Faster Positional-Population Counts for AVX2, AVX-512, and ASIMD

The positional population count operation pospopcnt() counts for an array of w-bit words how often each of the w bits was set. Various applications in bioinformatics, database engineering, and digital processing exist. Building on earlier work by Klarqvist et al., we show how positional population counts can be rapidly computed using SIMD techniques with good performance from the first byte, approaching memory-bound speeds for input arrays of as little as 4 KiB. Improvements include an improved algorithm structure, better handling of unaligned and very short arrays, as well as faster bit-parallel accumulation of intermediate results. We provide a generic algorithm description as well as implementations for various SIMD instruction set extensions, including Intel AVX2, AVX-512, and ARM ASIMD, and discuss the adaption of our algorithm to other platforms.

==> results.2024-03-26-avx512-xeon-w2133-pyrocystis/cpuinfo.txt <==
processor       : 11
vendor_id       : GenuineIntel
cpu family      : 6
model           : 85
model name      : Intel(R) Xeon(R) W-2133 CPU @ 3.60GHz
stepping        : 4
microcode       : 0x2007006
cpu MHz         : 1225.883
cache size      : 8448 KB
physical id     : 0
siblings        : 12
core id         : 5
cpu cores       : 6
apicid          : 11
initial apicid  : 11
fpu             : yes
fpu_exception   : yes
cpuid level     : 22
wp              : yes
flags           : fpu vme de pse tsc msr pae mce cx8 apic sep mtrr pge mca cmov pat pse36 clflush dts acpi mmx fxsr sse
sse2 ss ht tm pbe syscall nx pdpe1gb rdtscp lm constant_tsc art arch_perfmon pebs bts rep_good nopl xtopology
nonstop_tsc cpuid aperfmperf pni pclmulqdq dtes64 monitor ds_cpl vmx smx est tm2 ssse3 sdbg fma cx16 xtpr pdcm pcid dca
sse4_1 sse4_2 x2apic movbe popcnt tsc_deadline_timer aes xsave avx f16c rdrand lahf_lm abm 3dnowprefetch cpuid_fault epb
cat_l3 cdp_l3 invpcid_single pti intel_ppin ssbd mba ibrs ibpb stibp tpr_shadow vnmi flexpriority ept vpid ept_ad
fsgsbase tsc_adjust bmi1 hle avx2 smep bmi2 erms invpcid rtm cqm mpx rdt_a avx512f avx512dq rdseed adx smap clflushopt
clwb intel_pt avx512cd avx512bw avx512vl xsaveopt xsavec xgetbv1 xsaves cqm_llc cqm_occup_llc cqm_mbm_total
cqm_mbm_local dtherm ida arat pln pts hwp hwp_act_window hwp_epp hwp_pkg_req md_clear flush_l1d arch_capabilities
vmx flags       : vnmi preemption_timer posted_intr invvpid ept_x_only ept_ad ept_1gb flexpriority apicv tsc_offset vtpr
mtf vapic ept vpid unrestricted_guest vapic_reg vid ple shadow_vmcs pml ept_mode_based_exec tsc_scaling
bugs            : cpu_meltdown spectre_v1 spectre_v2 spec_store_bypass l1tf mds swapgs taa itlb_multihit mmio_stale_data
retbleed gds
bogomips        : 7200.00
clflush size    : 64
cache_alignment : 64
address sizes   : 46 bits physical, 48 bits virtual
power management:


==> results.2024-03-26-avx512-xeon-w2133-pyrocystis/goresults-2024-03-26.txt <==
BenchmarkOverhead/1B	 840826291	2.4790112 ns/op	403.38663 MB/s	9.6171208 cy/B	24.000001 ins/B	2.4955495 ipc
BenchmarkScalar/1B	1359533046	1.5685878 ns/op	637.51612 MB/s	6.0858391 cy/B	10.000001 ins/B	1.6431589 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1B	  14404811	145.82984 ns/op	6.8573072 MB/s	508.19024 cy/B	1459 ins/B	2.8709722 ipc
BenchmarkAvx512bw_harvey_seal_512B/1B	  14433155	145.51312 ns/op	6.8722327 MB/s	507.21972 cy/B	1459 ins/B	2.8764655 ipc
BenchmarkAvx512bw_harvey_seal_256B/1B	  19392524	108.24234 ns/op	9.2385287 MB/s	377.48377 cy/B	1090 ins/B	2.8875414 ipc
BenchmarkCount16avx512/1B	 371280623	5.5500765 ns/op	180.1777 MB/s	19.356084 cy/B	60.000002 ins/B	3.0998006 ipc
BenchmarkCount16avx2/1B	 387761231	5.405626 ns/op	184.99245 MB/s	21.001902 cy/B	67.000002 ins/B	3.1901874 ipc
BenchmarkOverhead/2B	 582673821	3.6037819 ns/op	554.97255 MB/s	7.0023924 cy/B	19.500001 ins/B	2.7847626 ipc
BenchmarkScalar/2B	 219668586	9.5580784 ns/op	209.24708 MB/s	18.575207 cy/B	67.000002 ins/B	3.6069586 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2B	  12815231	163.9101 ns/op	12.201811 MB/s	285.72387 cy/B	796.00003 ins/B	2.7859067 ipc
BenchmarkAvx512bw_harvey_seal_512B/2B	  12862361	163.21911 ns/op	12.253467 MB/s	284.58159 cy/B	796.50003 ins/B	2.7988459 ipc
BenchmarkAvx512bw_harvey_seal_256B/2B	  16692038	125.61758 ns/op	15.921339 MB/s	219.07108 cy/B	611.50002 ins/B	2.7913315 ipc
BenchmarkCount16avx512/2B	 377562473	5.5547304 ns/op	360.05348 MB/s	9.6857192 cy/B	30.000001 ins/B	3.0973437 ipc
BenchmarkCount16avx2/2B	 310631930	6.7651996 ns/op	295.6306 MB/s	13.144251 cy/B	44.000001 ins/B	3.3474711 ipc
BenchmarkOverhead/3B	 582679544	3.6035343 ns/op	832.51601 MB/s	4.6679708 cy/B	13 ins/B	2.7849361 ipc
BenchmarkScalar/3B	 219646726	9.5881009 ns/op	312.88782 MB/s	12.414259 cy/B	44.666668 ins/B	3.5980131 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3B	  12802052	163.93224 ns/op	18.300244 MB/s	190.54861 cy/B	530.66669 ins/B	2.7849413 ipc
BenchmarkAvx512bw_harvey_seal_512B/3B	  12866810	163.26294 ns/op	18.375266 MB/s	189.72632 cy/B	531.00002 ins/B	2.7987683 ipc
BenchmarkAvx512bw_harvey_seal_256B/3B	  16722600	125.67599 ns/op	23.870907 MB/s	146.04801 cy/B	407.66668 ins/B	2.7913196 ipc
BenchmarkCount16avx512/3B	 378033569	5.5524985 ns/op	540.29731 MB/s	6.4534294 cy/B	20.000001 ins/B	3.0991275 ipc
BenchmarkCount16avx2/3B	 310126784	6.7677071 ns/op	443.2816 MB/s	8.7659964 cy/B	29.333334 ins/B	3.3462635 ipc
BenchmarkOverhead/4B	 562752635	3.7331479 ns/op	1071.4818 MB/s	3.6255305 cy/B	10.75 ins/B	2.9650834 ipc
BenchmarkScalar/4B	 147212627	14.252989 ns/op	280.64289 MB/s	13.844205 cy/B	49.750001 ins/B	3.5935613 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4B	  12431801	168.84005 ns/op	23.691062 MB/s	147.2038 cy/B	415.00001 ins/B	2.8192207 ipc
BenchmarkAvx512bw_harvey_seal_512B/4B	  12488938	168.13225 ns/op	23.790795 MB/s	146.56386 cy/B	415.25001 ins/B	2.833236 ipc
BenchmarkAvx512bw_harvey_seal_256B/4B	  16128411	130.18493 ns/op	30.725523 MB/s	113.49765 cy/B	322.75001 ins/B	2.8436714 ipc
BenchmarkCount16avx512/4B	 377376462	5.5509676 ns/op	720.59509 MB/s	4.8388982 cy/B	15 ins/B	3.0998793 ipc
BenchmarkCount16avx2/4B	 310567442	6.7662724 ns/op	591.16745 MB/s	6.5721989 cy/B	22.000001 ins/B	3.3474338 ipc
BenchmarkOverhead/6B	 544209522	3.8600277 ns/op	1554.393 MB/s	2.5004522 cy/B	7.8333335 ins/B	3.1327668 ipc
BenchmarkScalar/6B	 113010298	18.542214 ns/op	323.58596 MB/s	12.009069 cy/B	44.000001 ins/B	3.6638977 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6B	  12015873	174.82686 ns/op	34.319669 MB/s	101.60671 cy/B	288.00001 ins/B	2.8344586 ipc
BenchmarkAvx512bw_harvey_seal_512B/6B	  12105819	173.28001 ns/op	34.626038 MB/s	100.74812 cy/B	288.16668 ins/B	2.8602684 ipc
BenchmarkAvx512bw_harvey_seal_256B/6B	  15407761	136.09277 ns/op	44.087573 MB/s	79.115059 cy/B	226.50001 ins/B	2.862919 ipc
BenchmarkCount16avx512/6B	 377953131	5.5567586 ns/op	1079.7662 MB/s	3.2307247 cy/B	10 ins/B	3.0952809 ipc
BenchmarkCount16avx2/6B	 310201320	6.7640305 ns/op	887.04508 MB/s	4.380947 cy/B	14.666667 ins/B	3.3478303 ipc
BenchmarkOverhead/8B	 509920905	4.1180617 ns/op	1942.6615 MB/s	2.0002401 cy/B	6.3750002 ins/B	3.1871174 ipc
BenchmarkScalar/8B	  88783773	23.65261 ns/op	338.22906 MB/s	11.49052 cy/B	41.125001 ins/B	3.5790373 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8B	  11668937	179.9443 ns/op	44.458202 MB/s	78.410999 cy/B	224.50001 ins/B	2.8631188 ipc
BenchmarkAvx512bw_harvey_seal_512B/8B	  11723345	179.20795 ns/op	44.640876 MB/s	78.108538 cy/B	224.62501 ins/B	2.8758061 ipc
BenchmarkAvx512bw_harvey_seal_256B/8B	  14859157	141.19654 ns/op	56.658614 MB/s	61.558497 cy/B	178.37501 ins/B	2.8976505 ipc
BenchmarkCount16avx512/8B	 339548672	6.184575 ns/op	1293.5408 MB/s	2.6964992 cy/B	7.5000003 ins/B	2.7813842 ipc
BenchmarkCount16avx2/8B	 354708818	5.9178763 ns/op	1351.8363 MB/s	2.8759663 cy/B	9.8750002 ins/B	3.4336286 ipc
BenchmarkOverhead/12B	 451931458	4.6390842 ns/op	2586.7175 MB/s	1.5021108 cy/B	4.9166668 ins/B	3.2731718 ipc
BenchmarkScalar/12B	  65549782	31.983325 ns/op	375.19551 MB/s	10.357191 cy/B	38.250001 ins/B	3.6930864 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12B	  10999479	191.11491 ns/op	62.789449 MB/s	55.517049 cy/B	161.00001 ins/B	2.9000101 ipc
BenchmarkAvx512bw_harvey_seal_512B/12B	  11043447	190.03011 ns/op	63.147888 MB/s	55.20408 cy/B	161.08334 ins/B	2.9179608 ipc
BenchmarkAvx512bw_harvey_seal_256B/12B	  13780870	152.2739 ns/op	78.805365 MB/s	44.249393 cy/B	130.25 ins/B	2.9435433 ipc
BenchmarkCount16avx512/12B	 385771915	5.4607401 ns/op	2197.5043 MB/s	1.5861294 cy/B	5.0833335 ins/B	3.2048668 ipc
BenchmarkCount16avx2/12B	 274706154	7.6446068 ns/op	1569.7341 MB/s	2.4749687 cy/B	8.3333335 ins/B	3.3670461 ipc
BenchmarkOverhead/16B	 558734451	3.7216229 ns/op	4299.1997 MB/s	0.90357534 cy/B	3.0625001 ins/B	3.3893135 ipc
BenchmarkScalar/16B	  51629664	40.671193 ns/op	393.39884 MB/s	9.8757217 cy/B	36.812501 ins/B	3.7275758 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16B	  11715465	179.45482 ns/op	89.15893 MB/s	39.084801 cy/B	107 ins/B	2.7376372 ipc
BenchmarkAvx512bw_harvey_seal_512B/16B	  11637582	180.61172 ns/op	88.587827 MB/s	39.33321 cy/B	107.25 ins/B	2.7267036 ipc
BenchmarkAvx512bw_harvey_seal_256B/16B	  14845016	141.49674 ns/op	113.07681 MB/s	30.835981 cy/B	84.125003 ins/B	2.7281442 ipc
BenchmarkCount16avx512/16B	 386636771	5.4326028 ns/op	2945.1813 MB/s	1.1839527 cy/B	3.8125001 ins/B	3.2201456 ipc
BenchmarkCount16avx2/16B	 297496356	6.99956 ns/op	2285.858 MB/s	1.6994765 cy/B	5.6875001 ins/B	3.3466189 ipc
BenchmarkOverhead/24B	 407845396	5.1490649 ns/op	4661.0405 MB/s	0.83360524 cy/B	2.7500001 ins/B	3.2989237 ipc
BenchmarkScalar/24B	  35885975	58.586062 ns/op	409.65375 MB/s	9.4756089 cy/B	35.375001 ins/B	3.7332694 ipc
BenchmarkAvx512bw_harvey_seal_1KB/24B	  10472040	200.17333 ns/op	119.89609 MB/s	29.059273 cy/B	82.750003 ins/B	2.8476281 ipc
BenchmarkAvx512bw_harvey_seal_512B/24B	  10471716	200.23895 ns/op	119.8568 MB/s	29.058198 cy/B	82.916669 ins/B	2.8534691 ipc
BenchmarkAvx512bw_harvey_seal_256B/24B	  12879526	162.94162 ns/op	147.29202 MB/s	23.674564 cy/B	67.500002 ins/B	2.8511614 ipc
BenchmarkCount16avx512/24B	 337921755	6.2141047 ns/op	3862.1815 MB/s	0.90259295 cy/B	2.7500001 ins/B	3.0467777 ipc
BenchmarkCount16avx2/24B	 267020454	7.78311 ns/op	3083.6003 MB/s	1.260028 cy/B	4.2916668 ins/B	3.406009 ipc
BenchmarkOverhead/32B	 509134885	4.1183818 ns/op	7770.0422 MB/s	0.50015631 cy/B	1.625 ins/B	3.2489844 ipc
BenchmarkScalar/32B	  27514527	76.281146 ns/op	419.50078 MB/s	9.2632872 cy/B	34.656251 ins/B	3.7412476 ipc
BenchmarkAvx512bw_harvey_seal_1KB/32B	  11178975	187.91191 ns/op	170.29256 MB/s	20.476771 cy/B	55.687502 ins/B	2.7195451 ipc
BenchmarkAvx512bw_harvey_seal_512B/32B	  11234643	186.72851 ns/op	171.37179 MB/s	20.351258 cy/B	55.968752 ins/B	2.7501372 ipc
BenchmarkAvx512bw_harvey_seal_256B/32B	  14072937	149.20055 ns/op	214.47642 MB/s	16.257531 cy/B	44.250002 ins/B	2.7218156 ipc
BenchmarkCount16avx512/32B	 307013033	6.8293802 ns/op	4685.6375 MB/s	0.74406968 cy/B	2.2187501 ins/B	2.9819117 ipc
BenchmarkCount16avx2/32B	 239718521	8.7605689 ns/op	3652.7308 MB/s	1.0641882 cy/B	3.5937501 ins/B	3.3769874 ipc
BenchmarkOverhead/48B	 387979745	5.4048988 ns/op	8880.8323 MB/s	0.43759874 cy/B	1.5 ins/B	3.4277979 ipc
BenchmarkScalar/48B	  18779884	111.77427 ns/op	429.43693 MB/s	9.0468099 cy/B	33.937501 ins/B	3.7513224 ipc
BenchmarkAvx512bw_harvey_seal_1KB/48B	  10100005	208.00253 ns/op	230.76643 MB/s	15.106595 cy/B	41.229168 ins/B	2.7292166 ipc
BenchmarkAvx512bw_harvey_seal_512B/48B	  10044181	209.20987 ns/op	229.43468 MB/s	15.194666 cy/B	41.479168 ins/B	2.7298506 ipc
BenchmarkAvx512bw_harvey_seal_256B/48B	  12257388	170.75279 ns/op	281.10814 MB/s	12.400508 cy/B	33.666668 ins/B	2.7149426 ipc
BenchmarkCount16avx512/48B	 280895082	7.4838721 ns/op	6413.7922 MB/s	0.54336587 cy/B	1.6875001 ins/B	3.1056423 ipc
BenchmarkCount16avx2/48B	 193959784	10.817849 ns/op	4437.1112 MB/s	0.87580651 cy/B	2.8958334 ins/B	3.3064762 ipc
BenchmarkOverhead/64B	 517335399	4.0579938 ns/op	15771.34 MB/s	0.24638161 cy/B	0.87500002 ins/B	3.5514015 ipc
BenchmarkScalar/64B	  14236918	147.36042 ns/op	434.30929 MB/s	8.946738 cy/B	33.578126 ins/B	3.7531138 ipc
BenchmarkAvx512bw_harvey_seal_1KB/64B	  10519869	199.69293 ns/op	320.49207 MB/s	10.88163 cy/B	29.484376 ins/B	2.7095551 ipc
BenchmarkAvx512bw_harvey_seal_512B/64B	  10593481	198.31951 ns/op	322.71156 MB/s	10.800487 cy/B	29.625001 ins/B	2.7429319 ipc
BenchmarkAvx512bw_harvey_seal_256B/64B	  12998963	161.5841 ns/op	396.07858 MB/s	8.8013671 cy/B	23.765626 ins/B	2.7002198 ipc
BenchmarkCount16avx512/64B	 243496096	8.6589212 ns/op	7391.221 MB/s	0.47181919 cy/B	1.421875 ins/B	3.0136015 ipc
BenchmarkCount16avx2/64B	 163153672	12.869837 ns/op	4972.8679 MB/s	0.78135698 cy/B	2.5468751 ins/B	3.2595537 ipc
BenchmarkOverhead/96B	 483558809	4.3478304 ns/op	22079.978 MB/s	0.1759776 cy/B	0.62500002 ins/B	3.5515884 ipc
BenchmarkScalar/96B	   9613354	218.19 ns/op	439.9835 MB/s	8.8331818 cy/B	33.218751 ins/B	3.7606778 ipc
BenchmarkAvx512bw_harvey_seal_1KB/96B	   9931189	211.39729 ns/op	454.12125 MB/s	7.6774819 cy/B	20.750001 ins/B	2.7027092 ipc
BenchmarkAvx512bw_harvey_seal_512B/96B	  10034036	209.46126 ns/op	458.31864 MB/s	7.6062152 cy/B	20.843751 ins/B	2.7403578 ipc
BenchmarkAvx512bw_harvey_seal_256B/96B	  12107388	173.58254 ns/op	553.05101 MB/s	6.3032454 cy/B	16.937501 ins/B	2.6871079 ipc
BenchmarkCount16avx512/96B	 183951543	11.406089 ns/op	8416.5573 MB/s	0.41422786 cy/B	1.15625 ins/B	2.7913382 ipc
BenchmarkCount16avx2/96B	 123610648	16.990915 ns/op	5650.0782 MB/s	0.68766975 cy/B	2.1979167 ins/B	3.1961806 ipc
BenchmarkOverhead/128B	 447407716	4.744532 ns/op	26978.425 MB/s	0.14403503 cy/B	0.50000001 ins/B	3.4713778 ipc
BenchmarkScalar/128B	   7254741	289.26704 ns/op	442.49771 MB/s	8.7809638 cy/B	33.039063 ins/B	3.7625782 ipc
BenchmarkAvx512bw_harvey_seal_1KB/128B	   9394059	223.38928 ns/op	572.99078 MB/s	6.0843107 cy/B	16.382813 ins/B	2.6926326 ipc
BenchmarkAvx512bw_harvey_seal_512B/128B	   9496494	221.22168 ns/op	578.60515 MB/s	6.0232214 cy/B	16.453126 ins/B	2.7316156 ipc
BenchmarkAvx512bw_harvey_seal_256B/128B	  11298500	185.78241 ns/op	688.97804 MB/s	5.0603562 cy/B	13.523438 ins/B	2.6724281 ipc
BenchmarkCount16avx512/128B	 154770449	13.578925 ns/op	9426.3719 MB/s	0.36975768 cy/B	1.0234375 ins/B	2.7678601 ipc
BenchmarkCount16avx2/128B	  99500246	21.118961 ns/op	6060.9041 MB/s	0.64079716 cy/B	2.0234376 ins/B	3.1576881 ipc
BenchmarkOverhead/192B	 394528373	5.3422908 ns/op	35939.638 MB/s	0.1080496 cy/B	0.37500001 ins/B	3.4706284 ipc
BenchmarkScalar/192B	   4827661	435.41796 ns/op	440.95563 MB/s	8.8093684 cy/B	32.859376 ins/B	3.730049 ipc
BenchmarkAvx512bw_harvey_seal_1KB/192B	   8469204	247.88681 ns/op	774.54707 MB/s	4.5002587 cy/B	12.015625 ins/B	2.6699855 ipc
BenchmarkAvx512bw_harvey_seal_512B/192B	   8641034	243.48826 ns/op	788.53904 MB/s	4.4206637 cy/B	12.0625 ins/B	2.7286627 ipc
BenchmarkAvx512bw_harvey_seal_256B/192B	   9980403	210.45336 ns/op	912.31617 MB/s	3.8204309 cy/B	10.109375 ins/B	2.6461348 ipc
BenchmarkCount16avx512/192B	 115572671	18.151185 ns/op	10577.822 MB/s	0.32965354 cy/B	0.89062503 ins/B	2.7017002 ipc
BenchmarkCount16avx2/192B	  71539432	29.372518 ns/op	6536.7226 MB/s	0.59419426 cy/B	1.8489584 ins/B	3.1117069 ipc
BenchmarkOverhead/256B	 370375578	5.6717994 ns/op	45135.588 MB/s	0.086065394 cy/B	0.31250001 ins/B	3.63096 ipc
BenchmarkScalar/256B	   3642470	576.48222 ns/op	444.07267 MB/s	8.7506554 cy/B	32.769532 ins/B	3.7448089 ipc
BenchmarkAvx512bw_harvey_seal_1KB/256B	   7720374	272.16219 ns/op	940.6156 MB/s	3.7071864 cy/B	9.8320316 ins/B	2.6521547 ipc
BenchmarkAvx512bw_harvey_seal_512B/256B	   7855130	266.84753 ns/op	959.34934 MB/s	3.6342942 cy/B	9.8671879 ins/B	2.7150218 ipc
BenchmarkAvx512bw_harvey_seal_256B/256B	  10532280	199.62858 ns/op	1282.3815 MB/s	2.7173796 cy/B	6.855469 ins/B	2.5228235 ipc
BenchmarkCount16avx512/256B	  91740999	22.889789 ns/op	11184.026 MB/s	0.31156039 cy/B	0.82421878 ins/B	2.6454544 ipc
BenchmarkCount16avx2/256B	  55859008	37.624299 ns/op	6804.1134 MB/s	0.5710072 cy/B	1.7617188 ins/B	3.085283 ipc
BenchmarkOverhead/384B	 297680042	7.0489262 ns/op	54476.382 MB/s	0.071300531 cy/B	0.25000001 ins/B	3.5062853 ipc
BenchmarkScalar/384B	   2445688	858.52451 ns/op	447.27902 MB/s	8.684838 cy/B	32.679688 ins/B	3.7628437 ipc
BenchmarkAvx512bw_harvey_seal_1KB/384B	   6531751	321.00651 ns/op	1196.2374 MB/s	2.9138769 cy/B	7.6484378 ins/B	2.6248322 ipc
BenchmarkAvx512bw_harvey_seal_512B/384B	   6701800	313.40021 ns/op	1225.2704 MB/s	2.8450746 cy/B	7.6718753 ins/B	2.6965463 ipc
BenchmarkAvx512bw_harvey_seal_256B/384B	   7707083	272.47413 ns/op	1409.3081 MB/s	2.4736441 cy/B	6.2395836 ins/B	2.5224258 ipc
BenchmarkCount16avx512/384B	  62977097	33.385875 ns/op	11501.87 MB/s	0.30310945 cy/B	0.75781253 ins/B	2.5001284 ipc
BenchmarkCount16avx2/384B	  38837104	54.086679 ns/op	7099.7149 MB/s	0.54720315 cy/B	1.6744792 ins/B	3.0600687 ipc
BenchmarkOverhead/512B	 254861163	8.2449326 ns/op	62098.749 MB/s	0.06258863 cy/B	0.21875001 ins/B	3.4950438 ipc
BenchmarkScalar/512B	   1841037	1141.3808 ns/op	448.57947 MB/s	8.6638964 cy/B	32.634766 ins/B	3.766754 ipc
BenchmarkAvx512bw_harvey_seal_1KB/512B	   5668148	370.59609 ns/op	1381.558 MB/s	2.5241203 cy/B	6.5566409 ins/B	2.5975945 ipc
BenchmarkAvx512bw_harvey_seal_512B/512B	   8750428	240.02124 ns/op	2133.1445 MB/s	1.6336944 cy/B	4.1796877 ins/B	2.5584269 ipc
BenchmarkAvx512bw_harvey_seal_256B/512B	  10095388	208.2096 ns/op	2459.0604 MB/s	1.4171986 cy/B	3.5859376 ins/B	2.5303 ipc
BenchmarkCount16avx512/512B	  46413290	45.253883 ns/op	11313.946 MB/s	0.3082403 cy/B	0.7246094 ins/B	2.3507938 ipc
BenchmarkCount16avx2/512B	  84066033	24.969298 ns/op	20505.182 MB/s	0.18954637 cy/B	0.55273439 ins/B	2.9160906 ipc
BenchmarkOverhead/768B	 189696032	11.073213 ns/op	69356.565 MB/s	0.055997147 cy/B	0.1875 ins/B	3.348385 ipc
BenchmarkScalar/768B	   1230536	1705.9246 ns/op	450.19576 MB/s	8.6307805 cy/B	32.589844 ins/B	3.776002 ipc
BenchmarkAvx512bw_harvey_seal_1KB/768B	   4470955	470.51948 ns/op	1632.2385 MB/s	2.1354554 cy/B	5.464844 ins/B	2.5591 ipc
BenchmarkAvx512bw_harvey_seal_512B/768B	   5896361	356.33559 ns/op	2155.2716 MB/s	1.6175498 cy/B	4.1757814 ins/B	2.5815474 ipc
BenchmarkAvx512bw_harvey_seal_256B/768B	   9637916	218.29862 ns/op	3518.1166 MB/s	0.99062642 cy/B	2.4960938 ins/B	2.5197126 ipc
BenchmarkCount16avx512/768B	  29757802	70.637985 ns/op	10872.337 MB/s	0.32054603 cy/B	0.69140628 ins/B	2.1569641 ipc
BenchmarkCount16avx2/768B	  41710531	50.31393 ns/op	15264.162 MB/s	0.25450562 cy/B	0.86848961 ins/B	3.4124575 ipc
BenchmarkOverhead/1024B	  90726468	23.040876 ns/op	44442.755 MB/s	0.087404987 cy/B	0.17187501 ins/B	1.9664211 ipc
BenchmarkScalar/1024B	    923302	2275.264 ns/op	450.05766 MB/s	8.6317258 cy/B	32.567384 ins/B	3.7729864 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1024B	   8553030	246.05236 ns/op	4161.7158 MB/s	0.8375075 cy/B	2.1210938 ins/B	2.5326267 ipc
BenchmarkAvx512bw_harvey_seal_512B/1024B	   8400399	249.29991 ns/op	4107.5024 MB/s	0.84887034 cy/B	2.1845704 ins/B	2.573503 ipc
BenchmarkAvx512bw_harvey_seal_256B/1024B	   9321376	225.2351 ns/op	4546.3607 MB/s	0.76681688 cy/B	1.9511719 ins/B	2.5445083 ipc
BenchmarkCount16avx512/1024B	  76790339	26.844163 ns/op	38146.096 MB/s	0.091381881 cy/B	0.22753907 ins/B	2.4899802 ipc
BenchmarkCount16avx2/1024B	  52097298	40.048015 ns/op	25569.307 MB/s	0.15193733 cy/B	0.40625001 ins/B	2.6737999 ipc
BenchmarkOverhead/1536B	 115056723	18.276358 ns/op	84043.002 MB/s	0.046222412 cy/B	0.15625 ins/B	3.3803949 ipc
BenchmarkScalar/1536B	    617655	3402.1815 ns/op	451.47503 MB/s	8.6019714 cy/B	32.544923 ins/B	3.7834261 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1536B	   4489163	468.51388 ns/op	3278.4514 MB/s	1.0635282 cy/B	2.6497397 ins/B	2.4914615 ipc
BenchmarkAvx512bw_harvey_seal_512B/1536B	   8115338	259.06745 ns/op	5928.9578 MB/s	0.58797042 cy/B	1.5195313 ins/B	2.5843669 ipc
BenchmarkAvx512bw_harvey_seal_256B/1536B	   8657295	242.44857 ns/op	6335.3642 MB/s	0.55026956 cy/B	1.4062501 ins/B	2.5555658 ipc
BenchmarkCount16avx512/1536B	  26788580	78.44816 ns/op	19579.809 MB/s	0.17806139 cy/B	0.36653648 ins/B	2.0584837 ipc
BenchmarkCount16avx2/1536B	  38478532	54.041027 ns/op	28422.85 MB/s	0.136705 cy/B	0.37239585 ins/B	2.7240836 ipc
BenchmarkOverhead/2048B	  89385769	23.437173 ns/op	87382.554 MB/s	0.04444762 cy/B	0.1484375 ins/B	3.3396053 ipc
BenchmarkScalar/2048B	    463483	4530.5408 ns/op	452.04316 MB/s	8.5931861 cy/B	32.533692 ins/B	3.7859871 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2048B	   8087605	259.34707 ns/op	7896.754 MB/s	0.44155332 cy/B	1.1235352 ins/B	2.5445063 ipc
BenchmarkAvx512bw_harvey_seal_512B/2048B	   7778659	269.70142 ns/op	7593.5826 MB/s	0.4591133 cy/B	1.1870118 ins/B	2.5854441 ipc
BenchmarkAvx512bw_harvey_seal_256B/2048B	   8075013	260.24523 ns/op	7869.5007 MB/s	0.4430028 cy/B	1.1337891 ins/B	2.5593272 ipc
BenchmarkCount16avx512/2048B	  53161762	39.545925 ns/op	51787.89 MB/s	0.067340716 cy/B	0.16650391 ins/B	2.4725593 ipc
BenchmarkCount16avx2/2048B	  30886071	67.972849 ns/op	30129.677 MB/s	0.12894666 cy/B	0.34375001 ins/B	2.6658311 ipc
BenchmarkOverhead/3072B	  46936254	44.733203 ns/op	68673.821 MB/s	0.056584389 cy/B	0.14062501 ins/B	2.4852262 ipc
BenchmarkScalar/3072B	    309085	6797.0326 ns/op	451.96194 MB/s	8.5958441 cy/B	32.522462 ins/B	3.78351 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3072B	   7765646	270.65897 ns/op	11350.076 MB/s	0.30727761 cy/B	0.79101566 ins/B	2.5742704 ipc
BenchmarkAvx512bw_harvey_seal_512B/3072B	   7291784	287.83451 ns/op	10672.8 MB/s	0.32683713 cy/B	0.85449222 ins/B	2.6144282 ipc
BenchmarkAvx512bw_harvey_seal_256B/3072B	   7129480	294.33325 ns/op	10437.149 MB/s	0.33401769 cy/B	0.86132816 ins/B	2.5786902 ipc
BenchmarkCount16avx512/3072B	  44126175	48.052212 ns/op	63930.459 MB/s	0.054548394 cy/B	0.14127605 ins/B	2.5899213 ipc
BenchmarkCount16avx2/3072B	  22077594	95.102173 ns/op	32302.101 MB/s	0.12027376 cy/B	0.31510418 ins/B	2.6198912 ipc
BenchmarkOverhead/4096B	  38272254	54.840989 ns/op	74688.66 MB/s	0.052040158 cy/B	0.13671875 ins/B	2.627178 ipc
BenchmarkScalar/4096B	    231869	9049.0116 ns/op	452.64612 MB/s	8.5847618 cy/B	32.516846 ins/B	3.7877401 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4096B	   7389906	284.65507 ns/op	14389.345 MB/s	0.24238995 cy/B	0.62475588 ins/B	2.5774826 ipc
BenchmarkAvx512bw_harvey_seal_512B/4096B	   6805524	308.91904 ns/op	13259.138 MB/s	0.26292493 cy/B	0.68823245 ins/B	2.6176005 ipc
BenchmarkAvx512bw_harvey_seal_256B/4096B	   6360293	329.87829 ns/op	12416.701 MB/s	0.28085885 cy/B	0.72509768 ins/B	2.5817156 ipc
BenchmarkCount16avx512/4096B	  36004146	58.478109 ns/op	70043.304 MB/s	0.049777698 cy/B	0.12866211 ins/B	2.5847341 ipc
BenchmarkCount16avx2/4096B	  16852984	124.99675 ns/op	32768.853 MB/s	0.11858409 cy/B	0.30078126 ins/B	2.5364387 ipc
BenchmarkOverhead/6144B	  27348447	76.360217 ns/op	80460.746 MB/s	0.048296181 cy/B	0.1328125 ins/B	2.7499587 ipc
BenchmarkScalar/6144B	    154659	13574.824 ns/op	452.60255 MB/s	8.5861346 cy/B	32.511231 ins/B	3.7864805 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6144B	   6757159	310.63786 ns/op	19778.658 MB/s	0.17629828 cy/B	0.45849611 ins/B	2.600684 ipc
BenchmarkAvx512bw_harvey_seal_512B/6144B	   6010446	349.11636 ns/op	17598.717 MB/s	0.19816755 cy/B	0.52197268 ins/B	2.6339967 ipc
BenchmarkAvx512bw_harvey_seal_256B/6144B	   5272973	398.43132 ns/op	15420.475 MB/s	0.22609159 cy/B	0.58886721 ins/B	2.6045515 ipc
BenchmarkCount16avx512/6144B	  27076313	77.843168 ns/op	78927.929 MB/s	0.044184269 cy/B	0.11604818 ins/B	2.6264592 ipc
BenchmarkCount16avx2/6144B	  11935168	175.90704 ns/op	34927.54 MB/s	0.11127472 cy/B	0.28645834 ins/B	2.5743344 ipc
BenchmarkOverhead/8192B	  21483810	97.520472 ns/op	84002.875 MB/s	0.04626985 cy/B	0.13085938 ins/B	2.8281782 ipc
BenchmarkScalar/8192B	    115992	18097.655 ns/op	452.65533 MB/s	8.5862378 cy/B	32.508424 ins/B	3.786108 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8192B	   6248046	337.15482 ns/op	24297.443 MB/s	0.14354888 cy/B	0.37536623 ins/B	2.6149018 ipc
BenchmarkAvx512bw_harvey_seal_512B/8192B	   5431960	386.88612 ns/op	21174.189 MB/s	0.16469389 cy/B	0.43884279 ins/B	2.6645967 ipc
BenchmarkAvx512bw_harvey_seal_256B/8192B	   4498118	466.73006 ns/op	17551.901 MB/s	0.19871659 cy/B	0.52075197 ins/B	2.6205763 ipc
BenchmarkCount16avx512/8192B	  21787266	96.981845 ns/op	84469.418 MB/s	0.041274606 cy/B	0.10974122 ins/B	2.6588071 ipc
BenchmarkCount16avx2/8192B	   9123217	229.7203 ns/op	35660.759 MB/s	0.10891147 cy/B	0.27929688 ins/B	2.5644397 ipc
BenchmarkOverhead/12288B	  15027731	139.49451 ns/op	88089.49 MB/s	0.04408495 cy/B	0.12890625 ins/B	2.9240422 ipc
BenchmarkScalar/12288B	     77374	27163.786 ns/op	452.36698 MB/s	8.5861404 cy/B	32.505616 ins/B	3.7858239 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12288B	   5384490	389.31899 ns/op	31562.807 MB/s	0.11041451 cy/B	0.29223634 ins/B	2.6467203 ipc
BenchmarkAvx512bw_harvey_seal_512B/12288B	   4515047	465.86903 ns/op	26376.512 MB/s	0.13219556 cy/B	0.3557129 ins/B	2.6908082 ipc
BenchmarkAvx512bw_harvey_seal_256B/12288B	   3471952	605.05377 ns/op	20308.939 MB/s	0.17163903 cy/B	0.45263674 ins/B	2.6371434 ipc
BenchmarkCount16avx512/12288B	  15403240	135.64213 ns/op	90591.325 MB/s	0.038492246 cy/B	0.10343425 ins/B	2.6871451 ipc
BenchmarkCount16avx2/12288B	   6212601	337.69611 ns/op	36387.746 MB/s	0.10677278 cy/B	0.27213543 ins/B	2.548734 ipc
BenchmarkOverhead/16384B	  11576069	181.49952 ns/op	90270.209 MB/s	0.04303741 cy/B	0.12792969 ins/B	2.972523 ipc
BenchmarkScalar/16384B	     57989	36186.507 ns/op	452.76545 MB/s	8.5827468 cy/B	32.504212 ins/B	3.7871573 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16384B	   4759812	438.67504 ns/op	37348.831 MB/s	0.09335348 cy/B	0.2506714 ins/B	2.6851853 ipc
BenchmarkAvx512bw_harvey_seal_512B/16384B	   3851131	545.55732 ns/op	30031.675 MB/s	0.11608032 cy/B	0.31414796 ins/B	2.7062982 ipc
BenchmarkAvx512bw_harvey_seal_256B/16384B	   2813879	746.65396 ns/op	21943.231 MB/s	0.15889237 cy/B	0.41857912 ins/B	2.6343564 ipc
BenchmarkCount16avx512/16384B	  12084752	173.28182 ns/op	94551.174 MB/s	0.036877549 cy/B	0.10028077 ins/B	2.7192904 ipc
BenchmarkCount16avx2/16384B	   4709379	445.82959 ns/op	36749.468 MB/s	0.10574271 cy/B	0.2685547 ins/B	2.5396995 ipc
BenchmarkOverhead/24576B	   7875408	266.44417 ns/op	92236.961 MB/s	0.042119081 cy/B	0.12695313 ins/B	3.0141476 ipc
BenchmarkScalar/24576B	     38628	54326.472 ns/op	452.37615 MB/s	8.588902 cy/B	32.502808 ins/B	3.7842798 ipc
BenchmarkAvx512bw_harvey_seal_1KB/24576B	   3811600	550.17441 ns/op	44669.471 MB/s	0.078020583 cy/B	0.20910645 ins/B	2.6801447 ipc
BenchmarkAvx512bw_harvey_seal_512B/24576B	   2992228	700.6721 ns/op	35074.895 MB/s	0.099418933 cy/B	0.27258302 ins/B	2.7417617 ipc
BenchmarkAvx512bw_harvey_seal_256B/24576B	   2054381	1022.8708 ns/op	24026.495 MB/s	0.14513641 cy/B	0.3845215 ins/B	2.6493799 ipc
BenchmarkCount16avx512/24576B	   8353687	251.18358 ns/op	97840.789 MB/s	0.035636389 cy/B	0.097127282 ins/B	2.7255085 ipc
BenchmarkCount16avx2/24576B	   3168327	662.41858 ns/op	37100.409 MB/s	0.10476059 cy/B	0.26497397 ins/B	2.5293286 ipc
BenchmarkOverhead/32768B	   5995025	349.92191 ns/op	93643.752 MB/s	0.041514953 cy/B	0.12646485 ins/B	3.0462481 ipc
BenchmarkScalar/32768B	     29004	72538.09 ns/op	451.73508 MB/s	8.6047821 cy/B	32.502107 ins/B	3.7772144 ipc
BenchmarkAvx512bw_harvey_seal_1KB/32768B	   3051796	688.45382 ns/op	47596.511 MB/s	0.073281763 cy/B	0.18832398 ins/B	2.5698615 ipc
BenchmarkAvx512bw_harvey_seal_512B/32768B	   2406699	872.52081 ns/op	37555.551 MB/s	0.092813398 cy/B	0.25180055 ins/B	2.7129763 ipc
BenchmarkAvx512bw_harvey_seal_256B/32768B	   1610099	1304.2555 ns/op	25123.912 MB/s	0.13875309 cy/B	0.36749269 ins/B	2.648537 ipc
BenchmarkCount16avx512/32768B	   6274236	333.663 ns/op	98206.873 MB/s	0.035506789 cy/B	0.095550541 ins/B	2.6910499 ipc
BenchmarkCount16avx2/32768B	   2359193	887.66765 ns/op	36914.717 MB/s	0.10526578 cy/B	0.2631836 ins/B	2.5001821 ipc
BenchmarkOverhead/49152B	   3991988	526.10593 ns/op	93426.053 MB/s	0.041588742 cy/B	0.12597657 ins/B	3.0291026 ipc
BenchmarkScalar/49152B	     19217	109198.93 ns/op	450.11429 MB/s	8.6285657 cy/B	32.501405 ins/B	3.7667216 ipc
BenchmarkAvx512bw_harvey_seal_1KB/49152B	   2195067	960.99142 ns/op	51147.179 MB/s	0.068172714 cy/B	0.16754151 ins/B	2.4576036 ipc
BenchmarkAvx512bw_harvey_seal_512B/49152B	   1765118	1188.7597 ns/op	41347.297 MB/s	0.084322424 cy/B	0.23101808 ins/B	2.7396992 ipc
BenchmarkAvx512bw_harvey_seal_256B/49152B	   1130612	1858.8638 ns/op	26441.959 MB/s	0.13181986 cy/B	0.35046388 ins/B	2.6586577 ipc
BenchmarkCount16avx512/49152B	   4069057	515.82865 ns/op	95287.456 MB/s	0.036606461 cy/B	0.093973799 ins/B	2.567137 ipc
BenchmarkCount16avx2/49152B	   1580570	1331.9496 ns/op	36902.297 MB/s	0.1053226 cy/B	0.26139324 ins/B	2.4818342 ipc
BenchmarkOverhead/65536B	   3018415	696.11697 ns/op	94145.097 MB/s	0.041272839 cy/B	0.12573243 ins/B	3.0463721 ipc
BenchmarkScalar/65536B	     14353	147089.08 ns/op	445.55313 MB/s	8.7233063 cy/B	32.501054 ins/B	3.7257724 ipc
BenchmarkAvx512bw_harvey_seal_1KB/65536B	   1736247	1213.8045 ns/op	53992.218 MB/s	0.064588428 cy/B	0.15715028 ins/B	2.4331026 ipc
BenchmarkAvx512bw_harvey_seal_512B/65536B	   1399624	1500.2014 ns/op	43684.802 MB/s	0.079841062 cy/B	0.22062684 ins/B	2.7633254 ipc
BenchmarkAvx512bw_harvey_seal_256B/65536B	    870521	2412.6825 ns/op	27163.126 MB/s	0.12835006 cy/B	0.34194948 ins/B	2.6641942 ipc
BenchmarkCount16avx512/65536B	   3058075	686.96051 ns/op	95399.953 MB/s	0.036551746 cy/B	0.093185429 ins/B	2.5494111 ipc
BenchmarkCount16avx2/65536B	   1189818	1764.8876 ns/op	37133.243 MB/s	0.10465464 cy/B	0.26049806 ins/B	2.4891209 ipc
BenchmarkOverhead/98304B	   2020898	1039.1526 ns/op	94600.162 MB/s	0.04108202 cy/B	0.12548829 ins/B	3.0545792 ipc
BenchmarkScalar/98304B	      9597	218852.41 ns/op	449.17942 MB/s	8.6483166 cy/B	32.500703 ins/B	3.758038 ipc
BenchmarkAvx512bw_harvey_seal_1KB/98304B	   1254390	1674.0812 ns/op	58721.166 MB/s	0.05936026 cy/B	0.14675904 ins/B	2.472345 ipc
BenchmarkAvx512bw_harvey_seal_512B/98304B	    980101	2141.9876 ns/op	45893.823 MB/s	0.075981565 cy/B	0.2102356 ins/B	2.7669291 ipc
BenchmarkAvx512bw_harvey_seal_256B/98304B	    596090	3527.9468 ns/op	27864.365 MB/s	0.12496149 cy/B	0.33343507 ins/B	2.6683027 ipc
BenchmarkCount16avx512/98304B	   2065509	1015.8919 ns/op	96766.202 MB/s	0.036022403 cy/B	0.092397058 ins/B	2.5649887 ipc
BenchmarkCount16avx2/98304B	    794432	2643.1254 ns/op	37192.333 MB/s	0.10439273 cy/B	0.25960287 ins/B	2.4867908 ipc
BenchmarkOverhead/131072B	   1518412	1383.3988 ns/op	94746.362 MB/s	0.040986165 cy/B	0.12536621 ins/B	3.0587447 ipc
BenchmarkScalar/131072B	      7158	293208.72 ns/op	447.02628 MB/s	8.6889164 cy/B	32.500527 ins/B	3.740458 ipc
BenchmarkAvx512bw_harvey_seal_1KB/131072B	    980037	2122.544 ns/op	61752.313 MB/s	0.056480442 cy/B	0.14156342 ins/B	2.5064149 ipc
BenchmarkAvx512bw_harvey_seal_512B/131072B	    758807	2765.7881 ns/op	47390.47 MB/s	0.073554364 cy/B	0.20503999 ins/B	2.7875978 ipc
BenchmarkAvx512bw_harvey_seal_256B/131072B	    453809	4624.7643 ns/op	28341.336 MB/s	0.1230185 cy/B	0.32917787 ins/B	2.6758404 ipc
BenchmarkCount16avx512/131072B	   1560269	1344.8289 ns/op	97463.696 MB/s	0.035783915 cy/B	0.092002872 ins/B	2.5710678 ipc
BenchmarkCount16avx2/131072B	    597653	3513.1552 ns/op	37308.912 MB/s	0.10414848 cy/B	0.25915528 ins/B	2.4883253 ipc
BenchmarkOverhead/196608B	   1015479	2067.7944 ns/op	95081.019 MB/s	0.040868512 cy/B	0.12524414 ins/B	3.0645633 ipc
BenchmarkScalar/196608B	      4761	440904.82 ns/op	445.91937 MB/s	8.7140875 cy/B	32.500352 ins/B	3.7296334 ipc
BenchmarkAvx512bw_harvey_seal_1KB/196608B	    676715	3113.7405 ns/op	63142.064 MB/s	0.055228465 cy/B	0.1363678 ins/B	2.4691579 ipc
BenchmarkAvx512bw_harvey_seal_512B/196608B	    520344	4033.767 ns/op	48740.545 MB/s	0.071560017 cy/B	0.19984437 ins/B	2.7926819 ipc
BenchmarkAvx512bw_harvey_seal_256B/196608B	    306636	6847.6384 ns/op	28711.796 MB/s	0.12144861 cy/B	0.32492067 ins/B	2.6753757 ipc
BenchmarkCount16avx512/196608B	   1049915	2000.2077 ns/op	98293.793 MB/s	0.035475205 cy/B	0.091608687 ins/B	2.58233 ipc
BenchmarkCount16avx2/196608B	    396917	5292.1165 ns/op	37151.109 MB/s	0.10462952 cy/B	0.25870769 ins/B	2.472607 ipc
BenchmarkOverhead/262144B	    762537	2752.5577 ns/op	95236.512 MB/s	0.040804101 cy/B	0.12518311 ins/B	3.0679051 ipc
BenchmarkScalar/262144B	      3572	587412.04 ns/op	446.26937 MB/s	8.703402 cy/B	32.500264 ins/B	3.7342023 ipc
BenchmarkAvx512bw_harvey_seal_1KB/262144B	    511906	4094.5813 ns/op	64022.175 MB/s	0.054453562 cy/B	0.13376999 ins/B	2.4565885 ipc
BenchmarkAvx512bw_harvey_seal_512B/262144B	    395604	5313.9125 ns/op	49331.637 MB/s	0.070691005 cy/B	0.19724656 ins/B	2.7902639 ipc
BenchmarkAvx512bw_harvey_seal_256B/262144B	    231569	9071.5405 ns/op	28897.407 MB/s	0.12062612 cy/B	0.32279207 ins/B	2.6759716 ipc
BenchmarkCount16avx512/262144B	    785354	2672.5831 ns/op	98086.381 MB/s	0.035544717 cy/B	0.091411594 ins/B	2.5717351 ipc
BenchmarkCount16avx2/262144B	    299944	6999.689 ns/op	37450.807 MB/s	0.10374481 cy/B	0.2584839 ins/B	2.4915357 ipc
BenchmarkOverhead/393216B	    509318	4126.666 ns/op	95286.608 MB/s	0.040768716 cy/B	0.12512207 ins/B	3.0690708 ipc
BenchmarkScalar/393216B	      2390	880413.4 ns/op	446.62655 MB/s	8.6960848 cy/B	32.500176 ins/B	3.7373343 ipc
BenchmarkAvx512bw_harvey_seal_1KB/393216B	    340264	6179.5928 ns/op	63631.377 MB/s	0.054765738 cy/B	0.13117219 ins/B	2.3951505 ipc
BenchmarkAvx512bw_harvey_seal_512B/393216B	    264240	7938.3945 ns/op	49533.442 MB/s	0.070375642 cy/B	0.19464875 ins/B	2.765854 ipc
BenchmarkAvx512bw_harvey_seal_256B/393216B	    154260	13622.173 ns/op	28865.88 MB/s	0.12074364 cy/B	0.32066347 ins/B	2.655738 ipc
BenchmarkCount16avx512/393216B	    516413	4032.1049 ns/op	97521.273 MB/s	0.035748244 cy/B	0.091214502 ins/B	2.5515799 ipc
BenchmarkCount16avx2/393216B	    199090	10552.763 ns/op	37261.9 MB/s	0.10427286 cy/B	0.2582601 ins/B	2.4767721 ipc
BenchmarkOverhead/524288B	    381295	5505.9584 ns/op	95221.932 MB/s	0.040801069 cy/B	0.12509156 ins/B	3.0658892 ipc
BenchmarkScalar/524288B	      1791	1173983.5 ns/op	446.58889 MB/s	8.701457 cy/B	32.500132 ins/B	3.7350219 ipc
BenchmarkAvx512bw_harvey_seal_1KB/524288B	    255356	8203.3225 ns/op	63911.665 MB/s	0.054565907 cy/B	0.12987328 ins/B	2.3801177 ipc
BenchmarkAvx512bw_harvey_seal_512B/524288B	    200269	10490.481 ns/op	49977.5 MB/s	0.0697627 cy/B	0.19334985 ins/B	2.7715362 ipc
BenchmarkAvx512bw_harvey_seal_256B/524288B	    116063	18087.006 ns/op	28986.998 MB/s	0.12031684 cy/B	0.31959916 ins/B	2.6563127 ipc
BenchmarkCount16avx512/524288B	    389248	5379.3456 ns/op	97463.156 MB/s	0.035779282 cy/B	0.091154102 ins/B	2.5476783 ipc
BenchmarkCount16avx2/524288B	    150401	13968.5 ns/op	37533.592 MB/s	0.103511 cy/B	0.25820542 ins/B	2.4944732 ipc
BenchmarkOverhead/786432B	    254527	8252.3851 ns/op	95297.54 MB/s	0.040780836 cy/B	0.12506104 ins/B	3.066662 ipc
BenchmarkScalar/786432B	      1196	1756175.7 ns/op	447.80941 MB/s	8.6781453 cy/B	32.500089 ins/B	3.7450501 ipc
BenchmarkAvx512bw_harvey_seal_1KB/786432B	    170454	12265.388 ns/op	64117.989 MB/s	0.054374902 cy/B	0.12857438 ins/B	2.3645905 ipc
BenchmarkAvx512bw_harvey_seal_512B/786432B	    134561	15622.843 ns/op	50338.596 MB/s	0.069263411 cy/B	0.19205094 ins/B	2.7727618 ipc
BenchmarkAvx512bw_harvey_seal_256B/786432B	     77570	27080.819 ns/op	29040.185 MB/s	0.12004668 cy/B	0.31853486 ins/B	2.653425 ipc
BenchmarkCount16avx512/786432B	    258826	8116.4977 ns/op	96893.023 MB/s	0.035980448 cy/B	0.09104284 ins/B	2.5303421 ipc
BenchmarkCount16avx2/786432B	     99867	21046.99 ns/op	37365.534 MB/s	0.10402075 cy/B	0.25807445 ins/B	2.48099 ipc
BenchmarkOverhead/1048576B	    142042	14790.866 ns/op	70893.483 MB/s	0.054802953 cy/B	0.12504578 ins/B	2.2817344 ipc
BenchmarkScalar/1048576B	       897	2348895.6 ns/op	446.41234 MB/s	8.7050362 cy/B	32.500067 ins/B	3.7334786 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1048576B	    101703	20614.152 ns/op	50866.802 MB/s	0.068544637 cy/B	0.12792493 ins/B	1.866301 ipc
BenchmarkAvx512bw_harvey_seal_512B/1048576B	     86840	24155.272 ns/op	43409.819 MB/s	0.080333027 cy/B	0.19140149 ins/B	2.3826002 ipc
BenchmarkAvx512bw_harvey_seal_256B/1048576B	     55198	38046.636 ns/op	27560.282 MB/s	0.12650654 cy/B	0.31800271 ins/B	2.5137255 ipc
BenchmarkCount16avx512/1048576B	    134970	15543.306 ns/op	67461.58 MB/s	0.051694799 cy/B	0.091006284 ins/B	1.7604534 ipc
BenchmarkCount16avx2/1048576B	     70311	29892.15 ns/op	35078.641 MB/s	0.11074202 cy/B	0.25803758 ins/B	2.3300782 ipc
BenchmarkOverhead/1572864B	     42507	49408.631 ns/op	31833.79 MB/s	0.12203599 cy/B	0.12503053 ins/B	1.0245382 ipc
BenchmarkScalar/1572864B	       600	3500842.6 ns/op	449.28156 MB/s	8.6441469 cy/B	32.500045 ins/B	3.7597747 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1572864B	     38053	55027.682 ns/op	28583.141 MB/s	0.12192157 cy/B	0.12727548 ins/B	1.0439127 ipc
BenchmarkAvx512bw_harvey_seal_512B/1572864B	     35927	58425.141 ns/op	26921.013 MB/s	0.12950403 cy/B	0.19075204 ins/B	1.4729429 ipc
BenchmarkAvx512bw_harvey_seal_256B/1572864B	     29490	71085.237 ns/op	22126.451 MB/s	0.1574885 cy/B	0.31747057 ins/B	2.0158334 ipc
BenchmarkCount16avx512/1572864B	     41090	51100.073 ns/op	30780.073 MB/s	0.11327701 cy/B	0.090957017 ins/B	0.80296093 ipc
BenchmarkCount16avx2/1572864B	     34504	60895.777 ns/op	25828.786 MB/s	0.15046605 cy/B	0.25798163 ins/B	1.7145505 ipc
BenchmarkOverhead/2097152B	     27645	75972.266 ns/op	27604.179 MB/s	0.14074802 cy/B	0.1250229 ins/B	0.8882747 ipc
BenchmarkScalar/2097152B	       449	4680270.2 ns/op	448.08353 MB/s	8.6716312 cy/B	32.500034 ins/B	3.747857 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2097152B	     27214	77121.102 ns/op	27192.973 MB/s	0.12822695 cy/B	0.12695075 ins/B	0.99004737 ipc
BenchmarkAvx512bw_harvey_seal_512B/2097152B	     27238	77083.455 ns/op	27206.253 MB/s	0.12814557 cy/B	0.19042732 ins/B	1.4860234 ipc
BenchmarkAvx512bw_harvey_seal_256B/2097152B	     24520	85754.223 ns/op	24455.379 MB/s	0.1425386 cy/B	0.31720449 ins/B	2.2253936 ipc
BenchmarkCount16avx512/2097152B	     27311	76880.408 ns/op	27278.107 MB/s	0.12777611 cy/B	0.090932382 ins/B	0.711654 ipc
BenchmarkCount16avx2/2097152B	     27459	76471.353 ns/op	27424.021 MB/s	0.1416648 cy/B	0.25795366 ins/B	1.8208733 ipc
BenchmarkOverhead/3145728B	     17632	119103.45 ns/op	26411.73 MB/s	0.14708746 cy/B	0.12501527 ins/B	0.84993835 ipc
BenchmarkScalar/3145728B	       299	7023544.2 ns/op	447.88328 MB/s	8.6730008 cy/B	32.500023 ins/B	3.7472639 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3145728B	     17220	121956.66 ns/op	25793.818 MB/s	0.13514679 cy/B	0.12662603 ins/B	0.9369518 ipc
BenchmarkAvx512bw_harvey_seal_512B/3145728B	     17169	122318.94 ns/op	25717.423 MB/s	0.13553364 cy/B	0.19010259 ins/B	1.4026229 ipc
BenchmarkAvx512bw_harvey_seal_256B/3145728B	     16244	129409.44 ns/op	24308.336 MB/s	0.14340817 cy/B	0.31693841 ins/B	2.2100444 ipc
BenchmarkCount16avx512/3145728B	     17241	121802.12 ns/op	25826.545 MB/s	0.13490119 cy/B	0.090907746 ins/B	0.67388394 ipc
BenchmarkCount16avx2/3145728B	     17528	119822.33 ns/op	26253.27 MB/s	0.14787557 cy/B	0.25792568 ins/B	1.7442076 ipc
BenchmarkOverhead/4194304B	     13710	153239.2 ns/op	27370.96 MB/s	0.14180229 cy/B	0.12501146 ins/B	0.88158985 ipc
BenchmarkScalar/4194304B	       225	9340052.2 ns/op	449.06644 MB/s	8.6466107 cy/B	32.500017 ins/B	3.7587002 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4194304B	     13541	155102.19 ns/op	27042.197 MB/s	0.12880848 cy/B	0.12646319 ins/B	0.98179244 ipc
BenchmarkAvx512bw_harvey_seal_512B/4194304B	     13536	155136.07 ns/op	27036.291 MB/s	0.1288718 cy/B	0.18993975 ins/B	1.4738659 ipc
BenchmarkAvx512bw_harvey_seal_256B/4194304B	     12293	170084.33 ns/op	24660.143 MB/s	0.14135428 cy/B	0.3168049 ins/B	2.2412119 ipc
BenchmarkCount16avx512/4194304B	     13566	154852.53 ns/op	27085.796 MB/s	0.12865383 cy/B	0.090895428 ins/B	0.70651165 ipc
BenchmarkCount16avx2/4194304B	     13668	153591.69 ns/op	27308.145 MB/s	0.14210927 cy/B	0.2579117 ins/B	1.814883 ipc
BenchmarkOverhead/6291456B	      9080	231162.78 ns/op	27216.561 MB/s	0.14272993 cy/B	0.12500764 ins/B	0.87583342 ipc
BenchmarkScalar/6291456B	       150	14040236 ns/op	448.10187 MB/s	8.666986 cy/B	32.500012 ins/B	3.7498632 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6291456B	      8846	237613.7 ns/op	26477.666 MB/s	0.1315405 cy/B	0.12639254 ins/B	0.96086402 ipc
BenchmarkAvx512bw_harvey_seal_512B/6291456B	      8854	237121.9 ns/op	26532.581 MB/s	0.13136115 cy/B	0.1898691 ins/B	1.4453977 ipc
BenchmarkAvx512bw_harvey_seal_256B/6291456B	      8007	262742.79 ns/op	23945.304 MB/s	0.14555107 cy/B	0.31676358 ins/B	2.1763054 ipc
BenchmarkCount16avx512/6291456B	      8952	234581.77 ns/op	26819.884 MB/s	0.12993669 cy/B	0.09088311 ins/B	0.69944146 ipc
BenchmarkCount16avx2/6291456B	      8944	234790.97 ns/op	26795.988 MB/s	0.14491489 cy/B	0.25789771 ins/B	1.7796495 ipc
BenchmarkOverhead/8388608B	      6469	324704.33 ns/op	25834.605 MB/s	0.15024193 cy/B	0.12500574 ins/B	0.83202959 ipc
BenchmarkScalar/8388608B	       113	18743100 ns/op	447.55714 MB/s	8.6796398 cy/B	32.500009 ins/B	3.744396 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8388608B	      6112	345008.83 ns/op	24314.183 MB/s	0.14323941 cy/B	0.12628831 ins/B	0.88165897 ipc
BenchmarkAvx512bw_harvey_seal_512B/8388608B	      6018	349007.23 ns/op	24035.628 MB/s	0.14493238 cy/B	0.18976487 ins/B	1.3093339 ipc
BenchmarkAvx512bw_harvey_seal_256B/8388608B	      5057	415278.82 ns/op	20199.942 MB/s	0.17247661 cy/B	0.31667401 ins/B	1.8360403 ipc
BenchmarkCount16avx512/8388608B	      6297	333465.43 ns/op	25155.855 MB/s	0.13848281 cy/B	0.090876951 ins/B	0.65623273 ipc
BenchmarkCount16avx2/8388608B	      5953	352952.82 ns/op	23766.939 MB/s	0.16329178 cy/B	0.25789072 ins/B	1.5793245 ipc
BenchmarkOverhead/12582912B	      4140	506865.28 ns/op	24824.963 MB/s	0.15633888 cy/B	0.12500383 ins/B	0.79956969 ipc
BenchmarkScalar/12582912B	        75	28139095 ns/op	447.16833 MB/s	8.6859355 cy/B	32.500006 ins/B	3.7416818 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12582912B	      3453	603234.62 ns/op	20859.068 MB/s	0.16694051 cy/B	0.12623002 ins/B	0.75613773 ipc
BenchmarkAvx512bw_harvey_seal_512B/12582912B	      3312	634533.27 ns/op	19830.185 MB/s	0.17559203 cy/B	0.18970658 ins/B	1.0803827 ipc
BenchmarkAvx512bw_harvey_seal_256B/12582912B	      2671	787946.66 ns/op	15969.243 MB/s	0.21803669 cy/B	0.31663039 ins/B	1.4521886 ipc
BenchmarkCount16avx512/12582912B	      4020	522680.14 ns/op	24073.828 MB/s	0.14466219 cy/B	0.090870793 ins/B	0.62815856 ipc
BenchmarkCount16avx2/12582912B	      3155	659741.32 ns/op	19072.493 MB/s	0.20345345 cy/B	0.25788373 ins/B	1.2675318 ipc
BenchmarkOverhead/16777216B	      2767	759239.56 ns/op	22097.394 MB/s	0.17564516 cy/B	0.12500288 ins/B	0.71167845 ipc
BenchmarkScalar/16777216B	        57	37471471 ns/op	447.73305 MB/s	8.6735388 cy/B	32.500005 ins/B	3.7470294 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16777216B	      2352	892542.21 ns/op	18797.112 MB/s	0.18531893 cy/B	0.12620087 ins/B	0.68099287 ipc
BenchmarkAvx512bw_harvey_seal_512B/16777216B	      2278	923740.06 ns/op	18162.27 MB/s	0.19172718 cy/B	0.18967744 ins/B	0.98930908 ipc
BenchmarkAvx512bw_harvey_seal_256B/16777216B	      1894	1110872.4 ns/op	15102.739 MB/s	0.2306384 cy/B	0.31660857 ins/B	1.3727487 ipc
BenchmarkCount16avx512/16777216B	      2618	803339.35 ns/op	20884.345 MB/s	0.16668891 cy/B	0.090867715 ins/B	0.54513353 ipc
BenchmarkCount16avx2/16777216B	      2210	951025.85 ns/op	17641.178 MB/s	0.21978344 cy/B	0.25788023 ins/B	1.1733379 ipc
BenchmarkOverhead/25165824B	      1644	1276387.4 ns/op	19716.447 MB/s	0.196836 cy/B	0.12500193 ins/B	0.63505622 ipc
BenchmarkScalar/25165824B	        38	56319939 ns/op	446.83684 MB/s	8.697154 cy/B	32.500004 ins/B	3.736855 ipc
BenchmarkAvx512bw_harvey_seal_1KB/25165824B	      1482	1420671.2 ns/op	17714.038 MB/s	0.19658489 cy/B	0.12617173 ins/B	0.64181804 ipc
BenchmarkAvx512bw_harvey_seal_512B/25165824B	      1433	1467764.4 ns/op	17145.684 MB/s	0.20305556 cy/B	0.18964829 ins/B	0.93397242 ipc
BenchmarkAvx512bw_harvey_seal_256B/25165824B	      1214	1734909.7 ns/op	14505.553 MB/s	0.24007288 cy/B	0.31658676 ins/B	1.3187111 ipc
BenchmarkCount16avx512/25165824B	      1565	1343755 ns/op	18727.986 MB/s	0.18597703 cy/B	0.090864638 ins/B	0.4885799 ipc
BenchmarkCount16avx2/25165824B	      1383	1517066.8 ns/op	16588.475 MB/s	0.23397799 cy/B	0.25787674 ins/B	1.102141 ipc
BenchmarkOverhead/33554432B	      1170	1794031.8 ns/op	18703.365 MB/s	0.2075362 cy/B	0.12500145 ins/B	0.60231154 ipc
BenchmarkScalar/33554432B	        28	75140600 ns/op	446.55529 MB/s	8.6968199 cy/B	32.500003 ins/B	3.7369985 ipc
BenchmarkAvx512bw_harvey_seal_1KB/33554432B	      1056	1987983.2 ns/op	16878.63 MB/s	0.20627395 cy/B	0.12615715 ins/B	0.61160004 ipc
BenchmarkAvx512bw_harvey_seal_512B/33554432B	      1020	2044617.3 ns/op	16411.107 MB/s	0.21219945 cy/B	0.18963372 ins/B	0.89365792 ipc
BenchmarkAvx512bw_harvey_seal_256B/33554432B	       836	2511905.8 ns/op	13358.157 MB/s	0.2608055 cy/B	0.31657585 ins/B	1.2138388 ipc
BenchmarkCount16avx512/33554432B	      1131	1859445 ns/op	18045.402 MB/s	0.19302777 cy/B	0.090862501 ins/B	0.47072243 ipc
BenchmarkCount16avx2/33554432B	      1000	2091218.4 ns/op	16045.398 MB/s	0.24193987 cy/B	0.25787499 ins/B	1.065864 ipc
BenchmarkOverhead/50331648B	       738	2844580.9 ns/op	17693.871 MB/s	0.21938815 cy/B	0.12500097 ins/B	0.56977084 ipc
BenchmarkScalar/50331648B	        19	1.1284452e+08 ns/op	446.02651 MB/s	8.7073889 cy/B	32.500002 ins/B	3.7324624 ipc
BenchmarkAvx512bw_harvey_seal_1KB/50331648B	       689	3045890 ns/op	16524.447 MB/s	0.21075998 cy/B	0.12614258 ins/B	0.59851297 ipc
BenchmarkAvx512bw_harvey_seal_512B/50331648B	       645	3254692 ns/op	15464.335 MB/s	0.22524005 cy/B	0.18961915 ins/B	0.8418536 ipc
BenchmarkAvx512bw_harvey_seal_256B/50331648B	       543	3877192.4 ns/op	12981.468 MB/s	0.26834945 cy/B	0.31656494 ins/B	1.1796743 ipc
BenchmarkCount16avx512/50331648B	       714	2942277.9 ns/op	17106.354 MB/s	0.20354772 cy/B	0.090861161 ins/B	0.44638751 ipc
BenchmarkCount16avx2/50331648B	       637	3290740.7 ns/op	15294.93 MB/s	0.25378987 cy/B	0.25787324 ins/B	1.0160896 ipc
BenchmarkOverhead/67108864B	       544	3861666.4 ns/op	17378.214 MB/s	0.22338254 cy/B	0.12500073 ins/B	0.5595815 ipc
BenchmarkScalar/67108864B	        14	1.502392e+08 ns/op	446.68011 MB/s	8.6971545 cy/B	32.500002 ins/B	3.7368546 ipc
BenchmarkAvx512bw_harvey_seal_1KB/67108864B	       505	4195327 ns/op	15996.098 MB/s	0.21772101 cy/B	0.1261353 ins/B	0.5793437 ipc
BenchmarkAvx512bw_harvey_seal_512B/67108864B	       483	4331987.4 ns/op	15491.473 MB/s	0.22491234 cy/B	0.18961186 ins/B	0.84304783 ipc
BenchmarkAvx512bw_harvey_seal_256B/67108864B	       404	5210075.1 ns/op	12880.594 MB/s	0.27042385 cy/B	0.31655949 ins/B	1.1706049 ipc
BenchmarkCount16avx512/67108864B	       526	4002281.8 ns/op	16767.651 MB/s	0.20778604 cy/B	0.090860491 ins/B	0.43727909 ipc
BenchmarkCount16avx2/67108864B	       468	4468097.8 ns/op	15019.56 MB/s	0.25851492 cy/B	0.25787236 ins/B	0.99751444 ipc
BenchmarkOverhead/100663296B	       352	5967869.7 ns/op	16867.542 MB/s	0.2300939 cy/B	0.1250005 ins/B	0.54325863 ipc
BenchmarkScalar/100663296B	        10	2.2582898e+08 ns/op	445.75012 MB/s	8.7129434 cy/B	32.500001 ins/B	3.7300829 ipc
BenchmarkAvx512bw_harvey_seal_1KB/100663296B	       330	6364187.9 ns/op	15817.147 MB/s	0.22030169 cy/B	0.12612801 ins/B	0.57252402 ipc
BenchmarkAvx512bw_harvey_seal_512B/100663296B	       314	6691216.9 ns/op	15044.094 MB/s	0.23161822 cy/B	0.18960457 ins/B	0.8186082 ipc
BenchmarkAvx512bw_harvey_seal_256B/100663296B	       267	7875328.9 ns/op	12782.107 MB/s	0.2725969 cy/B	0.31655404 ins/B	1.1612533 ipc
BenchmarkCount16avx512/100663296B	       341	6162389.3 ns/op	16335.108 MB/s	0.21330397 cy/B	0.090859821 ins/B	0.42596404 ipc
BenchmarkCount16avx2/100663296B	       305	6891304 ns/op	14607.293 MB/s	0.26566083 cy/B	0.25787149 ins/B	0.97067938 ipc
BenchmarkOverhead/134217728B	       261	8033478.6 ns/op	16707.299 MB/s	0.23237389 cy/B	0.12500038 ins/B	0.5379278 ipc
BenchmarkScalar/134217728B	         7	3.0065255e+08 ns/op	446.42138 MB/s	8.6994094 cy/B	32.500001 ins/B	3.7358859 ipc
BenchmarkAvx512bw_harvey_seal_1KB/134217728B	       245	8597886.7 ns/op	15610.549 MB/s	0.2231698 cy/B	0.12612437 ins/B	0.5651498 ipc
BenchmarkAvx512bw_harvey_seal_512B/134217728B	       233	9034837 ns/op	14855.578 MB/s	0.23455828 cy/B	0.18960093 ins/B	0.80833184 ipc
BenchmarkAvx512bw_harvey_seal_256B/134217728B	       199	10555535 ns/op	12715.388 MB/s	0.2739513 cy/B	0.31655131 ins/B	1.1555021 ipc
BenchmarkCount16avx512/134217728B	       252	8302276.4 ns/op	16166.377 MB/s	0.21554615 cy/B	0.090859634 ins/B	0.42153217 ipc
BenchmarkCount16avx2/134217728B	       226	9277226.8 ns/op	14467.441 MB/s	0.26838847 cy/B	0.25787105 ins/B	0.96081273 ipc
BenchmarkOverhead/201326592B	       173	12177030 ns/op	16533.309 MB/s	0.23493437 cy/B	0.12500026 ins/B	0.5320646 ipc
BenchmarkScalar/201326592B	         5	4.52386e+08 ns/op	445.03277 MB/s	8.7273213 cy/B	32.500001 ins/B	3.7239377 ipc
BenchmarkAvx512bw_harvey_seal_1KB/201326592B	       162	12874836 ns/op	15637.216 MB/s	0.2228513 cy/B	0.12612072 ins/B	0.56594116 ipc
BenchmarkAvx512bw_harvey_seal_512B/201326592B	       154	13693599 ns/op	14702.241 MB/s	0.23691176 cy/B	0.18959729 ins/B	0.8002865 ipc
BenchmarkAvx512bw_harvey_seal_256B/201326592B	       132	15908118 ns/op	12655.588 MB/s	0.27522979 cy/B	0.31654858 ins/B	1.1501247 ipc
BenchmarkCount16avx512/201326592B	       168	12532634 ns/op	16064.188 MB/s	0.2168879 cy/B	0.09085925 ins/B	0.41892264 ipc
BenchmarkCount16avx2/201326592B	       150	13974107 ns/op	14407.116 MB/s	0.26946302 cy/B	0.25787062 ins/B	0.9569796 ipc
BenchmarkOverhead/268435456B	       129	16354698 ns/op	16413.354 MB/s	0.23655755 cy/B	0.1250002 ins/B	0.52841348 ipc
BenchmarkScalar/268435456B	         4	6.0404186e+08 ns/op	444.39877 MB/s	8.7354221 cy/B	32.500001 ins/B	3.7204843 ipc
BenchmarkAvx512bw_harvey_seal_1KB/268435456B	       121	17383368 ns/op	15442.086 MB/s	0.22565056 cy/B	0.1261189 ins/B	0.55891243 ipc
BenchmarkAvx512bw_harvey_seal_512B/268435456B	       114	18565864 ns/op	14458.549 MB/s	0.24095219 cy/B	0.18959546 ins/B	0.78685926 ipc
BenchmarkAvx512bw_harvey_seal_256B/268435456B	        99	21302349 ns/op	12601.214 MB/s	0.27631663 cy/B	0.31654722 ins/B	1.145596 ipc
BenchmarkCount16avx512/268435456B	       125	16863371 ns/op	15918.256 MB/s	0.21893709 cy/B	0.090859132 ins/B	0.41500109 ipc
BenchmarkCount16avx2/268435456B	       112	18815504 ns/op	14266.717 MB/s	0.27210914 cy/B	0.25787051 ins/B	0.94767309 ipc
BenchmarkOverhead/402653184B	        86	24618803 ns/op	16355.514 MB/s	0.2374047 cy/B	0.12500014 ins/B	0.52652765 ipc
BenchmarkScalar/402653184B	         3	9.0141396e+08 ns/op	446.69064 MB/s	8.692963 cy/B	32.500001 ins/B	3.7386563 ipc
BenchmarkAvx512bw_harvey_seal_1KB/402653184B	        81	26263259 ns/op	15331.425 MB/s	0.22728039 cy/B	0.12611708 ins/B	0.55489644 ipc
BenchmarkAvx512bw_harvey_seal_512B/402653184B	        76	27693961 ns/op	14539.386 MB/s	0.23944906 cy/B	0.18959364 ins/B	0.79179114 ipc
BenchmarkAvx512bw_harvey_seal_256B/402653184B	        66	31970268 ns/op	12594.614 MB/s	0.27653353 cy/B	0.31654585 ins/B	1.1446925 ipc
BenchmarkCount16avx512/402653184B	        83	25482578 ns/op	15801.116 MB/s	0.22051863 cy/B	0.090858964 ins/B	0.41202398 ipc
BenchmarkCount16avx2/402653184B	        74	28403916 ns/op	14175.974 MB/s	0.27385889 cy/B	0.25787026 ins/B	0.94161726 ipc
BenchmarkOverhead/536870912B	        64	32819342 ns/op	16358.369 MB/s	0.23734232 cy/B	0.12500011 ins/B	0.52666591 ipc
BenchmarkScalar/536870912B	         2	1.2053031e+09 ns/op	445.424 MB/s	8.7162572 cy/B	32.500001 ins/B	3.7286647 ipc
BenchmarkAvx512bw_harvey_seal_1KB/536870912B	        60	34797794 ns/op	15428.303 MB/s	0.22581394 cy/B	0.12611617 ins/B	0.55849595 ipc
BenchmarkAvx512bw_harvey_seal_512B/536870912B	        57	36848509 ns/op	14569.678 MB/s	0.23913829 cy/B	0.18959273 ins/B	0.79281628 ipc
BenchmarkAvx512bw_harvey_seal_256B/536870912B	        50	42657207 ns/op	12585.702 MB/s	0.27684772 cy/B	0.31654517 ins/B	1.1433909 ipc
BenchmarkCount16avx512/536870912B	        62	33928897 ns/op	15823.412 MB/s	0.22017765 cy/B	0.090858881 ins/B	0.41266169 ipc
BenchmarkCount16avx2/536870912B	        56	37834606 ns/op	14189.943 MB/s	0.27349245 cy/B	0.25787018 ins/B	0.9428786 ipc
BenchmarkOverhead/805306368B	        43	49522838 ns/op	16261.313 MB/s	0.23866171 cy/B	0.12500008 ins/B	0.52375423 ipc
BenchmarkScalar/805306368B	         2	1.8051885e+09 ns/op	446.10653 MB/s	8.7036513 cy/B	32.500001 ins/B	3.7340651 ipc
BenchmarkAvx512bw_harvey_seal_1KB/805306368B	        41	52462354 ns/op	15350.176 MB/s	0.22699556 cy/B	0.12611526 ins/B	0.5555847 ipc
BenchmarkAvx512bw_harvey_seal_512B/805306368B	        38	56181685 ns/op	14333.966 MB/s	0.24281771 cy/B	0.18959182 ins/B	0.780799 ipc
BenchmarkAvx512bw_harvey_seal_256B/805306368B	        33	64073558 ns/op	12568.467 MB/s	0.2770768 cy/B	0.31654449 ins/B	1.1424432 ipc
BenchmarkCount16avx512/805306368B	        41	51016907 ns/op	15785.088 MB/s	0.2207046 cy/B	0.090858797 ins/B	0.41167605 ipc
BenchmarkCount16avx2/805306368B	        37	57220688 ns/op	14073.692 MB/s	0.27555137 cy/B	0.25787007 ins/B	0.93583304 ipc
BenchmarkOverhead/1073741824B	        32	66041335 ns/op	16258.633 MB/s	0.238632 cy/B	0.12500006 ins/B	0.52381937 ipc
BenchmarkScalar/1073741824B	         1	2.4173184e+09 ns/op	444.18717 MB/s	8.7400556 cy/B	32.500001 ins/B	3.7185119 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1073741824B	        30	70175712 ns/op	15300.761 MB/s	0.22754194 cy/B	0.1261148 ins/B	0.55424861 ipc
BenchmarkAvx512bw_harvey_seal_512B/1073741824B	        29	73981753 ns/op	14513.603 MB/s	0.23997705 cy/B	0.18959137 ins/B	0.79003958 ipc
BenchmarkAvx512bw_harvey_seal_256B/1073741824B	        25	85516920 ns/op	12555.899 MB/s	0.27729026 cy/B	0.31654415 ins/B	1.1415625 ipc
BenchmarkCount16avx512/1073741824B	        31	67923289 ns/op	15808.154 MB/s	0.22031369 cy/B	0.090858755 ins/B	0.41240631 ipc
BenchmarkCount16avx2/1073741824B	        28	75996677 ns/op	14128.8 MB/s	0.2746099 cy/B	0.25787002 ins/B	0.93904122 ipc
BenchmarkOverhead/1610612736B	        22	99346600 ns/op	16212.057 MB/s	0.2393058 cy/B	0.12500005 ins/B	0.52234443 ipc
BenchmarkScalar/1610612736B	         1	3.6151765e+09 ns/op	445.51427 MB/s	8.7130233 cy/B	32.500001 ins/B	3.7300486 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1610612736B	        21	1.0517211e+08 ns/op	15314.067 MB/s	0.22733391 cy/B	0.12611435 ins/B	0.55475378 ipc
BenchmarkAvx512bw_harvey_seal_512B/1610612736B	        19	1.1149362e+08 ns/op	14445.784 MB/s	0.24083944 cy/B	0.18959091 ins/B	0.78720872 ipc
BenchmarkAvx512bw_harvey_seal_256B/1610612736B	        17	1.2835509e+08 ns/op	12548.102 MB/s	0.27742851 cy/B	0.31654381 ins/B	1.1409923 ipc
BenchmarkCount16avx512/1610612736B	        21	1.0261581e+08 ns/op	15695.562 MB/s	0.22171634 cy/B	0.090858713 ins/B	0.40979709 ipc
BenchmarkCount16avx2/1610612736B	        19	1.1467704e+08 ns/op	14044.771 MB/s	0.27615719 cy/B	0.25786996 ins/B	0.93377966 ipc
BenchmarkOverhead/1B	 827442755	2.5490432 ns/op	392.30406 MB/s	9.902042 cy/B	24.000001 ins/B	2.4237426 ipc
BenchmarkScalar/1B	1358125704	1.5457942 ns/op	646.91663 MB/s	6.0070779 cy/B	10.000001 ins/B	1.664703 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1B	  14395608	145.81243 ns/op	6.8581259 MB/s	508.51473 cy/B	1459 ins/B	2.8691402 ipc
BenchmarkAvx512bw_harvey_seal_512B/1B	  14415377	145.74217 ns/op	6.8614323 MB/s	508.03596 cy/B	1459 ins/B	2.8718441 ipc
BenchmarkAvx512bw_harvey_seal_256B/1B	  19404382	108.29267 ns/op	9.2342358 MB/s	377.47433 cy/B	1090 ins/B	2.8876137 ipc
BenchmarkCount16avx512/1B	 377889155	5.560838 ns/op	179.82901 MB/s	19.391716 cy/B	60.000002 ins/B	3.0941049 ipc
BenchmarkCount16avx2/1B	 387683412	5.4148089 ns/op	184.67872 MB/s	21.038358 cy/B	67.000002 ins/B	3.1846592 ipc
BenchmarkOverhead/2B	 582775550	3.6046897 ns/op	554.83278 MB/s	7.0012181 cy/B	19.500001 ins/B	2.7852297 ipc
BenchmarkScalar/2B	 219758119	9.5635395 ns/op	209.12759 MB/s	18.577696 cy/B	67.000002 ins/B	3.6064752 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2B	  12821677	163.66766 ns/op	12.219885 MB/s	285.47843 cy/B	796.00003 ins/B	2.7883019 ipc
BenchmarkAvx512bw_harvey_seal_512B/2B	  12871375	163.19502 ns/op	12.255276 MB/s	284.57665 cy/B	796.50003 ins/B	2.7988946 ipc
BenchmarkAvx512bw_harvey_seal_256B/2B	  16724571	125.54101 ns/op	15.931049 MB/s	218.98923 cy/B	611.50002 ins/B	2.7923749 ipc
BenchmarkCount16avx512/2B	 378013798	5.5565465 ns/op	359.9358 MB/s	9.6893654 cy/B	30.000001 ins/B	3.0961781 ipc
BenchmarkCount16avx2/2B	 310475779	6.7605641 ns/op	295.8333 MB/s	13.137156 cy/B	44.000001 ins/B	3.349279 ipc
BenchmarkOverhead/3B	 582857413	3.6071079 ns/op	831.69123 MB/s	4.6686893 cy/B	13 ins/B	2.7845075 ipc
BenchmarkScalar/3B	 219598571	9.5652327 ns/op	313.63586 MB/s	12.384528 cy/B	44.666668 ins/B	3.6066507 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3B	  12831944	163.86321 ns/op	18.307953 MB/s	190.46833 cy/B	530.66669 ins/B	2.7861151 ipc
BenchmarkAvx512bw_harvey_seal_512B/3B	  12872159	162.99331 ns/op	18.405663 MB/s	189.4096 cy/B	531.00002 ins/B	2.8034482 ipc
BenchmarkAvx512bw_harvey_seal_256B/3B	  16715500	125.60439 ns/op	23.884515 MB/s	145.96162 cy/B	407.66668 ins/B	2.7929718 ipc
BenchmarkCount16avx512/3B	 377686673	5.5626917 ns/op	539.30725 MB/s	6.4647611 cy/B	20.000001 ins/B	3.0936952 ipc
BenchmarkCount16avx2/3B	 310360849	6.7670336 ns/op	443.32571 MB/s	8.7610021 cy/B	29.333334 ins/B	3.3481711 ipc
BenchmarkOverhead/4B	 562405665	3.7324478 ns/op	1071.6828 MB/s	3.6255035 cy/B	10.75 ins/B	2.9651055 ipc
BenchmarkScalar/4B	 147433339	14.249782 ns/op	280.70604 MB/s	13.839784 cy/B	49.750001 ins/B	3.5947095 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4B	  12450004	168.79284 ns/op	23.697688 MB/s	147.10139 cy/B	415.00001 ins/B	2.8211835 ipc
BenchmarkAvx512bw_harvey_seal_512B/4B	  12489188	168.4318 ns/op	23.748485 MB/s	146.73506 cy/B	415.25001 ins/B	2.8299305 ipc
BenchmarkAvx512bw_harvey_seal_256B/4B	  16112624	130.30609 ns/op	30.696954 MB/s	113.60634 cy/B	322.75001 ins/B	2.8409507 ipc
BenchmarkCount16avx512/4B	 377515364	5.5560835 ns/op	719.93159 MB/s	4.8441271 cy/B	15 ins/B	3.0965332 ipc
BenchmarkCount16avx2/4B	 310375842	6.7695797 ns/op	590.87863 MB/s	6.5707696 cy/B	22.000001 ins/B	3.3481619 ipc
BenchmarkOverhead/6B	 543812538	3.8651829 ns/op	1552.3198 MB/s	2.5021123 cy/B	7.8333336 ins/B	3.1306882 ipc
BenchmarkScalar/6B	 112821258	18.619124 ns/op	322.24932 MB/s	12.057105 cy/B	44.000001 ins/B	3.6493007 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6B	  11998010	174.62486 ns/op	34.359369 MB/s	101.49475 cy/B	288.00001 ins/B	2.8375853 ipc
BenchmarkAvx512bw_harvey_seal_512B/6B	  12108847	173.26636 ns/op	34.628764 MB/s	100.7122 cy/B	288.16668 ins/B	2.8612886 ipc
BenchmarkAvx512bw_harvey_seal_256B/6B	  15400902	136.26225 ns/op	44.032737 MB/s	79.184728 cy/B	226.50001 ins/B	2.8604002 ipc
BenchmarkCount16avx512/6B	 377789702	5.5568196 ns/op	1079.7543 MB/s	3.2293642 cy/B	10 ins/B	3.0965849 ipc
BenchmarkCount16avx2/6B	 310198210	6.7644447 ns/op	886.99077 MB/s	4.3803186 cy/B	14.666667 ins/B	3.3483106 ipc
BenchmarkOverhead/8B	 509930064	4.1192825 ns/op	1942.0858 MB/s	2.0005653 cy/B	6.3750002 ins/B	3.1865994 ipc
BenchmarkScalar/8B	  91379512	22.984173 ns/op	348.0656 MB/s	11.160117 cy/B	41.125001 ins/B	3.6849973 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8B	  11673755	180.12818 ns/op	44.412817 MB/s	78.469606 cy/B	224.50001 ins/B	2.8609804 ipc
BenchmarkAvx512bw_harvey_seal_512B/8B	  11707037	179.14923 ns/op	44.655507 MB/s	78.091312 cy/B	224.62501 ins/B	2.8764404 ipc
BenchmarkAvx512bw_harvey_seal_256B/8B	  14884042	140.99767 ns/op	56.738526 MB/s	61.455827 cy/B	178.37501 ins/B	2.9024914 ipc
BenchmarkCount16avx512/8B	 377679485	5.5582974 ns/op	1439.2897 MB/s	2.4224649 cy/B	7.5000002 ins/B	3.0960202 ipc
BenchmarkCount16avx2/8B	 354740577	5.92071 ns/op	1351.1893 MB/s	2.8752797 cy/B	9.8750003 ins/B	3.4344486 ipc
BenchmarkOverhead/12B	 448867087	4.6391733 ns/op	2586.6678 MB/s	1.5017316 cy/B	4.9166668 ins/B	3.2739983 ipc
BenchmarkScalar/12B	  65616230	31.980588 ns/op	375.22762 MB/s	10.355432 cy/B	38.250001 ins/B	3.6937138 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12B	  11006072	190.92785 ns/op	62.850966 MB/s	55.487195 cy/B	161.00001 ins/B	2.9015705 ipc
BenchmarkAvx512bw_harvey_seal_512B/12B	  11046954	189.94401 ns/op	63.176513 MB/s	55.177153 cy/B	161.08334 ins/B	2.9193847 ipc
BenchmarkAvx512bw_harvey_seal_256B/12B	  13780966	152.2216 ns/op	78.832438 MB/s	44.233217 cy/B	130.25 ins/B	2.9446198 ipc
BenchmarkCount16avx512/12B	 387124604	5.4230206 ns/op	2212.7889 MB/s	1.575689 cy/B	5.0833335 ins/B	3.2261019 ipc
BenchmarkCount16avx2/12B	 274791260	7.6064171 ns/op	1577.6153 MB/s	2.4629618 cy/B	8.3333335 ins/B	3.3834603 ipc
BenchmarkOverhead/16B	 566194460	3.7287671 ns/op	4290.9625 MB/s	0.905539 cy/B	3.0625001 ins/B	3.3819638 ipc
BenchmarkScalar/16B	  51668173	40.661889 ns/op	393.48885 MB/s	9.8755331 cy/B	36.812501 ins/B	3.7276469 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16B	  11704829	179.1378 ns/op	89.316716 MB/s	39.04331 cy/B	107 ins/B	2.7405464 ipc
BenchmarkAvx512bw_harvey_seal_512B/16B	  11640360	180.587 ns/op	88.599955 MB/s	39.301304 cy/B	107.25 ins/B	2.7289172 ipc
BenchmarkAvx512bw_harvey_seal_256B/16B	  14831289	141.67648 ns/op	112.93335 MB/s	30.861545 cy/B	84.125003 ins/B	2.7258844 ipc
BenchmarkCount16avx512/16B	 384848550	5.4298203 ns/op	2946.6905 MB/s	1.1832125 cy/B	3.8125001 ins/B	3.2221602 ipc
BenchmarkCount16avx2/16B	 297072481	7.0958797 ns/op	2254.8297 MB/s	1.7230167 cy/B	5.6875002 ins/B	3.3008967 ipc
BenchmarkOverhead/24B	 407851427	5.1488394 ns/op	4661.2446 MB/s	0.83361895 cy/B	2.7500001 ins/B	3.2988694 ipc
BenchmarkScalar/24B	  35861362	58.549653 ns/op	409.9085 MB/s	9.4788512 cy/B	35.375001 ins/B	3.7319924 ipc
BenchmarkAvx512bw_harvey_seal_1KB/24B	  10512598	199.85207 ns/op	120.08882 MB/s	29.031069 cy/B	82.750003 ins/B	2.8503947 ipc
BenchmarkAvx512bw_harvey_seal_512B/24B	  10513204	199.88761 ns/op	120.06747 MB/s	29.029732 cy/B	82.91667 ins/B	2.8562672 ipc
BenchmarkAvx512bw_harvey_seal_256B/24B	  12892316	163.11879 ns/op	147.13204 MB/s	23.687066 cy/B	67.500002 ins/B	2.8496565 ipc
BenchmarkCount16avx512/24B	 337899597	6.2150102 ns/op	3861.6187 MB/s	0.90287108 cy/B	2.7500001 ins/B	3.0458392 ipc
BenchmarkCount16avx2/24B	 268324114	7.801753 ns/op	3076.2317 MB/s	1.2628686 cy/B	4.2916668 ins/B	3.3983479 ipc
BenchmarkOverhead/32B	 508758101	4.1194904 ns/op	7767.9511 MB/s	0.50015643 cy/B	1.625 ins/B	3.2489836 ipc
BenchmarkScalar/32B	  27519550	76.29143 ns/op	419.44423 MB/s	9.2601595 cy/B	34.656251 ins/B	3.7425112 ipc
BenchmarkAvx512bw_harvey_seal_1KB/32B	  11116662	187.9264 ns/op	170.27943 MB/s	20.478565 cy/B	55.687502 ins/B	2.7193068 ipc
BenchmarkAvx512bw_harvey_seal_512B/32B	  11230693	186.93947 ns/op	171.1784 MB/s	20.371829 cy/B	55.968752 ins/B	2.7473602 ipc
BenchmarkAvx512bw_harvey_seal_256B/32B	  14073449	149.17119 ns/op	214.51863 MB/s	16.2535 cy/B	44.250002 ins/B	2.7224907 ipc
BenchmarkCount16avx512/32B	 308916125	6.8169408 ns/op	4694.1878 MB/s	0.74271019 cy/B	2.2187501 ins/B	2.9873699 ipc
BenchmarkCount16avx2/32B	 240003737	8.762175 ns/op	3652.0613 MB/s	1.0639054 cy/B	3.5937501 ins/B	3.377885 ipc
BenchmarkOverhead/48B	 388028783	5.4098522 ns/op	8872.7008 MB/s	0.43793193 cy/B	1.5 ins/B	3.4251899 ipc
BenchmarkScalar/48B	  18794927	111.8849 ns/op	429.0123 MB/s	9.0540527 cy/B	33.937501 ins/B	3.7483216 ipc
BenchmarkAvx512bw_harvey_seal_1KB/48B	  10112083	207.70045 ns/op	231.10205 MB/s	15.083712 cy/B	41.229168 ins/B	2.733357 ipc
BenchmarkAvx512bw_harvey_seal_512B/48B	  10045491	208.96226 ns/op	229.70655 MB/s	15.171127 cy/B	41.479168 ins/B	2.7340862 ipc
BenchmarkAvx512bw_harvey_seal_256B/48B	  12298965	170.7983 ns/op	281.03325 MB/s	12.405357 cy/B	33.666668 ins/B	2.7138815 ipc
BenchmarkCount16avx512/48B	 280355832	7.5296958 ns/op	6374.7595 MB/s	0.54689064 cy/B	1.6875001 ins/B	3.0856261 ipc
BenchmarkCount16avx2/48B	 194054622	10.819559 ns/op	4436.41 MB/s	0.87560557 cy/B	2.8958334 ins/B	3.307235 ipc
BenchmarkOverhead/64B	 517764876	4.0106292 ns/op	15957.596 MB/s	0.24356666 cy/B	0.87500002 ins/B	3.5924458 ipc
BenchmarkScalar/64B	  14255724	147.30342 ns/op	434.47735 MB/s	8.94392 cy/B	33.578126 ins/B	3.7542963 ipc
BenchmarkAvx512bw_harvey_seal_1KB/64B	  10506070	199.87735 ns/op	320.19636 MB/s	10.887093 cy/B	29.484376 ins/B	2.7081955 ipc
BenchmarkAvx512bw_harvey_seal_512B/64B	  10591768	198.3789 ns/op	322.61496 MB/s	10.802367 cy/B	29.625001 ins/B	2.7424545 ipc
BenchmarkAvx512bw_harvey_seal_256B/64B	  12997509	161.52227 ns/op	396.23018 MB/s	8.8020098 cy/B	23.765626 ins/B	2.7000227 ipc
BenchmarkCount16avx512/64B	 242844058	8.6599371 ns/op	7390.3539 MB/s	0.47156038 cy/B	1.421875 ins/B	3.0152555 ipc
BenchmarkCount16avx2/64B	 163156395	12.873103 ns/op	4971.6062 MB/s	0.78172661 cy/B	2.5468751 ins/B	3.2580125 ipc
BenchmarkOverhead/96B	 497669451	4.2734878 ns/op	22464.086 MB/s	0.17294971 cy/B	0.62500001 ins/B	3.6137674 ipc
BenchmarkScalar/96B	   9615858	218.24776 ns/op	439.86705 MB/s	8.8342313 cy/B	33.218751 ins/B	3.7602311 ipc
BenchmarkAvx512bw_harvey_seal_1KB/96B	   9911016	211.79437 ns/op	453.26985 MB/s	7.689805 cy/B	20.750001 ins/B	2.698378 ipc
BenchmarkAvx512bw_harvey_seal_512B/96B	  10014026	209.80094 ns/op	457.57659 MB/s	7.6146723 cy/B	20.843751 ins/B	2.7373142 ipc
BenchmarkAvx512bw_harvey_seal_256B/96B	  12100005	173.74996 ns/op	552.51812 MB/s	6.304214 cy/B	16.937501 ins/B	2.6866951 ipc
BenchmarkCount16avx512/96B	 183519225	11.408197 ns/op	8415.0016 MB/s	0.41418501 cy/B	1.15625 ins/B	2.7916269 ipc
BenchmarkCount16avx2/96B	 123553851	16.996575 ns/op	5648.1969 MB/s	0.68771723 cy/B	2.1979167 ins/B	3.1959599 ipc
BenchmarkOverhead/128B	 443392394	4.7505352 ns/op	26944.332 MB/s	0.14417024 cy/B	0.50000001 ins/B	3.4681223 ipc
BenchmarkScalar/128B	   7260341	289.3927 ns/op	442.30556 MB/s	8.7837497 cy/B	33.039063 ins/B	3.7613849 ipc
BenchmarkAvx512bw_harvey_seal_1KB/128B	   9407658	223.30401 ns/op	573.20959 MB/s	6.0808722 cy/B	16.382813 ins/B	2.6941552 ipc
BenchmarkAvx512bw_harvey_seal_512B/128B	   9499010	221.23364 ns/op	578.57385 MB/s	6.0236073 cy/B	16.453126 ins/B	2.7314406 ipc
BenchmarkAvx512bw_harvey_seal_256B/128B	  11276056	186.0075 ns/op	688.14431 MB/s	5.0654933 cy/B	13.523438 ins/B	2.6697179 ipc
BenchmarkCount16avx512/128B	 154569770	13.605254 ns/op	9408.1303 MB/s	0.37046113 cy/B	1.0234375 ins/B	2.7626044 ipc
BenchmarkCount16avx2/128B	  99493849	21.114202 ns/op	6062.2702 MB/s	0.64070359 cy/B	2.0234376 ins/B	3.1581492 ipc
BenchmarkOverhead/192B	 391338980	5.3367987 ns/op	35976.624 MB/s	0.10800458 cy/B	0.37500001 ins/B	3.4720751 ipc
BenchmarkScalar/192B	   4824534	435.20835 ns/op	441.168 MB/s	8.8044004 cy/B	32.859376 ins/B	3.7321537 ipc
BenchmarkAvx512bw_harvey_seal_1KB/192B	   8458767	248.1175 ns/op	773.82692 MB/s	4.5026678 cy/B	12.015625 ins/B	2.668557 ipc
BenchmarkAvx512bw_harvey_seal_512B/192B	   8617779	244.38486 ns/op	785.64604 MB/s	4.4353929 cy/B	12.0625 ins/B	2.7196013 ipc
BenchmarkAvx512bw_harvey_seal_256B/192B	   9991090	209.96001 ns/op	914.45986 MB/s	3.8122419 cy/B	10.109375 ins/B	2.6518189 ipc
BenchmarkCount16avx512/192B	 115078281	18.22761 ns/op	10533.471 MB/s	0.33095967 cy/B	0.89062503 ins/B	2.691038 ipc
BenchmarkCount16avx2/192B	  71516270	29.339428 ns/op	6544.0948 MB/s	0.59380693 cy/B	1.8489584 ins/B	3.1137366 ipc
BenchmarkOverhead/256B	 370462703	5.6735985 ns/op	45121.275 MB/s	0.08612578 cy/B	0.31250001 ins/B	3.6284142 ipc
BenchmarkScalar/256B	   3642138	576.26853 ns/op	444.23734 MB/s	8.7464978 cy/B	32.769532 ins/B	3.7465889 ipc
BenchmarkAvx512bw_harvey_seal_1KB/256B	   7737602	272.16913 ns/op	940.5916 MB/s	3.7067093 cy/B	9.8320316 ins/B	2.652496 ipc
BenchmarkAvx512bw_harvey_seal_512B/256B	   7854465	267.27217 ns/op	957.82512 MB/s	3.6383754 cy/B	9.8671879 ins/B	2.7119763 ipc
BenchmarkAvx512bw_harvey_seal_256B/256B	  10518981	199.61637 ns/op	1282.4599 MB/s	2.7186107 cy/B	6.855469 ins/B	2.5216811 ipc
BenchmarkCount16avx512/256B	  91909521	22.880222 ns/op	11188.703 MB/s	0.3115314 cy/B	0.82421878 ins/B	2.6457005 ipc
BenchmarkCount16avx2/256B	  55886237	37.601151 ns/op	6808.3022 MB/s	0.57039503 cy/B	1.7617188 ins/B	3.0885943 ipc
BenchmarkOverhead/384B	 298241061	7.0410278 ns/op	54537.493 MB/s	0.071233997 cy/B	0.25000001 ins/B	3.5095603 ipc
BenchmarkScalar/384B	   2444431	858.94237 ns/op	447.06143 MB/s	8.6903016 cy/B	32.679688 ins/B	3.760478 ipc
BenchmarkAvx512bw_harvey_seal_1KB/384B	   6556005	320.77377 ns/op	1197.1054 MB/s	2.9116094 cy/B	7.6484378 ins/B	2.6268763 ipc
BenchmarkAvx512bw_harvey_seal_512B/384B	   6718359	312.73765 ns/op	1227.8662 MB/s	2.8395247 cy/B	7.6718753 ins/B	2.7018167 ipc
BenchmarkAvx512bw_harvey_seal_256B/384B	   7714470	272.53683 ns/op	1408.9839 MB/s	2.4743803 cy/B	6.2395836 ins/B	2.5216753 ipc
BenchmarkCount16avx512/384B	  62963103	33.381906 ns/op	11503.238 MB/s	0.30307923 cy/B	0.75781253 ins/B	2.5003776 ipc
BenchmarkCount16avx2/384B	  38853991	54.068958 ns/op	7102.0418 MB/s	0.54696182 cy/B	1.6744792 ins/B	3.0614188 ipc
BenchmarkOverhead/512B	 254943711	8.2409768 ns/op	62128.557 MB/s	0.062538713 cy/B	0.21875001 ins/B	3.4978335 ipc
BenchmarkScalar/512B	   1839764	1141.551 ns/op	448.51258 MB/s	8.6622686 cy/B	32.634766 ins/B	3.7674618 ipc
BenchmarkAvx512bw_harvey_seal_1KB/512B	   5683481	369.09785 ns/op	1387.166 MB/s	2.5142524 cy/B	6.5566409 ins/B	2.6077895 ipc
BenchmarkAvx512bw_harvey_seal_512B/512B	   8706469	241.38925 ns/op	2121.0556 MB/s	1.6435976 cy/B	4.1796877 ins/B	2.5430116 ipc
BenchmarkAvx512bw_harvey_seal_256B/512B	  10029840	209.52589 ns/op	2443.6121 MB/s	1.4261647 cy/B	3.5859376 ins/B	2.5143924 ipc
BenchmarkCount16avx512/512B	  46385205	45.290949 ns/op	11304.687 MB/s	0.30819494 cy/B	0.72460941 ins/B	2.3511399 ipc
BenchmarkCount16avx2/512B	  83077382	25.35313 ns/op	20194.745 MB/s	0.1922218 cy/B	0.55273439 ins/B	2.8755031 ipc
BenchmarkOverhead/768B	 189772907	11.068984 ns/op	69383.063 MB/s	0.05600815 cy/B	0.1875 ins/B	3.3477272 ipc
BenchmarkScalar/768B	   1231985	1705.0666 ns/op	450.42229 MB/s	8.6272394 cy/B	32.589844 ins/B	3.7775519 ipc
BenchmarkAvx512bw_harvey_seal_1KB/768B	   4513473	463.37394 ns/op	1657.4087 MB/s	2.104034 cy/B	5.464844 ins/B	2.5973173 ipc
BenchmarkAvx512bw_harvey_seal_512B/768B	   5922505	355.02626 ns/op	2163.2203 MB/s	1.6120335 cy/B	4.1757814 ins/B	2.5903813 ipc
BenchmarkAvx512bw_harvey_seal_256B/768B	   9669036	217.26793 ns/op	3534.8061 MB/s	0.98665481 cy/B	2.4960938 ins/B	2.5298552 ipc
BenchmarkCount16avx512/768B	  29779747	70.515152 ns/op	10891.276 MB/s	0.32017955 cy/B	0.69140628 ins/B	2.159433 ipc
BenchmarkCount16avx2/768B	  41700036	50.431306 ns/op	15228.636 MB/s	0.25505569 cy/B	0.86848961 ins/B	3.405098 ipc
BenchmarkOverhead/1024B	  92417878	22.723402 ns/op	45063.675 MB/s	0.086233743 cy/B	0.17187501 ins/B	1.9931294 ipc
BenchmarkScalar/1024B	    924958	2270.8208 ns/op	450.93827 MB/s	8.6168553 cy/B	32.567384 ins/B	3.7794976 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1024B	   8562476	244.06945 ns/op	4195.5271 MB/s	0.83086287 cy/B	2.1210938 ins/B	2.5528808 ipc
BenchmarkAvx512bw_harvey_seal_512B/1024B	   8412019	249.42704 ns/op	4105.4089 MB/s	0.84887768 cy/B	2.1845704 ins/B	2.5734808 ipc
BenchmarkAvx512bw_harvey_seal_256B/1024B	   9297795	225.58985 ns/op	4539.2113 MB/s	0.76764904 cy/B	1.9511719 ins/B	2.54175 ipc
BenchmarkCount16avx512/1024B	  81982857	25.616122 ns/op	39974.826 MB/s	0.087228155 cy/B	0.22753907 ins/B	2.6085508 ipc
BenchmarkCount16avx2/1024B	  53530912	39.021605 ns/op	26241.873 MB/s	0.14805826 cy/B	0.40625001 ins/B	2.7438524 ipc
BenchmarkOverhead/1536B	 114527595	18.295729 ns/op	83954.018 MB/s	0.046288196 cy/B	0.15625 ins/B	3.3755907 ipc
BenchmarkScalar/1536B	    616452	3403.795 ns/op	451.26102 MB/s	8.6129119 cy/B	32.544923 ins/B	3.7786202 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1536B	   4497293	467.42845 ns/op	3286.0645 MB/s	1.0602877 cy/B	2.6497397 ins/B	2.4990763 ipc
BenchmarkAvx512bw_harvey_seal_512B/1536B	   8064965	260.14842 ns/op	5904.3219 MB/s	0.59060996 cy/B	1.5195313 ins/B	2.5728169 ipc
BenchmarkAvx512bw_harvey_seal_256B/1536B	   8609235	244.04568 ns/op	6293.9037 MB/s	0.55398688 cy/B	1.4062501 ins/B	2.5384176 ipc
BenchmarkCount16avx512/1536B	  26534502	78.624636 ns/op	19535.861 MB/s	0.1785053 cy/B	0.36653648 ins/B	2.0533647 ipc
BenchmarkCount16avx2/1536B	  38554412	54.668832 ns/op	28096.448 MB/s	0.13832505 cy/B	0.37239585 ins/B	2.6921793 ipc
BenchmarkOverhead/2048B	  88296346	23.788888 ns/op	86090.615 MB/s	0.045122277 cy/B	0.1484375 ins/B	3.2896723 ipc
BenchmarkScalar/2048B	    463027	4535.8398 ns/op	451.51507 MB/s	8.6054123 cy/B	32.533692 ins/B	3.7806082 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2048B	   8096679	259.18893 ns/op	7901.5719 MB/s	0.44126596 cy/B	1.1235352 ins/B	2.5461633 ipc
BenchmarkAvx512bw_harvey_seal_512B/2048B	   7787780	269.19149 ns/op	7607.9672 MB/s	0.45819538 cy/B	1.1870118 ins/B	2.5906236 ipc
BenchmarkAvx512bw_harvey_seal_256B/2048B	   8063853	260.33581 ns/op	7866.7625 MB/s	0.44322084 cy/B	1.1337891 ins/B	2.5580681 ipc
BenchmarkCount16avx512/2048B	  53628815	39.087666 ns/op	52395.045 MB/s	0.066513682 cy/B	0.16650391 ins/B	2.5033032 ipc
BenchmarkCount16avx2/2048B	  30653883	68.482453 ns/op	29905.471 MB/s	0.12995099 cy/B	0.34375001 ins/B	2.6452281 ipc
BenchmarkOverhead/3072B	  46864411	44.824905 ns/op	68533.33 MB/s	0.056630396 cy/B	0.14062501 ins/B	2.4832072 ipc
BenchmarkScalar/3072B	    309093	6792.8693 ns/op	452.23894 MB/s	8.5922085 cy/B	32.522462 ins/B	3.7851109 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3072B	   7737923	271.26885 ns/op	11324.559 MB/s	0.30792589 cy/B	0.79101566 ins/B	2.5688507 ipc
BenchmarkAvx512bw_harvey_seal_512B/3072B	   7281288	288.16939 ns/op	10660.397 MB/s	0.32721754 cy/B	0.85449222 ins/B	2.6113888 ipc
BenchmarkAvx512bw_harvey_seal_256B/3072B	   7140498	294.00542 ns/op	10448.787 MB/s	0.3338105 cy/B	0.86132816 ins/B	2.5802908 ipc
BenchmarkCount16avx512/3072B	  43763554	48.051714 ns/op	63931.123 MB/s	0.054560596 cy/B	0.14127605 ins/B	2.5893421 ipc
BenchmarkCount16avx2/3072B	  22182360	94.791989 ns/op	32407.802 MB/s	0.11997164 cy/B	0.31510418 ins/B	2.6264888 ipc
BenchmarkOverhead/4096B	  37934302	55.306379 ns/op	74060.173 MB/s	0.05244201 cy/B	0.13671875 ins/B	2.6070465 ipc
BenchmarkScalar/4096B	    231787	9063.1019 ns/op	451.9424 MB/s	8.5944521 cy/B	32.516846 ins/B	3.7834694 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4096B	   7363881	284.89333 ns/op	14377.311 MB/s	0.24255484 cy/B	0.62475588 ins/B	2.5757305 ipc
BenchmarkAvx512bw_harvey_seal_512B/4096B	   6803304	308.52517 ns/op	13276.064 MB/s	0.26265164 cy/B	0.68823245 ins/B	2.6203242 ipc
BenchmarkAvx512bw_harvey_seal_256B/4096B	   6383519	328.95013 ns/op	12451.735 MB/s	0.28004426 cy/B	0.72509768 ins/B	2.5892254 ipc
BenchmarkCount16avx512/4096B	  36033996	58.257547 ns/op	70308.487 MB/s	0.049601576 cy/B	0.12866211 ins/B	2.5939118 ipc
BenchmarkCount16avx2/4096B	  17237181	121.83446 ns/op	33619.388 MB/s	0.11560624 cy/B	0.30078126 ins/B	2.6017736 ipc
BenchmarkOverhead/6144B	  27703589	75.685354 ns/op	81178.189 MB/s	0.04786123 cy/B	0.1328125 ins/B	2.7749497 ipc
BenchmarkScalar/6144B	    154596	13581.968 ns/op	452.36448 MB/s	8.5911471 cy/B	32.511231 ins/B	3.7842713 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6144B	   6784771	309.67591 ns/op	19840.097 MB/s	0.17575424 cy/B	0.45849611 ins/B	2.6087342 ipc
BenchmarkAvx512bw_harvey_seal_512B/6144B	   6041850	347.78164 ns/op	17666.258 MB/s	0.19739991 cy/B	0.52197268 ins/B	2.6442397 ipc
BenchmarkAvx512bw_harvey_seal_256B/6144B	   5259274	399.22299 ns/op	15389.895 MB/s	0.22611682 cy/B	0.58886721 ins/B	2.604261 ipc
BenchmarkCount16avx512/6144B	  27040826	77.598475 ns/op	79176.814 MB/s	0.0440543 cy/B	0.11604818 ins/B	2.6342078 ipc
BenchmarkCount16avx2/6144B	  11833361	177.81978 ns/op	34551.837 MB/s	0.11248566 cy/B	0.28645834 ins/B	2.5466209 ipc
BenchmarkOverhead/8192B	  21493020	97.563791 ns/op	83965.577 MB/s	0.046279811 cy/B	0.13085938 ins/B	2.8275694 ipc
BenchmarkScalar/8192B	    116024	18104.161 ns/op	452.49267 MB/s	8.5871163 cy/B	32.508424 ins/B	3.7857207 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8192B	   6240273	337.19304 ns/op	24294.689 MB/s	0.14351991 cy/B	0.37536623 ins/B	2.6154297 ipc
BenchmarkAvx512bw_harvey_seal_512B/8192B	   5423400	387.2272 ns/op	21155.538 MB/s	0.1648297 cy/B	0.43884279 ins/B	2.6624013 ipc
BenchmarkAvx512bw_harvey_seal_256B/8192B	   4497722	466.71572 ns/op	17552.441 MB/s	0.19867936 cy/B	0.52075197 ins/B	2.6210673 ipc
BenchmarkCount16avx512/8192B	  21542569	96.683933 ns/op	84729.693 MB/s	0.041153051 cy/B	0.10974122 ins/B	2.6666605 ipc
BenchmarkCount16avx2/8192B	   9133667	229.94513 ns/op	35625.89 MB/s	0.10905493 cy/B	0.27929689 ins/B	2.5610661 ipc
BenchmarkOverhead/12288B	  15009303	139.97211 ns/op	87788.919 MB/s	0.044210623 cy/B	0.12890625 ins/B	2.9157303 ipc
BenchmarkScalar/12288B	     77318	27150.292 ns/op	452.59182 MB/s	8.5851287 cy/B	32.505616 ins/B	3.7862701 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12288B	   5375848	390.4506 ns/op	31471.331 MB/s	0.11076851 cy/B	0.29223634 ins/B	2.638262 ipc
BenchmarkAvx512bw_harvey_seal_512B/12288B	   4499725	466.56468 ns/op	26337.184 MB/s	0.13243264 cy/B	0.3557129 ins/B	2.6859913 ipc
BenchmarkAvx512bw_harvey_seal_256B/12288B	   3455877	607.62508 ns/op	20222.997 MB/s	0.17237832 cy/B	0.45263674 ins/B	2.6258333 ipc
BenchmarkCount16avx512/12288B	  15375326	137.09296 ns/op	89632.614 MB/s	0.038899507 cy/B	0.10343425 ins/B	2.6590118 ipc
BenchmarkCount16avx2/12288B	   6218752	337.87685 ns/op	36368.28 MB/s	0.10686634 cy/B	0.27213543 ins/B	2.5465028 ipc
BenchmarkOverhead/16384B	  11600373	181.50549 ns/op	90267.244 MB/s	0.04305109 cy/B	0.12792969 ins/B	2.9715785 ipc
BenchmarkScalar/16384B	     58009	36192.941 ns/op	452.68496 MB/s	8.5840983 cy/B	32.504212 ins/B	3.786561 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16384B	   4772887	440.2771 ns/op	37212.928 MB/s	0.093703277 cy/B	0.2506714 ins/B	2.6751615 ipc
BenchmarkAvx512bw_harvey_seal_512B/16384B	   3856067	545.04971 ns/op	30059.643 MB/s	0.11596221 cy/B	0.31414796 ins/B	2.7090547 ipc
BenchmarkAvx512bw_harvey_seal_256B/16384B	   2812443	746.77311 ns/op	21939.729 MB/s	0.15892847 cy/B	0.41857912 ins/B	2.6337579 ipc
BenchmarkCount16avx512/16384B	  11995600	175.57764 ns/op	93314.846 MB/s	0.037378339 cy/B	0.10028077 ins/B	2.6828577 ipc
BenchmarkCount16avx2/16384B	   4706989	446.19148 ns/op	36719.661 MB/s	0.10582282 cy/B	0.2685547 ins/B	2.5377767 ipc
BenchmarkOverhead/24576B	   7865542	266.81736 ns/op	92107.95 MB/s	0.042186683 cy/B	0.12695313 ins/B	3.0093176 ipc
BenchmarkScalar/24576B	     38620	54332.949 ns/op	452.32222 MB/s	8.5908159 cy/B	32.502808 ins/B	3.7834367 ipc
BenchmarkAvx512bw_harvey_seal_1KB/24576B	   3835864	548.98074 ns/op	44766.597 MB/s	0.077884443 cy/B	0.20910645 ins/B	2.6848295 ipc
BenchmarkAvx512bw_harvey_seal_512B/24576B	   2976629	706.49805 ns/op	34785.659 MB/s	0.10021045 cy/B	0.27258302 ins/B	2.7201056 ipc
BenchmarkAvx512bw_harvey_seal_256B/24576B	   2049310	1024.3737 ns/op	23991.245 MB/s	0.14531876 cy/B	0.3845215 ins/B	2.6460554 ipc
BenchmarkCount16avx512/24576B	   8305326	252.32035 ns/op	97399.994 MB/s	0.035801186 cy/B	0.097127282 ins/B	2.7129627 ipc
BenchmarkCount16avx2/24576B	   3169038	662.13765 ns/op	37116.15 MB/s	0.10471221 cy/B	0.26497397 ins/B	2.5304973 ipc
BenchmarkOverhead/32768B	   5985040	351.11998 ns/op	93324.226 MB/s	0.041635177 cy/B	0.12646485 ins/B	3.0374519 ipc
BenchmarkScalar/32768B	     28958	72572.781 ns/op	451.51914 MB/s	8.6032756 cy/B	32.502107 ins/B	3.7778758 ipc
BenchmarkAvx512bw_harvey_seal_1KB/32768B	   3098456	690.7231 ns/op	47440.14 MB/s	0.073518103 cy/B	0.18832398 ins/B	2.5616001 ipc
BenchmarkAvx512bw_harvey_seal_512B/32768B	   2428026	863.74413 ns/op	37937.161 MB/s	0.091898362 cy/B	0.25180055 ins/B	2.7399895 ipc
BenchmarkAvx512bw_harvey_seal_256B/32768B	   1617302	1299.496 ns/op	25215.929 MB/s	0.13823038 cy/B	0.36749269 ins/B	2.6585523 ipc
BenchmarkCount16avx512/32768B	   6279756	333.7241 ns/op	98188.893 MB/s	0.035510064 cy/B	0.095550541 ins/B	2.6908017 ipc
BenchmarkCount16avx2/32768B	   2370694	886.01551 ns/op	36983.551 MB/s	0.10505289 cy/B	0.2631836 ins/B	2.5052485 ipc
BenchmarkOverhead/49152B	   3993019	526.20713 ns/op	93408.085 MB/s	0.041605343 cy/B	0.12597657 ins/B	3.027894 ipc
BenchmarkScalar/49152B	     19200	109319.18 ns/op	449.61917 MB/s	8.642044 cy/B	32.501405 ins/B	3.7608469 ipc
BenchmarkAvx512bw_harvey_seal_1KB/49152B	   2173144	965.65619 ns/op	50900.104 MB/s	0.068474819 cy/B	0.16754151 ins/B	2.4467609 ipc
BenchmarkAvx512bw_harvey_seal_512B/49152B	   1769981	1186.1844 ns/op	41437.064 MB/s	0.084132165 cy/B	0.23101807 ins/B	2.7458948 ipc
BenchmarkAvx512bw_harvey_seal_256B/49152B	   1131202	1856.9771 ns/op	26468.824 MB/s	0.1317314 cy/B	0.35046388 ins/B	2.660443 ipc
BenchmarkCount16avx512/49152B	   4046266	518.50927 ns/op	94794.833 MB/s	0.036787832 cy/B	0.093973799 ins/B	2.5544805 ipc
BenchmarkCount16avx2/49152B	   1571864	1334.1183 ns/op	36842.311 MB/s	0.10547015 cy/B	0.26139324 ins/B	2.4783623 ipc
BenchmarkOverhead/65536B	   3014464	697.03107 ns/op	94021.633 MB/s	0.041327275 cy/B	0.12573243 ins/B	3.0423595 ipc
BenchmarkScalar/65536B	     14410	145801.72 ns/op	449.48716 MB/s	8.6404525 cy/B	32.501054 ins/B	3.761499 ipc
BenchmarkAvx512bw_harvey_seal_1KB/65536B	   1745407	1201.7919 ns/op	54531.905 MB/s	0.063916755 cy/B	0.15715028 ins/B	2.4586711 ipc
BenchmarkAvx512bw_harvey_seal_512B/65536B	   1397024	1503.694 ns/op	43583.334 MB/s	0.079979538 cy/B	0.22062684 ins/B	2.7585411 ipc
BenchmarkAvx512bw_harvey_seal_256B/65536B	    870858	2412.1761 ns/op	27168.829 MB/s	0.12828498 cy/B	0.34194948 ins/B	2.6655457 ipc
BenchmarkCount16avx512/65536B	   3052183	688.0698 ns/op	95246.15 MB/s	0.03659815 cy/B	0.093185429 ins/B	2.5461786 ipc
BenchmarkCount16avx2/65536B	   1183501	1773.8582 ns/op	36945.457 MB/s	0.10512253 cy/B	0.26049806 ins/B	2.4780422 ipc
BenchmarkOverhead/98304B	   2020286	1039.7199 ns/op	94548.541 MB/s	0.041097086 cy/B	0.12548829 ins/B	3.0534595 ipc
BenchmarkScalar/98304B	      9492	221224.75 ns/op	444.36258 MB/s	8.7449607 cy/B	32.500703 ins/B	3.7165064 ipc
BenchmarkAvx512bw_harvey_seal_1KB/98304B	   1239506	1691.2589 ns/op	58124.751 MB/s	0.059980537 cy/B	0.14675904 ins/B	2.4467777 ipc
BenchmarkAvx512bw_harvey_seal_512B/98304B	    985649	2133.0038 ns/op	46087.119 MB/s	0.075656193 cy/B	0.2102356 ins/B	2.7788287 ipc
BenchmarkAvx512bw_harvey_seal_256B/98304B	    596771	3517.4758 ns/op	27947.314 MB/s	0.12476979 cy/B	0.33343507 ins/B	2.6724023 ipc
BenchmarkCount16avx512/98304B	   2062944	1017.4486 ns/op	96618.15 MB/s	0.036088571 cy/B	0.092397058 ins/B	2.5602858 ipc
BenchmarkCount16avx2/98304B	    793826	2644.9152 ns/op	37167.165 MB/s	0.10452819 cy/B	0.25960287 ins/B	2.4835681 ipc
BenchmarkOverhead/131072B	   1520806	1382.3122 ns/op	94820.836 MB/s	0.040965097 cy/B	0.12536621 ins/B	3.0603177 ipc
BenchmarkScalar/131072B	      7166	293296.39 ns/op	446.89264 MB/s	8.6928089 cy/B	32.500527 ins/B	3.7387831 ipc
BenchmarkAvx512bw_harvey_seal_1KB/131072B	    984313	2133.7156 ns/op	61428.992 MB/s	0.056775523 cy/B	0.14156342 ins/B	2.4933883 ipc
BenchmarkAvx512bw_harvey_seal_512B/131072B	    757851	2769.5974 ns/op	47325.29 MB/s	0.073676281 cy/B	0.20503999 ins/B	2.782985 ipc
BenchmarkAvx512bw_harvey_seal_256B/131072B	    453758	4628.0766 ns/op	28321.052 MB/s	0.12313694 cy/B	0.32917787 ins/B	2.6732666 ipc
BenchmarkCount16avx512/131072B	   1554366	1351.1705 ns/op	97006.26 MB/s	0.035934523 cy/B	0.092002872 ins/B	2.560292 ipc
BenchmarkCount16avx2/131072B	    596607	3520.7082 ns/op	37228.873 MB/s	0.10439871 cy/B	0.25915528 ins/B	2.482361 ipc
BenchmarkOverhead/196608B	   1015978	2066.4683 ns/op	95142.036 MB/s	0.040853781 cy/B	0.12524414 ins/B	3.0656683 ipc
BenchmarkScalar/196608B	      4786	439723.04 ns/op	447.1178 MB/s	8.6926787 cy/B	32.500352 ins/B	3.7388189 ipc
BenchmarkAvx512bw_harvey_seal_1KB/196608B	    672843	3117.0995 ns/op	63074.021 MB/s	0.055276201 cy/B	0.1363678 ins/B	2.4670256 ipc
BenchmarkAvx512bw_harvey_seal_512B/196608B	    520774	4031.3567 ns/op	48769.686 MB/s	0.071510719 cy/B	0.19984437 ins/B	2.7946072 ipc
BenchmarkAvx512bw_harvey_seal_256B/196608B	    306728	6844.8847 ns/op	28723.347 MB/s	0.12138286 cy/B	0.32492067 ins/B	2.676825 ipc
BenchmarkCount16avx512/196608B	   1042897	2012.9477 ns/op	97671.687 MB/s	0.035702315 cy/B	0.091608687 ins/B	2.5659033 ipc
BenchmarkCount16avx2/196608B	    398057	5275.0294 ns/op	37271.451 MB/s	0.10425384 cy/B	0.25870769 ins/B	2.4815171 ipc
BenchmarkOverhead/262144B	    763063	2751.5821 ns/op	95270.28 MB/s	0.040796085 cy/B	0.12518311 ins/B	3.0685079 ipc
BenchmarkScalar/262144B	      3561	587791.24 ns/op	445.98147 MB/s	8.7147565 cy/B	32.500264 ins/B	3.729337 ipc
BenchmarkAvx512bw_harvey_seal_1KB/262144B	    513022	4103.9594 ns/op	63875.876 MB/s	0.054553 cy/B	0.13376999 ins/B	2.4521107 ipc
BenchmarkAvx512bw_harvey_seal_512B/262144B	    394944	5318.1894 ns/op	49291.964 MB/s	0.070713334 cy/B	0.19724656 ins/B	2.7893828 ipc
BenchmarkAvx512bw_harvey_seal_256B/262144B	    231250	9076.2648 ns/op	28882.366 MB/s	0.12065548 cy/B	0.32279207 ins/B	2.6753203 ipc
BenchmarkCount16avx512/262144B	    783988	2682.633 ns/op	97718.92 MB/s	0.035659587 cy/B	0.091411594 ins/B	2.5634507 ipc
BenchmarkCount16avx2/262144B	    299056	7030.2711 ns/op	37287.893 MB/s	0.10411021 cy/B	0.2584839 ins/B	2.4827911 ipc
BenchmarkOverhead/393216B	    508901	4126.1508 ns/op	95298.504 MB/s	0.040758599 cy/B	0.12512207 ins/B	3.0698325 ipc
BenchmarkScalar/393216B	      2380	882529.03 ns/op	445.55588 MB/s	8.7211995 cy/B	32.500176 ins/B	3.7265718 ipc
BenchmarkAvx512bw_harvey_seal_1KB/393216B	    333512	6326.5622 ns/op	62153.187 MB/s	0.056098362 cy/B	0.13117219 ins/B	2.3382534 ipc
BenchmarkAvx512bw_harvey_seal_512B/393216B	    261721	8019.9164 ns/op	49029.937 MB/s	0.071123844 cy/B	0.19464875 ins/B	2.736758 ipc
BenchmarkAvx512bw_harvey_seal_256B/393216B	    153897	13642.751 ns/op	28822.34 MB/s	0.12098462 cy/B	0.32066346 ins/B	2.6504482 ipc
BenchmarkCount16avx512/393216B	    519456	4051.3723 ns/op	97057.483 MB/s	0.035931059 cy/B	0.091214502 ins/B	2.5385977 ipc
BenchmarkCount16avx2/393216B	    199229	10514.016 ns/op	37399.22 MB/s	0.10391627 cy/B	0.2582601 ins/B	2.4852712 ipc
BenchmarkOverhead/524288B	    381608	5499.016 ns/op	95342.148 MB/s	0.040769204 cy/B	0.12509156 ins/B	3.0682855 ipc
BenchmarkScalar/524288B	      1794	1178985.8 ns/op	444.69407 MB/s	8.7371923 cy/B	32.500132 ins/B	3.7197456 ipc
BenchmarkAvx512bw_harvey_seal_1KB/524288B	    254099	8321.942 ns/op	63000.679 MB/s	0.055303291 cy/B	0.12987328 ins/B	2.3483825 ipc
BenchmarkAvx512bw_harvey_seal_512B/524288B	    199973	10480.996 ns/op	50022.729 MB/s	0.069700677 cy/B	0.19334985 ins/B	2.7740024 ipc
BenchmarkAvx512bw_harvey_seal_256B/524288B	    115948	18107.268 ns/op	28954.562 MB/s	0.1204047 cy/B	0.31959916 ins/B	2.6543744 ipc
BenchmarkCount16avx512/524288B	    387878	5387.4364 ns/op	97316.786 MB/s	0.035821492 cy/B	0.091154102 ins/B	2.5446763 ipc
BenchmarkCount16avx2/524288B	    150449	14018.51 ns/op	37399.694 MB/s	0.10384128 cy/B	0.25820542 ins/B	2.4865392 ipc
BenchmarkOverhead/786432B	    254625	8249.123 ns/op	95335.226 MB/s	0.040762681 cy/B	0.12506104 ins/B	3.0680278 ipc
BenchmarkScalar/786432B	      1194	1760552.6 ns/op	446.6961 MB/s	8.6980641 cy/B	32.500089 ins/B	3.7364738 ipc
BenchmarkAvx512bw_harvey_seal_1KB/786432B	    165101	12645.139 ns/op	62192.435 MB/s	0.056037682 cy/B	0.12857438 ins/B	2.2944271 ipc
BenchmarkAvx512bw_harvey_seal_512B/786432B	    130663	16030.328 ns/op	49059.008 MB/s	0.071074252 cy/B	0.19205094 ins/B	2.7021169 ipc
BenchmarkAvx512bw_harvey_seal_256B/786432B	     77027	27235.954 ns/op	28874.774 MB/s	0.1207378 cy/B	0.31853486 ins/B	2.6382363 ipc
BenchmarkCount16avx512/786432B	    245369	8542.3034 ns/op	92063.225 MB/s	0.037872682 cy/B	0.09104284 ins/B	2.4039185 ipc
BenchmarkCount16avx2/786432B	     98499	21284.131 ns/op	36949.218 MB/s	0.10515718 cy/B	0.25807445 ins/B	2.454178 ipc
BenchmarkOverhead/1048576B	    119907	17521.346 ns/op	59845.63 MB/s	0.064880755 cy/B	0.12504578 ins/B	1.927317 ipc
BenchmarkScalar/1048576B	       900	2333345.3 ns/op	449.38742 MB/s	8.6477219 cy/B	32.500067 ins/B	3.7582229 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1048576B	     93441	22456.705 ns/op	46693.226 MB/s	0.074682902 cy/B	0.12792493 ins/B	1.7129078 ipc
BenchmarkAvx512bw_harvey_seal_512B/1048576B	     81457	25747.628 ns/op	40725.149 MB/s	0.08560931 cy/B	0.19140149 ins/B	2.2357555 ipc
BenchmarkAvx512bw_harvey_seal_256B/1048576B	     55160	38060.721 ns/op	27550.082 MB/s	0.12654726 cy/B	0.31800271 ins/B	2.5129166 ipc
BenchmarkCount16avx512/1048576B	    116333	18049.939 ns/op	58093.05 MB/s	0.060011694 cy/B	0.091006285 ins/B	1.5164759 ipc
BenchmarkCount16avx2/1048576B	     68802	30541.517 ns/op	34332.807 MB/s	0.11318157 cy/B	0.25803758 ins/B	2.2798552 ipc
BenchmarkOverhead/1572864B	     40449	51915.202 ns/op	30296.791 MB/s	0.12826444 cy/B	0.12503053 ins/B	0.97478715 ipc
BenchmarkScalar/1572864B	       601	3500064.7 ns/op	449.38141 MB/s	8.6462982 cy/B	32.500045 ins/B	3.7588392 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1572864B	     38541	54511.573 ns/op	28853.763 MB/s	0.12076947 cy/B	0.12727548 ins/B	1.0538713 ipc
BenchmarkAvx512bw_harvey_seal_512B/1572864B	     37701	55711.823 ns/op	28232.14 MB/s	0.12344513 cy/B	0.19075204 ins/B	1.5452375 ipc
BenchmarkAvx512bw_harvey_seal_256B/1572864B	     32786	63796.109 ns/op	24654.544 MB/s	0.14140699 cy/B	0.31747057 ins/B	2.245084 ipc
BenchmarkCount16avx512/1572864B	     39586	53058.511 ns/op	29643.953 MB/s	0.11757904 cy/B	0.090957018 ins/B	0.77358188 ipc
BenchmarkCount16avx2/1572864B	     37284	56330.859 ns/op	27921.889 MB/s	0.13915979 cy/B	0.25798163 ins/B	1.8538518 ipc
BenchmarkOverhead/2097152B	     28146	74615.636 ns/op	28106.066 MB/s	0.13823919 cy/B	0.1250229 ins/B	0.9043955 ipc
BenchmarkScalar/2097152B	       449	4681990.7 ns/op	447.91888 MB/s	8.6737641 cy/B	32.500034 ins/B	3.7469354 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2097152B	     27706	75818.454 ns/op	27660.179 MB/s	0.12602956 cy/B	0.12695075 ins/B	1.0073094 ipc
BenchmarkAvx512bw_harvey_seal_512B/2097152B	     27663	75938.862 ns/op	27616.321 MB/s	0.12622598 cy/B	0.19042732 ins/B	1.5086222 ipc
BenchmarkAvx512bw_harvey_seal_256B/2097152B	     24234	86504.691 ns/op	24243.217 MB/s	0.14348113 cy/B	0.31720449 ins/B	2.210775 ipc
BenchmarkCount16avx512/2097152B	     27855	75452.096 ns/op	27794.483 MB/s	0.12540507 cy/B	0.090932382 ins/B	0.7251093 ipc
BenchmarkCount16avx2/2097152B	     27727	75722.078 ns/op	27695.384 MB/s	0.1402798 cy/B	0.25795366 ins/B	1.8388511 ipc
BenchmarkOverhead/3145728B	     18286	114852.32 ns/op	27389.329 MB/s	0.14186524 cy/B	0.12501527 ins/B	0.88122552 ipc
BenchmarkScalar/3145728B	       299	7060188.5 ns/op	445.55864 MB/s	8.7193928 cy/B	32.500023 ins/B	3.7273264 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3145728B	     18049	116328.84 ns/op	27041.686 MB/s	0.12893493 cy/B	0.12662603 ins/B	0.98209253 ipc
BenchmarkAvx512bw_harvey_seal_512B/3145728B	     18038	116405.11 ns/op	27023.969 MB/s	0.12900606 cy/B	0.19010259 ins/B	1.4735942 ipc
BenchmarkAvx512bw_harvey_seal_256B/3145728B	     16309	129143.13 ns/op	24358.463 MB/s	0.1430775 cy/B	0.31693841 ins/B	2.215152 ipc
BenchmarkCount16avx512/3145728B	     18048	116325.3 ns/op	27042.508 MB/s	0.12895796 cy/B	0.090907746 ins/B	0.70494094 ipc
BenchmarkCount16avx2/3145728B	     18229	115223.57 ns/op	27301.081 MB/s	0.14228493 cy/B	0.25792568 ins/B	1.8127406 ipc
BenchmarkOverhead/4194304B	     13157	159583.15 ns/op	26282.876 MB/s	0.14784969 cy/B	0.12501146 ins/B	0.84553071 ipc
BenchmarkScalar/4194304B	       225	9376116.2 ns/op	447.33917 MB/s	8.6839764 cy/B	32.500017 ins/B	3.7425271 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4194304B	     12915	162616.44 ns/op	25792.62 MB/s	0.13513072 cy/B	0.12646319 ins/B	0.93585816 ipc
BenchmarkAvx512bw_harvey_seal_512B/4194304B	     12878	163076.95 ns/op	25719.785 MB/s	0.13553814 cy/B	0.18993975 ins/B	1.4013749 ipc
BenchmarkAvx512bw_harvey_seal_256B/4194304B	     12089	173249.11 ns/op	24209.671 MB/s	0.14401791 cy/B	0.3168049 ins/B	2.1997604 ipc
BenchmarkCount16avx512/4194304B	     12937	162359.82 ns/op	25833.387 MB/s	0.13493603 cy/B	0.090895428 ins/B	0.67361869 ipc
BenchmarkCount16avx2/4194304B	     13079	160515.18 ns/op	26130.264 MB/s	0.14869194 cy/B	0.2579117 ins/B	1.7345371 ipc
BenchmarkOverhead/6291456B	      8698	241506.85 ns/op	26050.838 MB/s	0.14903048 cy/B	0.12500764 ins/B	0.83880587 ipc
BenchmarkScalar/6291456B	       150	14036385 ns/op	448.2248 MB/s	8.666242 cy/B	32.500012 ins/B	3.7501851 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6291456B	      8397	250150.05 ns/op	25150.729 MB/s	0.13858014 cy/B	0.12639254 ins/B	0.91205378 ipc
BenchmarkAvx512bw_harvey_seal_512B/6291456B	      8378	250769.24 ns/op	25088.627 MB/s	0.13890574 cy/B	0.1898691 ins/B	1.3668917 ipc
BenchmarkAvx512bw_harvey_seal_256B/6291456B	      7794	269542.8 ns/op	23341.213 MB/s	0.1492932 cy/B	0.31676358 ins/B	2.1217548 ipc
BenchmarkCount16avx512/6291456B	      8539	245949.78 ns/op	25580.247 MB/s	0.1362882 cy/B	0.09088311 ins/B	0.66684506 ipc
BenchmarkCount16avx2/6291456B	      8520	246556.87 ns/op	25517.261 MB/s	0.15223788 cy/B	0.25789771 ins/B	1.6940443 ipc
BenchmarkOverhead/8388608B	      6414	327286.49 ns/op	25630.78 MB/s	0.15147464 cy/B	0.12500574 ins/B	0.82525853 ipc
BenchmarkScalar/8388608B	       113	18744247 ns/op	447.52973 MB/s	8.6780507 cy/B	32.500009 ins/B	3.7450817 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8388608B	      6069	347458.85 ns/op	24142.738 MB/s	0.14420379 cy/B	0.12628831 ins/B	0.87576277 ipc
BenchmarkAvx512bw_harvey_seal_512B/8388608B	      5891	355844.62 ns/op	23573.794 MB/s	0.14781582 cy/B	0.18976487 ins/B	1.2837927 ipc
BenchmarkAvx512bw_harvey_seal_256B/8388608B	      4925	426241.05 ns/op	19680.432 MB/s	0.17704876 cy/B	0.31667401 ins/B	1.788626 ipc
BenchmarkCount16avx512/8388608B	      6257	335515.83 ns/op	25002.123 MB/s	0.13937616 cy/B	0.090876951 ins/B	0.65202651 ipc
BenchmarkCount16avx2/8388608B	      5826	360243.24 ns/op	23285.956 MB/s	0.16673214 cy/B	0.25789072 ins/B	1.5467367 ipc
BenchmarkOverhead/12582912B	      4120	509105.21 ns/op	24715.74 MB/s	0.15703945 cy/B	0.12500383 ins/B	0.79600269 ipc
BenchmarkScalar/12582912B	        75	28141311 ns/op	447.13312 MB/s	8.6875631 cy/B	32.500006 ins/B	3.7409807 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12582912B	      3468	605082.56 ns/op	20795.364 MB/s	0.16744603 cy/B	0.12623002 ins/B	0.75385495 ipc
BenchmarkAvx512bw_harvey_seal_512B/12582912B	      3301	635884.02 ns/op	19788.061 MB/s	0.17604067 cy/B	0.18970658 ins/B	1.0776293 ipc
BenchmarkAvx512bw_harvey_seal_256B/12582912B	      2678	785638.92 ns/op	16016.151 MB/s	0.21742479 cy/B	0.31663039 ins/B	1.4562755 ipc
BenchmarkCount16avx512/12582912B	      3978	526810.98 ns/op	23885.06 MB/s	0.14579676 cy/B	0.090870793 ins/B	0.62327031 ipc
BenchmarkCount16avx2/12582912B	      3135	666695.17 ns/op	18873.561 MB/s	0.20566807 cy/B	0.25788373 ins/B	1.2538832 ipc
BenchmarkOverhead/16777216B	      2805	750552.19 ns/op	22353.164 MB/s	0.17357321 cy/B	0.12500288 ins/B	0.72017378 ipc
BenchmarkScalar/16777216B	        57	37480329 ns/op	447.62723 MB/s	8.6777516 cy/B	32.500005 ins/B	3.7452103 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16777216B	      2421	866563.77 ns/op	19360.625 MB/s	0.17985951 cy/B	0.12620087 ins/B	0.70166359 ipc
BenchmarkAvx512bw_harvey_seal_512B/16777216B	      2294	913219.65 ns/op	18371.501 MB/s	0.18962839 cy/B	0.18967744 ins/B	1.0002586 ipc
BenchmarkAvx512bw_harvey_seal_256B/16777216B	      1898	1108203.1 ns/op	15139.116 MB/s	0.23002188 cy/B	0.31660857 ins/B	1.3764281 ipc
BenchmarkCount16avx512/16777216B	      2635	795683.42 ns/op	21085.291 MB/s	0.16508172 cy/B	0.090867715 ins/B	0.5504408 ipc
BenchmarkCount16avx2/16777216B	      2217	948774.93 ns/op	17683.03 MB/s	0.21950879 cy/B	0.25788023 ins/B	1.174806 ipc
BenchmarkOverhead/25165824B	      1613	1302427.4 ns/op	19322.247 MB/s	0.20087414 cy/B	0.12500193 ins/B	0.6222898 ipc
BenchmarkScalar/25165824B	        38	56327564 ns/op	446.77636 MB/s	8.6950715 cy/B	32.500004 ins/B	3.73775 ipc
BenchmarkAvx512bw_harvey_seal_1KB/25165824B	      1438	1454490.3 ns/op	17302.16 MB/s	0.20138559 cy/B	0.12617173 ins/B	0.62651817 ipc
BenchmarkAvx512bw_harvey_seal_512B/25165824B	      1397	1503051 ns/op	16743.16 MB/s	0.20803054 cy/B	0.18964829 ins/B	0.91163677 ipc
BenchmarkAvx512bw_harvey_seal_256B/25165824B	      1193	1758058.5 ns/op	14314.555 MB/s	0.24336151 cy/B	0.31658676 ins/B	1.3008908 ipc
BenchmarkCount16avx512/25165824B	      1536	1366559.1 ns/op	18415.467 MB/s	0.18913164 cy/B	0.090864638 ins/B	0.48043066 ipc
BenchmarkCount16avx2/25165824B	      1360	1544818 ns/op	16290.478 MB/s	0.23823405 cy/B	0.25787674 ins/B	1.0824512 ipc
BenchmarkOverhead/33554432B	      1169	1796200.3 ns/op	18680.785 MB/s	0.20778833 cy/B	0.12500145 ins/B	0.6015807 ipc
BenchmarkScalar/33554432B	        28	75223258 ns/op	446.06459 MB/s	8.7082745 cy/B	32.500003 ins/B	3.7320829 ipc
BenchmarkAvx512bw_harvey_seal_1KB/33554432B	      1054	1991261.7 ns/op	16850.84 MB/s	0.20674407 cy/B	0.12615715 ins/B	0.61020929 ipc
BenchmarkAvx512bw_harvey_seal_512B/33554432B	      1027	2036592.4 ns/op	16475.772 MB/s	0.21133902 cy/B	0.18963372 ins/B	0.8972963 ipc
BenchmarkAvx512bw_harvey_seal_256B/33554432B	       836	2509191.7 ns/op	13372.606 MB/s	0.260546 cy/B	0.31657585 ins/B	1.2150478 ipc
BenchmarkCount16avx512/33554432B	      1132	1856809.3 ns/op	18071.016 MB/s	0.19274198 cy/B	0.090862501 ins/B	0.4714204 ipc
BenchmarkCount16avx2/33554432B	       998	2087479.2 ns/op	16074.14 MB/s	0.24141215 cy/B	0.25787499 ins/B	1.0681939 ipc
BenchmarkOverhead/50331648B	       725	2892681.8 ns/op	17399.649 MB/s	0.22295051 cy/B	0.12500097 ins/B	0.56066691 ipc
BenchmarkScalar/50331648B	        19	1.1319067e+08 ns/op	444.66253 MB/s	8.7143601 cy/B	32.500002 ins/B	3.7294766 ipc
BenchmarkAvx512bw_harvey_seal_1KB/50331648B	       671	3149385 ns/op	15981.421 MB/s	0.21713259 cy/B	0.12614258 ins/B	0.58094726 ipc
BenchmarkAvx512bw_harvey_seal_512B/50331648B	       632	3318238.5 ns/op	15168.183 MB/s	0.22963073 cy/B	0.18961915 ins/B	0.82575684 ipc
BenchmarkAvx512bw_harvey_seal_256B/50331648B	       545	3868594 ns/op	13010.321 MB/s	0.26541008 cy/B	0.31656494 ins/B	1.192739 ipc
BenchmarkCount16avx512/50331648B	       712	2947529.2 ns/op	17075.878 MB/s	0.20399852 cy/B	0.090861161 ins/B	0.44540108 ipc
BenchmarkCount16avx2/50331648B	       636	3301063.3 ns/op	15247.102 MB/s	0.25455756 cy/B	0.25787324 ins/B	1.0130253 ipc
BenchmarkOverhead/67108864B	       543	3867336.5 ns/op	17352.735 MB/s	0.2237299 cy/B	0.12500073 ins/B	0.55871268 ipc
BenchmarkScalar/67108864B	        14	1.5023099e+08 ns/op	446.70454 MB/s	8.6931197 cy/B	32.500002 ins/B	3.738589 ipc
BenchmarkAvx512bw_harvey_seal_1KB/67108864B	       505	4182477.4 ns/op	16045.242 MB/s	0.2171394 cy/B	0.1261353 ins/B	0.58089548 ipc
BenchmarkAvx512bw_harvey_seal_512B/67108864B	       483	4334836 ns/op	15481.293 MB/s	0.22508014 cy/B	0.18961186 ins/B	0.84241931 ipc
BenchmarkAvx512bw_harvey_seal_256B/67108864B	       405	5201784.9 ns/op	12901.122 MB/s	0.27001024 cy/B	0.31655949 ins/B	1.1723981 ipc
BenchmarkCount16avx512/67108864B	       524	4008735.8 ns/op	16740.655 MB/s	0.20803387 cy/B	0.090860491 ins/B	0.43675815 ipc
BenchmarkCount16avx2/67108864B	       468	4478376.5 ns/op	14985.087 MB/s	0.25905795 cy/B	0.25787236 ins/B	0.99542348 ipc
BenchmarkOverhead/100663296B	       353	5956241.4 ns/op	16900.473 MB/s	0.22970543 cy/B	0.1250005 ins/B	0.54417737 ipc
BenchmarkScalar/100663296B	        10	2.2583306e+08 ns/op	445.74208 MB/s	8.7142726 cy/B	32.500001 ins/B	3.729514 ipc
BenchmarkAvx512bw_harvey_seal_1KB/100663296B	       324	6512460.3 ns/op	15457.03 MB/s	0.22552308 cy/B	0.12612801 ins/B	0.55926874 ipc
BenchmarkAvx512bw_harvey_seal_512B/100663296B	       306	6846088 ns/op	14703.769 MB/s	0.23681292 cy/B	0.18960457 ins/B	0.80065131 ipc
BenchmarkAvx512bw_harvey_seal_256B/100663296B	       266	7893975.6 ns/op	12751.914 MB/s	0.27328832 cy/B	0.31655404 ins/B	1.1583153 ipc
BenchmarkCount16avx512/100663296B	       337	6247355.4 ns/op	16112.945 MB/s	0.21621837 cy/B	0.090859821 ins/B	0.42022248 ipc
BenchmarkCount16avx2/100663296B	       298	7067209.2 ns/op	14243.712 MB/s	0.2727304 cy/B	0.25787149 ins/B	0.94551795 ipc
BenchmarkOverhead/134217728B	       261	8041728.1 ns/op	16690.16 MB/s	0.23273292 cy/B	0.12500038 ins/B	0.53709796 ipc
BenchmarkScalar/134217728B	         7	3.0290111e+08 ns/op	443.10742 MB/s	8.7664606 cy/B	32.500001 ins/B	3.7073116 ipc
BenchmarkAvx512bw_harvey_seal_1KB/134217728B	       247	8579986.4 ns/op	15643.117 MB/s	0.22267717 cy/B	0.12612437 ins/B	0.56640008 ipc
BenchmarkAvx512bw_harvey_seal_512B/134217728B	       233	9034940.2 ns/op	14855.409 MB/s	0.23448266 cy/B	0.18960093 ins/B	0.80859253 ipc
BenchmarkAvx512bw_harvey_seal_256B/134217728B	       200	10552023 ns/op	12719.621 MB/s	0.27387318 cy/B	0.31655131 ins/B	1.1558317 ipc
BenchmarkCount16avx512/134217728B	       253	8314911.5 ns/op	16141.811 MB/s	0.2158014 cy/B	0.090859634 ins/B	0.42103358 ipc
BenchmarkCount16avx2/134217728B	       227	9260016.7 ns/op	14494.329 MB/s	0.26792029 cy/B	0.25787105 ins/B	0.96249169 ipc
BenchmarkOverhead/201326592B	       174	12138206 ns/op	16586.191 MB/s	0.23411881 cy/B	0.12500026 ins/B	0.53391804 ipc
BenchmarkScalar/201326592B	         5	4.5188999e+08 ns/op	445.52125 MB/s	8.7169349 cy/B	32.500001 ins/B	3.7283749 ipc
BenchmarkAvx512bw_harvey_seal_1KB/201326592B	       162	12950597 ns/op	15545.738 MB/s	0.22415645 cy/B	0.12612072 ins/B	0.56264598 ipc
BenchmarkAvx512bw_harvey_seal_512B/201326592B	       154	13633386 ns/op	14767.174 MB/s	0.23592117 cy/B	0.18959729 ins/B	0.80364675 ipc
BenchmarkAvx512bw_harvey_seal_256B/201326592B	       132	15899850 ns/op	12662.169 MB/s	0.27520219 cy/B	0.31654858 ins/B	1.1502401 ipc
BenchmarkCount16avx512/201326592B	       168	12576859 ns/op	16007.7 MB/s	0.21755086 cy/B	0.09085925 ins/B	0.41764602 ipc
BenchmarkCount16avx2/201326592B	       151	13965900 ns/op	14415.583 MB/s	0.26922795 cy/B	0.25787062 ins/B	0.95781519 ipc
BenchmarkOverhead/268435456B	       129	16328747 ns/op	16439.44 MB/s	0.23621449 cy/B	0.1250002 ins/B	0.52918092 ipc
BenchmarkScalar/268435456B	         4	6.0244497e+08 ns/op	445.57672 MB/s	8.7158129 cy/B	32.500001 ins/B	3.7288548 ipc
BenchmarkAvx512bw_harvey_seal_1KB/268435456B	       121	17460308 ns/op	15374.039 MB/s	0.22666577 cy/B	0.1261189 ins/B	0.55640913 ipc
BenchmarkAvx512bw_harvey_seal_512B/268435456B	       115	18290483 ns/op	14676.236 MB/s	0.2373897 cy/B	0.18959546 ins/B	0.79866759 ipc
BenchmarkAvx512bw_harvey_seal_256B/268435456B	        99	21261861 ns/op	12625.21 MB/s	0.27595679 cy/B	0.31654722 ins/B	1.1470898 ipc
BenchmarkCount16avx512/268435456B	       125	16871276 ns/op	15910.797 MB/s	0.21890922 cy/B	0.090859132 ins/B	0.41505393 ipc
BenchmarkCount16avx2/268435456B	       112	18857678 ns/op	14234.809 MB/s	0.27270326 cy/B	0.25787051 ins/B	0.94560846 ipc
BenchmarkOverhead/402653184B	        86	24623810 ns/op	16352.189 MB/s	0.2374524 cy/B	0.12500014 ins/B	0.52642188 ipc
BenchmarkScalar/402653184B	         3	9.0205436e+08 ns/op	446.37352 MB/s	8.6998852 cy/B	32.500001 ins/B	3.7356816 ipc
BenchmarkAvx512bw_harvey_seal_1KB/402653184B	        81	26108024 ns/op	15422.583 MB/s	0.2258394 cy/B	0.12611708 ins/B	0.55843701 ipc
BenchmarkAvx512bw_harvey_seal_512B/402653184B	        76	27950108 ns/op	14406.14 MB/s	0.24184569 cy/B	0.18959364 ins/B	0.78394467 ipc
BenchmarkAvx512bw_harvey_seal_256B/402653184B	        66	32000593 ns/op	12582.679 MB/s	0.27665334 cy/B	0.31654586 ins/B	1.1441968 ipc
BenchmarkCount16avx512/402653184B	        83	25401340 ns/op	15851.651 MB/s	0.21977628 cy/B	0.090858965 ins/B	0.41341569 ipc
BenchmarkCount16avx2/402653184B	        74	28437502 ns/op	14159.232 MB/s	0.27413698 cy/B	0.25787026 ins/B	0.94066206 ipc
BenchmarkOverhead/536870912B	        64	32917494 ns/op	16309.593 MB/s	0.23801949 cy/B	0.12500011 ins/B	0.52516754 ipc
BenchmarkScalar/536870912B	         2	1.2011212e+09 ns/op	446.97479 MB/s	8.6868017 cy/B	32.500001 ins/B	3.741308 ipc
BenchmarkAvx512bw_harvey_seal_1KB/536870912B	        61	35062498 ns/op	15311.827 MB/s	0.22745105 cy/B	0.12611617 ins/B	0.55447609 ipc
BenchmarkAvx512bw_harvey_seal_512B/536870912B	        57	36961860 ns/op	14524.997 MB/s	0.23992957 cy/B	0.18959273 ins/B	0.79020161 ipc
BenchmarkAvx512bw_harvey_seal_256B/536870912B	        50	42668502 ns/op	12582.371 MB/s	0.27680695 cy/B	0.31654517 ins/B	1.1435594 ipc
BenchmarkCount16avx512/536870912B	        62	33993215 ns/op	15793.473 MB/s	0.2206485 cy/B	0.090858881 ins/B	0.41178109 ipc
BenchmarkCount16avx2/536870912B	        56	37977635 ns/op	14136.502 MB/s	0.27472185 cy/B	0.25787018 ins/B	0.93865917 ipc
BenchmarkOverhead/805306368B	        43	49506017 ns/op	16266.838 MB/s	0.23863941 cy/B	0.12500008 ins/B	0.52380317 ipc
BenchmarkScalar/805306368B	         2	1.8199517e+09 ns/op	442.48776 MB/s	8.7756122 cy/B	32.500001 ins/B	3.7034454 ipc
BenchmarkAvx512bw_harvey_seal_1KB/805306368B	        40	52427726 ns/op	15360.315 MB/s	0.22672444 cy/B	0.12611526 ins/B	0.55624907 ipc
BenchmarkAvx512bw_harvey_seal_512B/805306368B	        38	55550853 ns/op	14496.742 MB/s	0.24024804 cy/B	0.18959182 ins/B	0.78915035 ipc
BenchmarkAvx512bw_harvey_seal_256B/805306368B	        33	64099760 ns/op	12563.329 MB/s	0.27717232 cy/B	0.31654449 ins/B	1.1420494 ipc
BenchmarkCount16avx512/805306368B	        42	51049799 ns/op	15774.918 MB/s	0.22086684 cy/B	0.090858797 ins/B	0.41137365 ipc
BenchmarkCount16avx2/805306368B	        37	57142525 ns/op	14092.943 MB/s	0.27545753 cy/B	0.25787007 ins/B	0.93615185 ipc
BenchmarkOverhead/1073741824B	        32	66118182 ns/op	16239.736 MB/s	0.2389996 cy/B	0.12500006 ins/B	0.5230137 ipc
BenchmarkScalar/1073741824B	         1	2.4070266e+09 ns/op	446.0864 MB/s	8.7017656 cy/B	32.500001 ins/B	3.7348743 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1073741824B	        30	70085439 ns/op	15320.469 MB/s	0.22727846 cy/B	0.1261148 ins/B	0.55489113 ipc
BenchmarkAvx512bw_harvey_seal_512B/1073741824B	        28	75113603 ns/op	14294.905 MB/s	0.24357147 cy/B	0.18959137 ins/B	0.77838084 ipc
BenchmarkAvx512bw_harvey_seal_256B/1073741824B	        25	85577566 ns/op	12547.001 MB/s	0.27743447 cy/B	0.31654415 ins/B	1.1409691 ipc
BenchmarkCount16avx512/1073741824B	        31	68378011 ns/op	15703.028 MB/s	0.22174366 cy/B	0.090858755 ins/B	0.4097468 ipc
BenchmarkCount16avx2/1073741824B	        28	76338549 ns/op	14065.526 MB/s	0.27592562 cy/B	0.25787002 ins/B	0.93456352 ipc
BenchmarkOverhead/1610612736B	        22	99342299 ns/op	16212.759 MB/s	0.23924698 cy/B	0.12500005 ins/B	0.52247283 ipc
BenchmarkScalar/1610612736B	         1	3.6129072e+09 ns/op	445.7941 MB/s	8.7066758 cy/B	32.500001 ins/B	3.732768 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1610612736B	        20	1.0463138e+08 ns/op	15393.209 MB/s	0.22612363 cy/B	0.12611435 ins/B	0.557723 ipc
BenchmarkAvx512bw_harvey_seal_512B/1610612736B	        19	1.1147107e+08 ns/op	14448.706 MB/s	0.24098385 cy/B	0.18959091 ins/B	0.786737 ipc
BenchmarkAvx512bw_harvey_seal_256B/1610612736B	        17	1.2836862e+08 ns/op	12546.78 MB/s	0.2774616 cy/B	0.31654381 ins/B	1.1408563 ipc
BenchmarkCount16avx512/1610612736B	        21	1.0296414e+08 ns/op	15642.463 MB/s	0.22244093 cy/B	0.090858713 ins/B	0.40846221 ipc
BenchmarkCount16avx2/1610612736B	        19	1.1466135e+08 ns/op	14046.693 MB/s	0.2762272 cy/B	0.25786996 ins/B	0.93354298 ipc
BenchmarkOverhead/1B	 837417354	2.5180995 ns/op	397.12489 MB/s	9.783512 cy/B	24.000001 ins/B	2.4531069 ipc
BenchmarkScalar/1B	1359622860	1.5440514 ns/op	647.64685 MB/s	6.0005225 cy/B	10.000001 ins/B	1.6665216 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1B	  14397969	145.86936 ns/op	6.8554494 MB/s	508.57011 cy/B	1459 ins/B	2.8688278 ipc
BenchmarkAvx512bw_harvey_seal_512B/1B	  14419550	145.66151 ns/op	6.8652317 MB/s	507.8935 cy/B	1459 ins/B	2.8726496 ipc
BenchmarkAvx512bw_harvey_seal_256B/1B	  19390151	108.30353 ns/op	9.2333094 MB/s	377.52162 cy/B	1090 ins/B	2.8872519 ipc
BenchmarkCount16avx512/1B	 377965020	5.5617235 ns/op	179.80038 MB/s	19.393805 cy/B	60.000002 ins/B	3.0937715 ipc
BenchmarkCount16avx2/1B	 388414077	5.4095399 ns/op	184.8586 MB/s	21.00822 cy/B	67.000002 ins/B	3.1892279 ipc
BenchmarkOverhead/2B	 581417407	3.610163 ns/op	553.9916 MB/s	7.0071599 cy/B	19.500001 ins/B	2.7828679 ipc
BenchmarkScalar/2B	 219441293	9.5606492 ns/op	209.19082 MB/s	18.575484 cy/B	67.000002 ins/B	3.6069047 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2B	  12799071	163.94371 ns/op	12.199309 MB/s	285.8204 cy/B	796.00003 ins/B	2.7849658 ipc
BenchmarkAvx512bw_harvey_seal_512B/2B	  12864537	163.30941 ns/op	12.246692 MB/s	284.70607 cy/B	796.50003 ins/B	2.7976222 ipc
BenchmarkAvx512bw_harvey_seal_256B/2B	  16713448	125.60548 ns/op	15.922872 MB/s	218.971 cy/B	611.50002 ins/B	2.7926073 ipc
BenchmarkCount16avx512/2B	 378055323	5.5551115 ns/op	360.02878 MB/s	9.6820147 cy/B	30.000001 ins/B	3.0985288 ipc
BenchmarkCount16avx2/2B	 310238233	6.7635547 ns/op	295.7025 MB/s	13.141147 cy/B	44.000001 ins/B	3.3482618 ipc
BenchmarkOverhead/3B	 582693418	3.6039291 ns/op	832.4248 MB/s	4.667228 cy/B	13 ins/B	2.7853793 ipc
BenchmarkScalar/3B	 219555796	9.5594494 ns/op	313.8256 MB/s	12.383562 cy/B	44.666668 ins/B	3.6069322 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3B	  12826594	163.71224 ns/op	18.324837 MB/s	190.31565 cy/B	530.66669 ins/B	2.7883502 ipc
BenchmarkAvx512bw_harvey_seal_512B/3B	  12866868	163.29759 ns/op	18.371367 MB/s	189.79014 cy/B	531.00002 ins/B	2.7978272 ipc
BenchmarkAvx512bw_harvey_seal_256B/3B	  16696713	125.84031 ns/op	23.839738 MB/s	146.08689 cy/B	407.66668 ins/B	2.7905767 ipc
BenchmarkCount16avx512/3B	 376986696	5.5611019 ns/op	539.46143 MB/s	6.4629127 cy/B	20.000001 ins/B	3.09458 ipc
BenchmarkCount16avx2/3B	 310016528	6.7662207 ns/op	443.37898 MB/s	8.7621257 cy/B	29.333334 ins/B	3.3477418 ipc
BenchmarkOverhead/4B	 558256272	3.7334533 ns/op	1071.3942 MB/s	3.625778 cy/B	10.75 ins/B	2.964881 ipc
BenchmarkScalar/4B	 147329046	14.229197 ns/op	281.11214 MB/s	13.819115 cy/B	49.750001 ins/B	3.600086 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4B	  12431380	168.93605 ns/op	23.677599 MB/s	147.20536 cy/B	415.00001 ins/B	2.819191 ipc
BenchmarkAvx512bw_harvey_seal_512B/4B	  12476504	168.37566 ns/op	23.756403 MB/s	146.72362 cy/B	415.25001 ins/B	2.8301511 ipc
BenchmarkAvx512bw_harvey_seal_256B/4B	  16118180	130.27173 ns/op	30.70505 MB/s	113.56846 cy/B	322.75001 ins/B	2.8418983 ipc
BenchmarkCount16avx512/4B	 377075856	5.5650969 ns/op	718.76556 MB/s	4.8512304 cy/B	15 ins/B	3.0919992 ipc
BenchmarkCount16avx2/4B	 310187294	6.7629014 ns/op	591.46212 MB/s	6.5705687 cy/B	22.000001 ins/B	3.3482643 ipc
BenchmarkOverhead/6B	 543766709	3.8610683 ns/op	1553.9741 MB/s	2.5004731 cy/B	7.8333336 ins/B	3.1327405 ipc
BenchmarkScalar/6B	 112851789	18.604932 ns/op	322.49513 MB/s	12.050068 cy/B	44.000001 ins/B	3.6514317 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6B	  12000642	174.89224 ns/op	34.30684 MB/s	101.66119 cy/B	288.00001 ins/B	2.8329395 ipc
BenchmarkAvx512bw_harvey_seal_512B/6B	  12080207	173.59009 ns/op	34.564186 MB/s	100.87293 cy/B	288.16668 ins/B	2.8567294 ipc
BenchmarkAvx512bw_harvey_seal_256B/6B	  15337546	136.84557 ns/op	43.845045 MB/s	79.512282 cy/B	226.50001 ins/B	2.8486166 ipc
BenchmarkCount16avx512/6B	 378086927	5.5741185 ns/op	1076.4034 MB/s	3.2384533 cy/B	10 ins/B	3.0878939 ipc
BenchmarkCount16avx2/6B	 310215612	6.762572 ns/op	887.2364 MB/s	4.3799347 cy/B	14.666667 ins/B	3.3486041 ipc
BenchmarkOverhead/8B	 509709054	4.1196043 ns/op	1941.9341 MB/s	2.0004606 cy/B	6.3750002 ins/B	3.1867662 ipc
BenchmarkScalar/8B	  91471939	22.991486 ns/op	347.9549 MB/s	11.161651 cy/B	41.125001 ins/B	3.6844909 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8B	  11692583	179.59315 ns/op	44.545129 MB/s	78.247422 cy/B	224.50001 ins/B	2.8691042 ipc
BenchmarkAvx512bw_harvey_seal_512B/8B	  11735880	178.9846 ns/op	44.696583 MB/s	77.998374 cy/B	224.62501 ins/B	2.8798678 ipc
BenchmarkAvx512bw_harvey_seal_256B/8B	  14912813	140.70918 ns/op	56.854855 MB/s	61.317257 cy/B	178.37501 ins/B	2.9090506 ipc
BenchmarkCount16avx512/8B	 377695351	5.5601316 ns/op	1438.8149 MB/s	2.4232109 cy/B	7.5000002 ins/B	3.095067 ipc
BenchmarkCount16avx2/8B	 354308962	5.9211427 ns/op	1351.0906 MB/s	2.8761345 cy/B	9.8750003 ins/B	3.4334278 ipc
BenchmarkOverhead/12B	 452791963	4.6348721 ns/op	2589.0682 MB/s	1.5008039 cy/B	4.9166668 ins/B	3.2760222 ipc
BenchmarkScalar/12B	  65577414	32.018391 ns/op	374.7846 MB/s	10.363581 cy/B	38.250001 ins/B	3.6908093 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12B	  11003609	190.9635 ns/op	62.839234 MB/s	55.471964 cy/B	161.00001 ins/B	2.9023671 ipc
BenchmarkAvx512bw_harvey_seal_512B/12B	  11051187	190.32152 ns/op	63.051197 MB/s	55.264325 cy/B	161.08334 ins/B	2.9147798 ipc
BenchmarkAvx512bw_harvey_seal_256B/12B	  13769232	152.39283 ns/op	78.743862 MB/s	44.276018 cy/B	130.25 ins/B	2.9417732 ipc
BenchmarkCount16avx512/12B	 386564035	5.4346105 ns/op	2208.0699 MB/s	1.5789743 cy/B	5.0833335 ins/B	3.2193897 ipc
BenchmarkCount16avx2/12B	 275125394	7.6143604 ns/op	1575.9695 MB/s	2.4645758 cy/B	8.3333335 ins/B	3.3812446 ipc
BenchmarkOverhead/16B	 486349406	4.2583001 ns/op	3757.3678 MB/s	1.0342321 cy/B	3.0625001 ins/B	2.9611341 ipc
BenchmarkScalar/16B	  49192985	42.64063 ns/op	375.22897 MB/s	10.357762 cy/B	36.812501 ins/B	3.5540979 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16B	  11724666	179.3746 ns/op	89.198806 MB/s	39.084977 cy/B	107 ins/B	2.7376248 ipc
BenchmarkAvx512bw_harvey_seal_512B/16B	  11648343	180.61805 ns/op	88.584725 MB/s	39.353727 cy/B	107.25 ins/B	2.725282 ipc
BenchmarkAvx512bw_harvey_seal_256B/16B	  14742074	142.38987 ns/op	112.36754 MB/s	31.037805 cy/B	84.125003 ins/B	2.7104044 ipc
BenchmarkCount16avx512/16B	 341128373	6.1531808 ns/op	2600.2811 MB/s	1.3412158 cy/B	3.8125001 ins/B	2.8425702 ipc
BenchmarkCount16avx2/16B	 295655978	7.1684152 ns/op	2232.0136 MB/s	1.7400669 cy/B	5.6875002 ins/B	3.2685525 ipc
BenchmarkOverhead/24B	 407672474	5.1492427 ns/op	4660.8795 MB/s	0.8334701 cy/B	2.7500001 ins/B	3.2994586 ipc
BenchmarkScalar/24B	  35868515	58.568455 ns/op	409.7769 MB/s	9.4777491 cy/B	35.375001 ins/B	3.7324264 ipc
BenchmarkAvx512bw_harvey_seal_1KB/24B	  10489886	200.11599 ns/op	119.93045 MB/s	29.072472 cy/B	82.750003 ins/B	2.8463353 ipc
BenchmarkAvx512bw_harvey_seal_512B/24B	  10494135	200.13539 ns/op	119.91882 MB/s	29.078389 cy/B	82.916669 ins/B	2.8514877 ipc
BenchmarkAvx512bw_harvey_seal_256B/24B	  12882830	162.8229 ns/op	147.39942 MB/s	23.650038 cy/B	67.500002 ins/B	2.8541181 ipc
BenchmarkCount16avx512/24B	 337951960	6.216661 ns/op	3860.5933 MB/s	0.90289332 cy/B	2.7500001 ins/B	3.0457641 ipc
BenchmarkCount16avx2/24B	 267118329	7.8592089 ns/op	3053.7425 MB/s	1.2726278 cy/B	4.2916668 ins/B	3.3722874 ipc
BenchmarkOverhead/32B	 510004570	4.1171855 ns/op	7772.2999 MB/s	0.50006526 cy/B	1.625 ins/B	3.2495759 ipc
BenchmarkScalar/32B	  27530724	76.264543 ns/op	419.5921 MB/s	9.2598559 cy/B	34.656251 ins/B	3.7426339 ipc
BenchmarkAvx512bw_harvey_seal_1KB/32B	  11191236	187.75812 ns/op	170.43205 MB/s	20.45979 cy/B	55.687502 ins/B	2.7218023 ipc
BenchmarkAvx512bw_harvey_seal_512B/32B	  11244527	186.71547 ns/op	171.38376 MB/s	20.344644 cy/B	55.968752 ins/B	2.7510313 ipc
BenchmarkAvx512bw_harvey_seal_256B/32B	  14077022	149.23295 ns/op	214.42986 MB/s	16.255407 cy/B	44.250002 ins/B	2.7221712 ipc
BenchmarkCount16avx512/32B	 309379718	6.7976872 ns/op	4707.4834 MB/s	0.74066944 cy/B	2.2187501 ins/B	2.9956009 ipc
BenchmarkCount16avx2/32B	 239853035	8.7547923 ns/op	3655.141 MB/s	1.0628232 cy/B	3.5937501 ins/B	3.3813244 ipc
BenchmarkOverhead/48B	 388467072	5.4063906 ns/op	8878.3819 MB/s	0.43767847 cy/B	1.5 ins/B	3.4271735 ipc
BenchmarkScalar/48B	  18776234	111.86924 ns/op	429.07235 MB/s	9.0531702 cy/B	33.937501 ins/B	3.7486869 ipc
BenchmarkAvx512bw_harvey_seal_1KB/48B	  10108611	207.83204 ns/op	230.95572 MB/s	15.09293 cy/B	41.229168 ins/B	2.7316875 ipc
BenchmarkAvx512bw_harvey_seal_512B/48B	  10051008	209.25041 ns/op	229.39024 MB/s	15.180813 cy/B	41.479168 ins/B	2.7323416 ipc
BenchmarkAvx512bw_harvey_seal_256B/48B	  12297050	170.67648 ns/op	281.23384 MB/s	12.397436 cy/B	33.666668 ins/B	2.7156154 ipc
BenchmarkCount16avx512/48B	 279736064	7.4490479 ns/op	6443.7765 MB/s	0.54109473 cy/B	1.6875001 ins/B	3.1186777 ipc
BenchmarkCount16avx2/48B	 191545985	10.816092 ns/op	4437.8321 MB/s	0.87542772 cy/B	2.8958334 ins/B	3.3079069 ipc
BenchmarkOverhead/64B	 516491339	4.0445292 ns/op	15823.844 MB/s	0.24554718 cy/B	0.87500002 ins/B	3.5634701 ipc
BenchmarkScalar/64B	  14269664	147.3573 ns/op	434.31849 MB/s	8.9427894 cy/B	33.578126 ins/B	3.754771 ipc
BenchmarkAvx512bw_harvey_seal_1KB/64B	  10512467	199.7247 ns/op	320.44109 MB/s	10.876544 cy/B	29.484376 ins/B	2.7108221 ipc
BenchmarkAvx512bw_harvey_seal_512B/64B	  10583818	198.32815 ns/op	322.69751 MB/s	10.797762 cy/B	29.625001 ins/B	2.7436242 ipc
BenchmarkAvx512bw_harvey_seal_256B/64B	  12984861	161.86174 ns/op	395.39918 MB/s	8.8142191 cy/B	23.765626 ins/B	2.6962826 ipc
BenchmarkCount16avx512/64B	 243478656	8.6341612 ns/op	7412.4166 MB/s	0.47046369 cy/B	1.421875 ins/B	3.0222844 ipc
BenchmarkCount16avx2/64B	 163101360	12.871943 ns/op	4972.0542 MB/s	0.78135999 cy/B	2.5468751 ins/B	3.2595412 ipc
BenchmarkOverhead/96B	 483628553	4.30877 ns/op	22280.141 MB/s	0.17432598 cy/B	0.62500002 ins/B	3.5852374 ipc
BenchmarkScalar/96B	   9622710	218.35967 ns/op	439.64162 MB/s	8.838264 cy/B	33.218751 ins/B	3.7585153 ipc
BenchmarkAvx512bw_harvey_seal_1KB/96B	   9945943	211.14355 ns/op	454.66699 MB/s	7.669226 cy/B	20.750001 ins/B	2.7056186 ipc
BenchmarkAvx512bw_harvey_seal_512B/96B	  10020972	209.3904 ns/op	458.47374 MB/s	7.6078101 cy/B	20.843751 ins/B	2.7397833 ipc
BenchmarkAvx512bw_harvey_seal_256B/96B	  12103045	173.70949 ns/op	552.64682 MB/s	6.3087651 cy/B	16.937501 ins/B	2.6847569 ipc
BenchmarkCount16avx512/96B	 184436787	11.394459 ns/op	8425.1479 MB/s	0.41398544 cy/B	1.15625 ins/B	2.7929727 ipc
BenchmarkCount16avx2/96B	 123531856	16.98015 ns/op	5653.6604 MB/s	0.68756627 cy/B	2.1979167 ins/B	3.1966617 ipc
BenchmarkOverhead/128B	 429162002	4.9258099 ns/op	25985.574 MB/s	0.14951875 cy/B	0.50000001 ins/B	3.3440623 ipc
BenchmarkScalar/128B	   7202122	291.57259 ns/op	438.99874 MB/s	8.8491194 cy/B	33.039063 ins/B	3.733599 ipc
BenchmarkAvx512bw_harvey_seal_1KB/128B	   9395954	223.32092 ns/op	573.16618 MB/s	6.083482 cy/B	16.382813 ins/B	2.6929993 ipc
BenchmarkAvx512bw_harvey_seal_512B/128B	   9523624	220.644 ns/op	580.12002 MB/s	6.0086561 cy/B	16.453126 ins/B	2.7382372 ipc
BenchmarkAvx512bw_harvey_seal_256B/128B	  11316678	185.78624 ns/op	688.96383 MB/s	5.0611069 cy/B	13.523438 ins/B	2.6720317 ipc
BenchmarkCount16avx512/128B	 152901580	13.721309 ns/op	9328.556 MB/s	0.37374063 cy/B	1.0234375 ins/B	2.7383631 ipc
BenchmarkCount16avx2/128B	  99471509	21.100654 ns/op	6066.1627 MB/s	0.64068632 cy/B	2.0234376 ins/B	3.1582344 ipc
BenchmarkOverhead/192B	 391142851	5.3791971 ns/op	35693.059 MB/s	0.10884263 cy/B	0.37500001 ins/B	3.4453414 ipc
BenchmarkScalar/192B	   4829175	435.62308 ns/op	440.748 MB/s	8.8103515 cy/B	32.859376 ins/B	3.7296328 ipc
BenchmarkAvx512bw_harvey_seal_1KB/192B	   8491951	247.77518 ns/op	774.89603 MB/s	4.5005235 cy/B	12.015625 ins/B	2.6698284 ipc
BenchmarkAvx512bw_harvey_seal_512B/192B	   8605487	243.79204 ns/op	787.55648 MB/s	4.4281686 cy/B	12.0625 ins/B	2.7240382 ipc
BenchmarkAvx512bw_harvey_seal_256B/192B	   9972038	210.54628 ns/op	911.91352 MB/s	3.824166 cy/B	10.109375 ins/B	2.6435503 ipc
BenchmarkCount16avx512/192B	 115367984	18.217971 ns/op	10539.044 MB/s	0.33073161 cy/B	0.89062503 ins/B	2.6928936 ipc
BenchmarkCount16avx2/192B	  71530774	29.36543 ns/op	6538.3002 MB/s	0.593898 cy/B	1.8489584 ins/B	3.1132591 ipc
BenchmarkOverhead/256B	 370963611	5.6720021 ns/op	45133.975 MB/s	0.086070473 cy/B	0.31250001 ins/B	3.6307458 ipc
BenchmarkScalar/256B	   3644138	576.19239 ns/op	444.29604 MB/s	8.7474893 cy/B	32.769532 ins/B	3.7461643 ipc
BenchmarkAvx512bw_harvey_seal_1KB/256B	   7713014	272.1514 ns/op	940.65289 MB/s	3.7071798 cy/B	9.8320316 ins/B	2.6521593 ipc
BenchmarkAvx512bw_harvey_seal_512B/256B	   7884542	266.20764 ns/op	961.65536 MB/s	3.6251644 cy/B	9.8671878 ins/B	2.7218594 ipc
BenchmarkAvx512bw_harvey_seal_256B/256B	  10364875	202.62404 ns/op	1263.4236 MB/s	2.7594448 cy/B	6.855469 ins/B	2.4843654 ipc
BenchmarkCount16avx512/256B	  91782115	22.862633 ns/op	11197.31 MB/s	0.31132489 cy/B	0.82421878 ins/B	2.6474555 ipc
BenchmarkCount16avx2/256B	  55859426	37.571469 ns/op	6813.6809 MB/s	0.57036857 cy/B	1.7617188 ins/B	3.0887375 ipc
BenchmarkOverhead/384B	 297997845	7.0279255 ns/op	54639.167 MB/s	0.071123206 cy/B	0.25000001 ins/B	3.5150272 ipc
BenchmarkScalar/384B	   2447033	859.11383 ns/op	446.9722 MB/s	8.6898963 cy/B	32.679688 ins/B	3.7606534 ipc
BenchmarkAvx512bw_harvey_seal_1KB/384B	   6543483	321.26808 ns/op	1195.2635 MB/s	2.9161126 cy/B	7.6484378 ins/B	2.6228197 ipc
BenchmarkAvx512bw_harvey_seal_512B/384B	   6699911	312.75327 ns/op	1227.8049 MB/s	2.8397658 cy/B	7.6718753 ins/B	2.7015873 ipc
BenchmarkAvx512bw_harvey_seal_256B/384B	   7713716	272.48281 ns/op	1409.2632 MB/s	2.4735962 cy/B	6.2395836 ins/B	2.5224746 ipc
BenchmarkCount16avx512/384B	  62922397	33.345198 ns/op	11515.901 MB/s	0.30290687 cy/B	0.75781253 ins/B	2.5018004 ipc
BenchmarkCount16avx2/384B	  34759652	60.186631 ns/op	6380.1545 MB/s	0.6090745 cy/B	1.6744792 ins/B	2.749219 ipc
BenchmarkOverhead/512B	 254796639	8.2378544 ns/op	62152.106 MB/s	0.062531854 cy/B	0.21875001 ins/B	3.4982172 ipc
BenchmarkScalar/512B	   1840801	1141.1911 ns/op	448.65404 MB/s	8.6578844 cy/B	32.634766 ins/B	3.7693696 ipc
BenchmarkAvx512bw_harvey_seal_1KB/512B	   5665985	371.40163 ns/op	1378.5615 MB/s	2.5297243 cy/B	6.5566409 ins/B	2.5918401 ipc
BenchmarkAvx512bw_harvey_seal_512B/512B	   8723378	240.50474 ns/op	2128.8562 MB/s	1.6381537 cy/B	4.1796877 ins/B	2.5514625 ipc
BenchmarkAvx512bw_harvey_seal_256B/512B	  10079732	208.20638 ns/op	2459.0985 MB/s	1.418187 cy/B	3.5859376 ins/B	2.5285365 ipc
BenchmarkCount16avx512/512B	  44295855	47.355323 ns/op	10811.879 MB/s	0.32248903 cy/B	0.72460941 ins/B	2.2469273 ipc
BenchmarkCount16avx2/512B	  83921335	25.014491 ns/op	20468.136 MB/s	0.18987798 cy/B	0.55273439 ins/B	2.9109978 ipc
BenchmarkOverhead/768B	 189722390	11.066925 ns/op	69395.973 MB/s	0.055997855 cy/B	0.1875 ins/B	3.3483426 ipc
BenchmarkScalar/768B	   1230179	1707.0009 ns/op	449.91189 MB/s	8.6300339 cy/B	32.589844 ins/B	3.7763287 ipc
BenchmarkAvx512bw_harvey_seal_1KB/768B	   4490757	468.90162 ns/op	1637.8702 MB/s	2.1286216 cy/B	5.464844 ins/B	2.5673158 ipc
BenchmarkAvx512bw_harvey_seal_512B/768B	   5911346	354.51719 ns/op	2166.3266 MB/s	1.609813 cy/B	4.1757814 ins/B	2.5939544 ipc
BenchmarkAvx512bw_harvey_seal_256B/768B	   9681839	217.01311 ns/op	3538.9567 MB/s	0.98501211 cy/B	2.4960938 ins/B	2.5340743 ipc
BenchmarkCount16avx512/768B	  29734914	70.668587 ns/op	10867.629 MB/s	0.32079507 cy/B	0.69140628 ins/B	2.1552896 ipc
BenchmarkCount16avx2/768B	  41387805	50.728338 ns/op	15139.467 MB/s	0.25667405 cy/B	0.86848961 ins/B	3.3836283 ipc
BenchmarkOverhead/1024B	  92517504	22.74984 ns/op	45011.306 MB/s	0.086328956 cy/B	0.17187501 ins/B	1.9909312 ipc
BenchmarkScalar/1024B	    925314	2271.5597 ns/op	450.79158 MB/s	8.6194344 cy/B	32.567384 ins/B	3.7783666 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1024B	   8527409	246.20853 ns/op	4159.076 MB/s	0.83846138 cy/B	2.1210938 ins/B	2.5297454 ipc
BenchmarkAvx512bw_harvey_seal_512B/1024B	   8442809	248.32653 ns/op	4123.603 MB/s	0.84567234 cy/B	2.1845704 ins/B	2.583235 ipc
BenchmarkAvx512bw_harvey_seal_256B/1024B	   9325164	225.06489 ns/op	4549.799 MB/s	0.76647215 cy/B	1.9511719 ins/B	2.5456528 ipc
BenchmarkCount16avx512/1024B	  81892515	25.629853 ns/op	39953.408 MB/s	0.087265206 cy/B	0.22753907 ins/B	2.6074432 ipc
BenchmarkCount16avx2/1024B	  53399170	39.320731 ns/op	26042.243 MB/s	0.14919913 cy/B	0.40625001 ins/B	2.7228712 ipc
BenchmarkOverhead/1536B	 115437191	18.190812 ns/op	84438.234 MB/s	0.046016924 cy/B	0.15625 ins/B	3.3954899 ipc
BenchmarkScalar/1536B	    617472	3402.7528 ns/op	451.39923 MB/s	8.6064279 cy/B	32.544923 ins/B	3.7814669 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1536B	   4490806	466.7222 ns/op	3291.0369 MB/s	1.0590455 cy/B	2.6497397 ins/B	2.5020074 ipc
BenchmarkAvx512bw_harvey_seal_512B/1536B	   8040217	261.18461 ns/op	5880.8979 MB/s	0.59276218 cy/B	1.5195313 ins/B	2.5634755 ipc
BenchmarkAvx512bw_harvey_seal_256B/1536B	   8606802	244.21261 ns/op	6289.6015 MB/s	0.55436787 cy/B	1.4062501 ins/B	2.5366731 ipc
BenchmarkCount16avx512/1536B	  26707563	78.623129 ns/op	19536.236 MB/s	0.17849173 cy/B	0.36653648 ins/B	2.0535208 ipc
BenchmarkCount16avx2/1536B	  38544706	54.620808 ns/op	28121.151 MB/s	0.13816469 cy/B	0.37239585 ins/B	2.695304 ipc
BenchmarkOverhead/2048B	  89667059	23.414226 ns/op	87468.19 MB/s	0.044424894 cy/B	0.1484375 ins/B	3.3413136 ipc
BenchmarkScalar/2048B	    462988	4534.7519 ns/op	451.62338 MB/s	8.6038449 cy/B	32.533692 ins/B	3.7812969 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2048B	   8163392	257.20106 ns/op	7962.6423 MB/s	0.43787662 cy/B	1.1235352 ins/B	2.5658716 ipc
BenchmarkAvx512bw_harvey_seal_512B/2048B	   7811122	268.15043 ns/op	7637.5042 MB/s	0.45648093 cy/B	1.1870118 ins/B	2.6003535 ipc
BenchmarkAvx512bw_harvey_seal_256B/2048B	   8086186	259.99146 ns/op	7877.1819 MB/s	0.44231954 cy/B	1.1337891 ins/B	2.5632806 ipc
BenchmarkCount16avx512/2048B	  53094973	39.432741 ns/op	51936.537 MB/s	0.067113593 cy/B	0.16650391 ins/B	2.4809268 ipc
BenchmarkCount16avx2/2048B	  30907539	68.000941 ns/op	30117.23 MB/s	0.12897467 cy/B	0.34375001 ins/B	2.6652521 ipc
BenchmarkOverhead/3072B	  46786383	44.709832 ns/op	68709.72 MB/s	0.056530857 cy/B	0.14062501 ins/B	2.4875796 ipc
BenchmarkScalar/3072B	    308977	6794.0147 ns/op	452.1627 MB/s	8.592195 cy/B	32.522462 ins/B	3.7851168 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3072B	   7737906	271.2176 ns/op	11326.699 MB/s	0.30783171 cy/B	0.79101566 ins/B	2.5696367 ipc
BenchmarkAvx512bw_harvey_seal_512B/3072B	   7247588	290.14651 ns/op	10587.754 MB/s	0.32931273 cy/B	0.85449222 ins/B	2.5947743 ipc
BenchmarkAvx512bw_harvey_seal_256B/3072B	   7101471	295.73647 ns/op	10387.626 MB/s	0.33573603 cy/B	0.86132816 ins/B	2.5654922 ipc
BenchmarkCount16avx512/3072B	  42493931	49.566592 ns/op	61977.228 MB/s	0.056261667 cy/B	0.14127605 ins/B	2.5110533 ipc
BenchmarkCount16avx2/3072B	  22391169	93.802718 ns/op	32749.584 MB/s	0.1186119 cy/B	0.31510418 ins/B	2.6565983 ipc
BenchmarkOverhead/4096B	  37934854	55.279929 ns/op	74095.609 MB/s	0.052437699 cy/B	0.13671875 ins/B	2.6072608 ipc
BenchmarkScalar/4096B	    231767	9057.8416 ns/op	452.20486 MB/s	8.5901271 cy/B	32.516846 ins/B	3.7853743 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4096B	   7335729	285.81416 ns/op	14330.991 MB/s	0.24320602 cy/B	0.62475588 ins/B	2.568834 ipc
BenchmarkAvx512bw_harvey_seal_512B/4096B	   6780264	309.18564 ns/op	13247.705 MB/s	0.26318235 cy/B	0.68823245 ins/B	2.6150403 ipc
BenchmarkAvx512bw_harvey_seal_256B/4096B	   6368520	330.25682 ns/op	12402.469 MB/s	0.28105157 cy/B	0.72509768 ins/B	2.5799454 ipc
BenchmarkCount16avx512/4096B	  36375855	58.282663 ns/op	70278.189 MB/s	0.049585407 cy/B	0.12866211 ins/B	2.5947577 ipc
BenchmarkCount16avx2/4096B	  17238464	121.78392 ns/op	33633.339 MB/s	0.11553782 cy/B	0.30078126 ins/B	2.6033144 ipc
BenchmarkOverhead/6144B	  27287932	76.86352 ns/op	79933.888 MB/s	0.048598841 cy/B	0.1328125 ins/B	2.7328327 ipc
BenchmarkScalar/6144B	    154636	13584.793 ns/op	452.2704 MB/s	8.5896279 cy/B	32.511231 ins/B	3.7849406 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6144B	   6780856	309.60031 ns/op	19844.941 MB/s	0.17565603 cy/B	0.45849611 ins/B	2.6101928 ipc
BenchmarkAvx512bw_harvey_seal_512B/6144B	   6056361	346.75118 ns/op	17718.757 MB/s	0.19674088 cy/B	0.52197268 ins/B	2.6530972 ipc
BenchmarkAvx512bw_harvey_seal_256B/6144B	   5282110	398.13448 ns/op	15431.972 MB/s	0.22584055 cy/B	0.58886721 ins/B	2.6074468 ipc
BenchmarkCount16avx512/6144B	  27291697	77.06951 ns/op	79720.242 MB/s	0.04374014 cy/B	0.11604818 ins/B	2.6531278 ipc
BenchmarkCount16avx2/6144B	  11977629	175.32008 ns/op	35044.475 MB/s	0.11085297 cy/B	0.28645834 ins/B	2.5841287 ipc
BenchmarkOverhead/8192B	  21538517	97.900186 ns/op	83677.063 MB/s	0.046409623 cy/B	0.13085938 ins/B	2.8196605 ipc
BenchmarkScalar/8192B	    115968	18097.235 ns/op	452.66582 MB/s	8.5823964 cy/B	32.508424 ins/B	3.7878026 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8192B	   6283695	334.57823 ns/op	24484.557 MB/s	0.1423613 cy/B	0.37536623 ins/B	2.6367154 ipc
BenchmarkAvx512bw_harvey_seal_512B/8192B	   5430736	387.03745 ns/op	21165.911 MB/s	0.164678 cy/B	0.43884279 ins/B	2.6648537 ipc
BenchmarkAvx512bw_harvey_seal_256B/8192B	   4496765	467.24826 ns/op	17532.435 MB/s	0.1987464 cy/B	0.52075197 ins/B	2.6201832 ipc
BenchmarkCount16avx512/8192B	  21634642	96.362642 ns/op	85012.198 MB/s	0.040947596 cy/B	0.10974122 ins/B	2.6800405 ipc
BenchmarkCount16avx2/8192B	   9117757	229.56474 ns/op	35684.922 MB/s	0.10877799 cy/B	0.27929689 ins/B	2.5675863 ipc
BenchmarkOverhead/12288B	  15015189	139.98358 ns/op	87781.723 MB/s	0.044210895 cy/B	0.12890625 ins/B	2.9157124 ipc
BenchmarkScalar/12288B	     77189	27182.038 ns/op	452.06324 MB/s	8.5887982 cy/B	32.505616 ins/B	3.7846524 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12288B	   5400786	389.10756 ns/op	31579.957 MB/s	0.11034349 cy/B	0.29223634 ins/B	2.648424 ipc
BenchmarkAvx512bw_harvey_seal_512B/12288B	   4508402	465.96944 ns/op	26370.828 MB/s	0.13205392 cy/B	0.3557129 ins/B	2.6936943 ipc
BenchmarkAvx512bw_harvey_seal_256B/12288B	   3473654	604.89066 ns/op	20314.415 MB/s	0.17161975 cy/B	0.45263674 ins/B	2.6374396 ipc
BenchmarkCount16avx512/12288B	  15493594	136.37967 ns/op	90101.405 MB/s	0.038690919 cy/B	0.10343425 ins/B	2.6733469 ipc
BenchmarkCount16avx2/12288B	   6228103	337.64986 ns/op	36392.729 MB/s	0.10678159 cy/B	0.27213543 ins/B	2.5485238 ipc
BenchmarkOverhead/16384B	  11567281	181.43772 ns/op	90300.959 MB/s	0.043033319 cy/B	0.12792969 ins/B	2.9728056 ipc
BenchmarkScalar/16384B	     57991	36194.64 ns/op	452.66372 MB/s	8.584585 cy/B	32.504212 ins/B	3.7863464 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16384B	   4725093	444.50965 ns/op	36858.592 MB/s	0.094591346 cy/B	0.2506714 ins/B	2.6500458 ipc
BenchmarkAvx512bw_harvey_seal_512B/16384B	   3849006	546.17067 ns/op	29997.949 MB/s	0.11623803 cy/B	0.31414796 ins/B	2.7026263 ipc
BenchmarkAvx512bw_harvey_seal_256B/16384B	   2816778	745.67369 ns/op	21972.077 MB/s	0.15870699 cy/B	0.41857912 ins/B	2.6374333 ipc
BenchmarkCount16avx512/16384B	  11984366	175.18293 ns/op	93525.093 MB/s	0.037280337 cy/B	0.10028077 ins/B	2.6899104 ipc
BenchmarkCount16avx2/16384B	   4708617	446.03364 ns/op	36732.656 MB/s	0.10578667 cy/B	0.2685547 ins/B	2.538644 ipc
BenchmarkOverhead/24576B	   7887863	266.41679 ns/op	92246.437 MB/s	0.042122473 cy/B	0.12695313 ins/B	3.013905 ipc
BenchmarkScalar/24576B	     38654	54357.89 ns/op	452.11468 MB/s	8.5967721 cy/B	32.502808 ins/B	3.7808154 ipc
BenchmarkAvx512bw_harvey_seal_1KB/24576B	   3839345	546.02745 ns/op	45008.726 MB/s	0.077490988 cy/B	0.20910645 ins/B	2.6984616 ipc
BenchmarkAvx512bw_harvey_seal_512B/24576B	   2992701	701.5967 ns/op	35028.671 MB/s	0.099545432 cy/B	0.27258302 ins/B	2.7382775 ipc
BenchmarkAvx512bw_harvey_seal_256B/24576B	   2055110	1021.5762 ns/op	24056.942 MB/s	0.1449627 cy/B	0.3845215 ins/B	2.6525548 ipc
BenchmarkCount16avx512/24576B	   8352222	252.36952 ns/op	97381.016 MB/s	0.035804111 cy/B	0.097127282 ins/B	2.712741 ipc
BenchmarkCount16avx2/24576B	   3173436	660.694 ns/op	37197.25 MB/s	0.10446875 cy/B	0.26497397 ins/B	2.5363945 ipc
BenchmarkOverhead/32768B	   5996511	350.24109 ns/op	93558.411 MB/s	0.041536598 cy/B	0.12646485 ins/B	3.0446607 ipc
BenchmarkScalar/32768B	     28900	72711.56 ns/op	450.65736 MB/s	8.6194078 cy/B	32.502107 ins/B	3.770805 ipc
BenchmarkAvx512bw_harvey_seal_1KB/32768B	   3070798	680.06197 ns/op	48183.844 MB/s	0.07236767 cy/B	0.18832398 ins/B	2.602322 ipc
BenchmarkAvx512bw_harvey_seal_512B/32768B	   2431180	864.69786 ns/op	37895.317 MB/s	0.092020141 cy/B	0.25180055 ins/B	2.7363634 ipc
BenchmarkAvx512bw_harvey_seal_256B/32768B	   1611576	1302.8036 ns/op	25151.911 MB/s	0.13864021 cy/B	0.36749269 ins/B	2.6506934 ipc
BenchmarkCount16avx512/32768B	   6326295	330.05853 ns/op	99279.36 MB/s	0.035115092 cy/B	0.095550541 ins/B	2.7210677 ipc
BenchmarkCount16avx2/32768B	   2370769	886.39057 ns/op	36967.902 MB/s	0.10513575 cy/B	0.2631836 ins/B	2.5032742 ipc
BenchmarkOverhead/49152B	   3997201	525.00422 ns/op	93622.105 MB/s	0.041509742 cy/B	0.12597657 ins/B	3.0348675 ipc
BenchmarkScalar/49152B	     19201	109334.04 ns/op	449.55807 MB/s	8.6409738 cy/B	32.501405 ins/B	3.7613127 ipc
BenchmarkAvx512bw_harvey_seal_1KB/49152B	   2198245	955.14644 ns/op	51460.172 MB/s	0.067752253 cy/B	0.16754151 ins/B	2.4728552 ipc
BenchmarkAvx512bw_harvey_seal_512B/49152B	   1772467	1187.1032 ns/op	41404.995 MB/s	0.084184474 cy/B	0.23101808 ins/B	2.7441886 ipc
BenchmarkAvx512bw_harvey_seal_256B/49152B	   1130949	1855.5196 ns/op	26489.616 MB/s	0.13165293 cy/B	0.35046388 ins/B	2.6620287 ipc
BenchmarkCount16avx512/49152B	   4060577	517.94685 ns/op	94897.769 MB/s	0.036719111 cy/B	0.093973799 ins/B	2.5592613 ipc
BenchmarkCount16avx2/49152B	   1575270	1335.271 ns/op	36810.506 MB/s	0.10555803 cy/B	0.26139324 ins/B	2.4762988 ipc
BenchmarkOverhead/65536B	   3014086	696.22916 ns/op	94129.927 MB/s	0.04128115 cy/B	0.12573243 ins/B	3.0457588 ipc
BenchmarkScalar/65536B	     14370	146177.24 ns/op	448.33245 MB/s	8.6642292 cy/B	32.501054 ins/B	3.7511766 ipc
BenchmarkAvx512bw_harvey_seal_1KB/65536B	   1731571	1209.7209 ns/op	54174.48 MB/s	0.064347254 cy/B	0.15715028 ins/B	2.4422219 ipc
BenchmarkAvx512bw_harvey_seal_512B/65536B	   1395374	1505.3051 ns/op	43536.689 MB/s	0.080058346 cy/B	0.22062684 ins/B	2.7558256 ipc
BenchmarkAvx512bw_harvey_seal_256B/65536B	    870509	2412.084 ns/op	27169.866 MB/s	0.12832574 cy/B	0.34194948 ins/B	2.6646991 ipc
BenchmarkCount16avx512/65536B	   3056936	686.18257 ns/op	95508.109 MB/s	0.036498019 cy/B	0.093185429 ins/B	2.553164 ipc
BenchmarkCount16avx2/65536B	   1186341	1772.476 ns/op	36974.266 MB/s	0.10504189 cy/B	0.26049806 ins/B	2.4799446 ipc
BenchmarkOverhead/98304B	   2018743	1040.047 ns/op	94518.808 MB/s	0.041107014 cy/B	0.12548829 ins/B	3.052722 ipc
BenchmarkScalar/98304B	      9576	219374.05 ns/op	448.11134 MB/s	8.6670978 cy/B	32.500703 ins/B	3.7498945 ipc
BenchmarkAvx512bw_harvey_seal_1KB/98304B	   1244195	1698.7605 ns/op	57868.075 MB/s	0.060224843 cy/B	0.14675904 ins/B	2.4368522 ipc
BenchmarkAvx512bw_harvey_seal_512B/98304B	    981997	2137.6617 ns/op	45986.696 MB/s	0.07582153 cy/B	0.2102356 ins/B	2.7727692 ipc
BenchmarkAvx512bw_harvey_seal_256B/98304B	    595995	3524.1042 ns/op	27894.749 MB/s	0.12495769 cy/B	0.33343507 ins/B	2.6683839 ipc
BenchmarkCount16avx512/98304B	   2065310	1017.9469 ns/op	96570.853 MB/s	0.036094161 cy/B	0.092397058 ins/B	2.5598894 ipc
BenchmarkCount16avx2/98304B	    794763	2644.8238 ns/op	37168.45 MB/s	0.10453196 cy/B	0.25960287 ins/B	2.4834786 ipc
BenchmarkOverhead/131072B	   1518831	1382.3475 ns/op	94818.418 MB/s	0.040975687 cy/B	0.12536621 ins/B	3.0595269 ipc
BenchmarkScalar/131072B	      7158	293116.28 ns/op	447.16725 MB/s	8.6884805 cy/B	32.500527 ins/B	3.7406457 ipc
BenchmarkAvx512bw_harvey_seal_1KB/131072B	    975442	2149.5782 ns/op	60975.683 MB/s	0.057191417 cy/B	0.14156342 ins/B	2.4752564 ipc
BenchmarkAvx512bw_harvey_seal_512B/131072B	    758281	2768.9187 ns/op	47336.891 MB/s	0.073643376 cy/B	0.20503999 ins/B	2.7842285 ipc
BenchmarkAvx512bw_harvey_seal_256B/131072B	    453883	4628.7638 ns/op	28316.848 MB/s	0.12311596 cy/B	0.32917787 ins/B	2.6737221 ipc
BenchmarkCount16avx512/131072B	   1553655	1348.9693 ns/op	97164.552 MB/s	0.03588581 cy/B	0.092002872 ins/B	2.5637675 ipc
BenchmarkCount16avx2/131072B	    596616	3525.0596 ns/op	37182.917 MB/s	0.10448041 cy/B	0.25915528 ins/B	2.4804199 ipc
BenchmarkOverhead/196608B	   1015990	2067.7492 ns/op	95083.097 MB/s	0.040865949 cy/B	0.12524414 ins/B	3.0647556 ipc
BenchmarkScalar/196608B	      4774	438189.71 ns/op	448.68238 MB/s	8.6590981 cy/B	32.500352 ins/B	3.7533184 ipc
BenchmarkAvx512bw_harvey_seal_1KB/196608B	    671066	3120.5627 ns/op	63004.022 MB/s	0.055301634 cy/B	0.1363678 ins/B	2.465891 ipc
BenchmarkAvx512bw_harvey_seal_512B/196608B	    520434	4041.468 ns/op	48647.669 MB/s	0.071676546 cy/B	0.19984437 ins/B	2.7881417 ipc
BenchmarkAvx512bw_harvey_seal_256B/196608B	    306661	6847.9064 ns/op	28710.673 MB/s	0.12143905 cy/B	0.32492067 ins/B	2.6755864 ipc
BenchmarkCount16avx512/196608B	   1045164	2009.4752 ns/op	97840.47 MB/s	0.035637842 cy/B	0.091608687 ins/B	2.5705453 ipc
BenchmarkCount16avx2/196608B	    399364	5258.3634 ns/op	37389.58 MB/s	0.10394766 cy/B	0.25870769 ins/B	2.4888266 ipc
BenchmarkOverhead/262144B	    762666	2751.8371 ns/op	95261.454 MB/s	0.04080279 cy/B	0.12518311 ins/B	3.0680037 ipc
BenchmarkScalar/262144B	      3555	591192.44 ns/op	443.41569 MB/s	8.7644675 cy/B	32.500264 ins/B	3.7081847 ipc
BenchmarkAvx512bw_harvey_seal_1KB/262144B	    516191	4077.9745 ns/op	64282.893 MB/s	0.054255492 cy/B	0.13376999 ins/B	2.4655568 ipc
BenchmarkAvx512bw_harvey_seal_512B/262144B	    395720	5311.6659 ns/op	49352.502 MB/s	0.070590959 cy/B	0.19724656 ins/B	2.7942184 ipc
BenchmarkAvx512bw_harvey_seal_256B/262144B	    231315	9069.6154 ns/op	28903.541 MB/s	0.12063429 cy/B	0.32279207 ins/B	2.6757903 ipc
BenchmarkCount16avx512/262144B	    783269	2674.3683 ns/op	98020.903 MB/s	0.035579515 cy/B	0.091411594 ins/B	2.5692198 ipc
BenchmarkCount16avx2/262144B	    299391	7017.1741 ns/op	37357.489 MB/s	0.10401789 cy/B	0.2584839 ins/B	2.4849945 ipc
BenchmarkOverhead/393216B	    508826	4123.5606 ns/op	95358.365 MB/s	0.040754149 cy/B	0.12512207 ins/B	3.0701677 ipc
BenchmarkScalar/393216B	      2384	881989.02 ns/op	445.82868 MB/s	8.7169275 cy/B	32.500176 ins/B	3.7283982 ipc
BenchmarkAvx512bw_harvey_seal_1KB/393216B	    336463	6219.6275 ns/op	63221.792 MB/s	0.055143245 cy/B	0.13117219 ins/B	2.3787535 ipc
BenchmarkAvx512bw_harvey_seal_512B/393216B	    264141	7951.5677 ns/op	49451.38 MB/s	0.070529875 cy/B	0.19464875 ins/B	2.7598057 ipc
BenchmarkAvx512bw_harvey_seal_256B/393216B	    153993	13614.982 ns/op	28881.126 MB/s	0.1207391 cy/B	0.32066346 ins/B	2.6558377 ipc
BenchmarkCount16avx512/393216B	    516718	4066.1301 ns/op	96705.218 MB/s	0.036056749 cy/B	0.091214502 ins/B	2.5297483 ipc
BenchmarkCount16avx2/393216B	    199939	10528.405 ns/op	37348.107 MB/s	0.10406627 cy/B	0.2582601 ins/B	2.4816888 ipc
BenchmarkOverhead/524288B	    381280	5497.6913 ns/op	95365.121 MB/s	0.040746138 cy/B	0.12509156 ins/B	3.0700224 ipc
BenchmarkScalar/524288B	      1791	1173698.4 ns/op	446.69736 MB/s	8.6967978 cy/B	32.500132 ins/B	3.7370229 ipc
BenchmarkAvx512bw_harvey_seal_1KB/524288B	    256006	8113.7469 ns/op	64617.249 MB/s	0.0539473 cy/B	0.12987328 ins/B	2.4074102 ipc
BenchmarkAvx512bw_harvey_seal_512B/524288B	    200099	10508.569 ns/op	49891.474 MB/s	0.06985244 cy/B	0.19334985 ins/B	2.7679755 ipc
BenchmarkAvx512bw_harvey_seal_256B/524288B	    115740	18140.05 ns/op	28902.236 MB/s	0.12059518 cy/B	0.31959916 ins/B	2.6501819 ipc
BenchmarkCount16avx512/524288B	    388543	5395.1005 ns/op	97178.542 MB/s	0.035877714 cy/B	0.091154102 ins/B	2.5406887 ipc
BenchmarkCount16avx2/524288B	    149614	14007.727 ns/op	37428.485 MB/s	0.10379846 cy/B	0.25820542 ins/B	2.487565 ipc
BenchmarkOverhead/786432B	    242384	8666.3039 ns/op	90745.952 MB/s	0.042813703 cy/B	0.12506104 ins/B	2.9210517 ipc
BenchmarkScalar/786432B	      1198	1756349.2 ns/op	447.76517 MB/s	8.6748345 cy/B	32.500089 ins/B	3.7464794 ipc
BenchmarkAvx512bw_harvey_seal_1KB/786432B	    162220	13002.936 ns/op	60481.108 MB/s	0.057629414 cy/B	0.12857438 ins/B	2.2310548 ipc
BenchmarkAvx512bw_harvey_seal_512B/786432B	    129615	16206.153 ns/op	48526.755 MB/s	0.071798858 cy/B	0.19205094 ins/B	2.6748467 ipc
BenchmarkAvx512bw_harvey_seal_256B/786432B	     76530	27464.825 ns/op	28634.153 MB/s	0.12174002 cy/B	0.31853486 ins/B	2.6165172 ipc
BenchmarkCount16avx512/786432B	    240606	8710.388 ns/op	90286.679 MB/s	0.038608358 cy/B	0.09104284 ins/B	2.3581122 ipc
BenchmarkCount16avx2/786432B	     98279	21365.563 ns/op	36808.391 MB/s	0.10554763 cy/B	0.25807445 ins/B	2.4450995 ipc
BenchmarkOverhead/1048576B	    115356	18211.067 ns/op	57579.052 MB/s	0.067462843 cy/B	0.12504578 ins/B	1.8535504 ipc
BenchmarkScalar/1048576B	       893	2350951.1 ns/op	446.02204 MB/s	8.7074191 cy/B	32.500067 ins/B	3.7324569 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1048576B	     88646	23625.598 ns/op	44383.046 MB/s	0.078530066 cy/B	0.12792493 ins/B	1.628993 ipc
BenchmarkAvx512bw_harvey_seal_512B/1048576B	     79113	26537.981 ns/op	39512.275 MB/s	0.088243146 cy/B	0.19140149 ins/B	2.1690239 ipc
BenchmarkAvx512bw_harvey_seal_256B/1048576B	     54396	38874.664 ns/op	26973.249 MB/s	0.1292039 cy/B	0.31800271 ins/B	2.4612471 ipc
BenchmarkCount16avx512/1048576B	    107888	19434.151 ns/op	53955.328 MB/s	0.06462022 cy/B	0.091006286 ins/B	1.4083252 ipc
BenchmarkCount16avx2/1048576B	     67389	31169.773 ns/op	33640.797 MB/s	0.1155171 cy/B	0.25803758 ins/B	2.2337608 ipc
BenchmarkOverhead/1572864B	     43373	48422.416 ns/op	32482.146 MB/s	0.11961512 cy/B	0.12503053 ins/B	1.0452736 ipc
BenchmarkScalar/1572864B	       601	3499840.2 ns/op	449.41024 MB/s	8.6429298 cy/B	32.500045 ins/B	3.7603041 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1572864B	     41216	50967.493 ns/op	30860.141 MB/s	0.11294189 cy/B	0.12727548 ins/B	1.1269111 ipc
BenchmarkAvx512bw_harvey_seal_512B/1572864B	     39947	52555.499 ns/op	29927.677 MB/s	0.11648713 cy/B	0.19075204 ins/B	1.6375374 ipc
BenchmarkAvx512bw_harvey_seal_256B/1572864B	     33443	62808.879 ns/op	25042.064 MB/s	0.13922084 cy/B	0.31747056 ins/B	2.2803379 ipc
BenchmarkCount16avx512/1572864B	     42558	49356.298 ns/op	31867.544 MB/s	0.10934096 cy/B	0.090957017 ins/B	0.8318659 ipc
BenchmarkCount16avx2/1572864B	     38826	54134.385 ns/op	29054.805 MB/s	0.13371993 cy/B	0.25798163 ins/B	1.9292683 ipc
BenchmarkOverhead/2097152B	     26590	78951.274 ns/op	26562.611 MB/s	0.14625623 cy/B	0.1250229 ins/B	0.85482106 ipc
BenchmarkScalar/2097152B	       448	4696751.5 ns/op	446.51117 MB/s	8.7017916 cy/B	32.500034 ins/B	3.7348669 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2097152B	     26036	80652.885 ns/op	26002.194 MB/s	0.13407066 cy/B	0.12695075 ins/B	0.94689439 ipc
BenchmarkAvx512bw_harvey_seal_512B/2097152B	     25935	80994 ns/op	25892.683 MB/s	0.13458209 cy/B	0.19042732 ins/B	1.4149529 ipc
BenchmarkAvx512bw_harvey_seal_256B/2097152B	     24174	87023.921 ns/op	24098.569 MB/s	0.14466048 cy/B	0.31720449 ins/B	2.1927516 ipc
BenchmarkCount16avx512/2097152B	     26111	80409.674 ns/op	26080.842 MB/s	0.13363881 cy/B	0.090932383 ins/B	0.68043394 ipc
BenchmarkCount16avx2/2097152B	     26297	79855.392 ns/op	26261.871 MB/s	0.14791804 cy/B	0.25795366 ins/B	1.7438959 ipc
BenchmarkOverhead/3145728B	     18266	114963.17 ns/op	27362.92 MB/s	0.14199699 cy/B	0.12501527 ins/B	0.88040788 ipc
BenchmarkScalar/3145728B	       298	7056936 ns/op	445.764 MB/s	8.7161279 cy/B	32.500023 ins/B	3.7287226 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3145728B	     18050	116365.49 ns/op	27033.17 MB/s	0.1289328 cy/B	0.12662603 ins/B	0.98210872 ipc
BenchmarkAvx512bw_harvey_seal_512B/3145728B	     18043	116421.47 ns/op	27020.17 MB/s	0.12893547 cy/B	0.19010259 ins/B	1.4744011 ipc
BenchmarkAvx512bw_harvey_seal_256B/3145728B	     16415	128064.5 ns/op	24563.621 MB/s	0.14191211 cy/B	0.31693841 ins/B	2.233343 ipc
BenchmarkCount16avx512/3145728B	     18083	116150.35 ns/op	27083.242 MB/s	0.12866773 cy/B	0.090907746 ins/B	0.70653103 ipc
BenchmarkCount16avx2/3145728B	     18226	115253.58 ns/op	27293.973 MB/s	0.14228194 cy/B	0.25792568 ins/B	1.8127788 ipc
BenchmarkOverhead/4194304B	     13685	153475.57 ns/op	27328.805 MB/s	0.14210655 cy/B	0.12501146 ins/B	0.87970232 ipc
BenchmarkScalar/4194304B	       224	9381840.9 ns/op	447.0662 MB/s	8.6869193 cy/B	32.500017 ins/B	3.7412593 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4194304B	     13503	155573.23 ns/op	26960.32 MB/s	0.12923801 cy/B	0.12646319 ins/B	0.97852935 ipc
BenchmarkAvx512bw_harvey_seal_512B/4194304B	     13501	155591.36 ns/op	26957.179 MB/s	0.12928254 cy/B	0.18993975 ins/B	1.4691834 ipc
BenchmarkAvx512bw_harvey_seal_256B/4194304B	     12292	170685.65 ns/op	24573.267 MB/s	0.1418551 cy/B	0.3168049 ins/B	2.2332994 ipc
BenchmarkCount16avx512/4194304B	     13549	155079.7 ns/op	27046.119 MB/s	0.1288069 cy/B	0.090895428 ins/B	0.70567202 ipc
BenchmarkCount16avx2/4194304B	     13633	154085.05 ns/op	27220.707 MB/s	0.14266436 cy/B	0.2579117 ins/B	1.8078215 ipc
BenchmarkOverhead/6291456B	      9029	232634.32 ns/op	27044.402 MB/s	0.14353743 cy/B	0.12500764 ins/B	0.87090626 ipc
BenchmarkScalar/6291456B	       149	14095767 ns/op	446.33654 MB/s	8.7027008 cy/B	32.500012 ins/B	3.7344742 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6291456B	      8747	239881.93 ns/op	26227.303 MB/s	0.13289938 cy/B	0.12639254 ins/B	0.95103932 ipc
BenchmarkAvx512bw_harvey_seal_512B/6291456B	      8703	241371.76 ns/op	26065.419 MB/s	0.13369952 cy/B	0.1898691 ins/B	1.420118 ipc
BenchmarkAvx512bw_harvey_seal_256B/6291456B	      7850	267389.61 ns/op	23529.172 MB/s	0.14816542 cy/B	0.31676358 ins/B	2.137905 ipc
BenchmarkCount16avx512/6291456B	      8931	235047.16 ns/op	26766.782 MB/s	0.13022095 cy/B	0.09088311 ins/B	0.69791465 ipc
BenchmarkCount16avx2/6291456B	      8787	239101.46 ns/op	26312.913 MB/s	0.14756056 cy/B	0.25789771 ins/B	1.7477415 ipc
BenchmarkOverhead/8388608B	      6376	329503.77 ns/op	25458.306 MB/s	0.15245461 cy/B	0.12500574 ins/B	0.81995381 ipc
BenchmarkScalar/8388608B	       112	18827254 ns/op	445.55663 MB/s	8.7168831 cy/B	32.500009 ins/B	3.728398 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8388608B	      6172	341644.21 ns/op	24553.637 MB/s	0.14182682 cy/B	0.12628831 ins/B	0.89044027 ipc
BenchmarkAvx512bw_harvey_seal_512B/8388608B	      5950	353352.66 ns/op	23740.045 MB/s	0.14663753 cy/B	0.18976487 ins/B	1.2941085 ipc
BenchmarkAvx512bw_harvey_seal_256B/8388608B	      4922	425385.33 ns/op	19720.022 MB/s	0.17656005 cy/B	0.31667401 ins/B	1.7935768 ipc
BenchmarkCount16avx512/8388608B	      6292	333811.17 ns/op	25129.8 MB/s	0.1385609 cy/B	0.090876951 ins/B	0.6558629 ipc
BenchmarkCount16avx2/8388608B	      5800	362153.32 ns/op	23163.14 MB/s	0.16760213 cy/B	0.25789072 ins/B	1.5387078 ipc
BenchmarkOverhead/12582912B	      4087	512810.69 ns/op	24537.148 MB/s	0.15818918 cy/B	0.12500383 ins/B	0.79021733 ipc
BenchmarkScalar/12582912B	        75	28098431 ns/op	447.81546 MB/s	8.6751759 cy/B	32.500006 ins/B	3.7463224 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12582912B	      3495	599445.76 ns/op	20990.91 MB/s	0.16589021 cy/B	0.12623002 ins/B	0.76092505 ipc
BenchmarkAvx512bw_harvey_seal_512B/12582912B	      3284	639717.66 ns/op	19669.477 MB/s	0.17705369 cy/B	0.18970658 ins/B	1.0714636 ipc
BenchmarkAvx512bw_harvey_seal_256B/12582912B	      2667	788751.86 ns/op	15952.941 MB/s	0.21830685 cy/B	0.31663039 ins/B	1.4503914 ipc
BenchmarkCount16avx512/12582912B	      3970	529012.84 ns/op	23785.646 MB/s	0.14641829 cy/B	0.090870793 ins/B	0.6206246 ipc
BenchmarkCount16avx2/12582912B	      3157	665597.95 ns/op	18904.674 MB/s	0.20536409 cy/B	0.25788373 ins/B	1.2557391 ipc
BenchmarkOverhead/16777216B	      2775	757238.85 ns/op	22155.778 MB/s	0.17522229 cy/B	0.12500288 ins/B	0.71339596 ipc
BenchmarkScalar/16777216B	        56	37553062 ns/op	446.76027 MB/s	8.6902725 cy/B	32.500005 ins/B	3.7398143 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16777216B	      2371	889793.97 ns/op	18855.169 MB/s	0.18465092 cy/B	0.12620087 ins/B	0.68345649 ipc
BenchmarkAvx512bw_harvey_seal_512B/16777216B	      2282	922712 ns/op	18182.505 MB/s	0.19153944 cy/B	0.18967744 ins/B	0.99027874 ipc
BenchmarkAvx512bw_harvey_seal_256B/16777216B	      1881	1115928.1 ns/op	15034.317 MB/s	0.23160476 cy/B	0.31660857 ins/B	1.367021 ipc
BenchmarkCount16avx512/16777216B	      2621	800727.07 ns/op	20952.478 MB/s	0.16614708 cy/B	0.090867715 ins/B	0.54691132 ipc
BenchmarkCount16avx2/16777216B	      2209	951051 ns/op	17640.711 MB/s	0.22000002 cy/B	0.25788023 ins/B	1.1721828 ipc
BenchmarkOverhead/25165824B	      1644	1276843.8 ns/op	19709.398 MB/s	0.19695195 cy/B	0.12500193 ins/B	0.63468235 ipc
BenchmarkScalar/25165824B	        38	56327185 ns/op	446.77936 MB/s	8.6932467 cy/B	32.500004 ins/B	3.7385346 ipc
BenchmarkAvx512bw_harvey_seal_1KB/25165824B	      1476	1427209.9 ns/op	17632.882 MB/s	0.19748857 cy/B	0.12617173 ins/B	0.63888118 ipc
BenchmarkAvx512bw_harvey_seal_512B/25165824B	      1425	1479862.9 ns/op	17005.511 MB/s	0.20478441 cy/B	0.18964829 ins/B	0.92608755 ipc
BenchmarkAvx512bw_harvey_seal_256B/25165824B	      1212	1732916.3 ns/op	14522.238 MB/s	0.23985885 cy/B	0.31658676 ins/B	1.3198877 ipc
BenchmarkCount16avx512/25165824B	      1560	1345737.6 ns/op	18700.394 MB/s	0.18623448 cy/B	0.090864638 ins/B	0.48790449 ipc
BenchmarkCount16avx2/25165824B	      1394	1511937 ns/op	16644.757 MB/s	0.23314765 cy/B	0.25787674 ins/B	1.1060662 ipc
BenchmarkOverhead/33554432B	      1163	1811084 ns/op	18527.265 MB/s	0.20942803 cy/B	0.12500145 ins/B	0.59687066 ipc
BenchmarkScalar/33554432B	        28	75211516 ns/op	446.13424 MB/s	8.7028836 cy/B	32.500003 ins/B	3.7343948 ipc
BenchmarkAvx512bw_harvey_seal_1KB/33554432B	      1058	1984401.8 ns/op	16909.091 MB/s	0.20593652 cy/B	0.12615715 ins/B	0.61260216 ipc
BenchmarkAvx512bw_harvey_seal_512B/33554432B	      1011	2067974.9 ns/op	16225.744 MB/s	0.21463399 cy/B	0.18963372 ins/B	0.88352136 ipc
BenchmarkAvx512bw_harvey_seal_256B/33554432B	       834	2515458.4 ns/op	13339.291 MB/s	0.26086452 cy/B	0.31657585 ins/B	1.2135642 ipc
BenchmarkCount16avx512/33554432B	      1123	1870863.8 ns/op	17935.262 MB/s	0.19355567 cy/B	0.090862501 ins/B	0.4694386 ipc
BenchmarkCount16avx2/33554432B	       992	2103405.3 ns/op	15952.433 MB/s	0.2433316 cy/B	0.25787499 ins/B	1.0597678 ipc
BenchmarkOverhead/50331648B	       737	2841863.8 ns/op	17710.788 MB/s	0.21918158 cy/B	0.12500097 ins/B	0.57030783 ipc
BenchmarkScalar/50331648B	        19	1.1269159e+08 ns/op	446.63182 MB/s	8.6948456 cy/B	32.500002 ins/B	3.737847 ipc
BenchmarkAvx512bw_harvey_seal_1KB/50331648B	       686	3061111 ns/op	16442.281 MB/s	0.21171481 cy/B	0.12614258 ins/B	0.59581367 ipc
BenchmarkAvx512bw_harvey_seal_512B/50331648B	       654	3204482.8 ns/op	15706.637 MB/s	0.22177486 cy/B	0.18961914 ins/B	0.8550074 ipc
BenchmarkAvx512bw_harvey_seal_256B/50331648B	       546	3866096.7 ns/op	13018.725 MB/s	0.2674854 cy/B	0.31656494 ins/B	1.1834849 ipc
BenchmarkCount16avx512/50331648B	       714	2940383.5 ns/op	17117.375 MB/s	0.20347695 cy/B	0.090861161 ins/B	0.44654278 ipc
BenchmarkCount16avx2/50331648B	       636	3307089.8 ns/op	15219.317 MB/s	0.25501509 cy/B	0.25787324 ins/B	1.0112077 ipc
BenchmarkOverhead/67108864B	       541	3881815.7 ns/op	17288.009 MB/s	0.22451691 cy/B	0.12500073 ins/B	0.5567542 ipc
BenchmarkScalar/67108864B	        14	1.5059518e+08 ns/op	445.62426 MB/s	8.711418 cy/B	32.500002 ins/B	3.7307361 ipc
BenchmarkAvx512bw_harvey_seal_1KB/67108864B	       500	4182183.2 ns/op	16046.371 MB/s	0.21710579 cy/B	0.1261353 ins/B	0.5809854 ipc
BenchmarkAvx512bw_harvey_seal_512B/67108864B	       474	4424684.1 ns/op	15166.928 MB/s	0.2294679 cy/B	0.18961186 ins/B	0.82631104 ipc
BenchmarkAvx512bw_harvey_seal_256B/67108864B	       403	5217063.8 ns/op	12863.34 MB/s	0.27072129 cy/B	0.31655949 ins/B	1.1693188 ipc
BenchmarkCount16avx512/67108864B	       524	4021706.2 ns/op	16686.665 MB/s	0.2088248 cy/B	0.090860491 ins/B	0.43510393 ipc
BenchmarkCount16avx2/67108864B	       466	4493700.6 ns/op	14933.986 MB/s	0.25997278 cy/B	0.25787237 ins/B	0.99192065 ipc
BenchmarkOverhead/100663296B	       348	6050095.1 ns/op	16638.3 MB/s	0.23340602 cy/B	0.1250005 ins/B	0.53554958 ipc
BenchmarkScalar/100663296B	        10	2.2555205e+08 ns/op	446.29741 MB/s	8.7014993 cy/B	32.500001 ins/B	3.7349887 ipc
BenchmarkAvx512bw_harvey_seal_1KB/100663296B	       324	6501182.4 ns/op	15483.844 MB/s	0.22486368 cy/B	0.12612801 ins/B	0.56090877 ipc
BenchmarkAvx512bw_harvey_seal_512B/100663296B	       307	6843208.4 ns/op	14709.956 MB/s	0.23687503 cy/B	0.18960457 ins/B	0.80044136 ipc
BenchmarkAvx512bw_harvey_seal_256B/100663296B	       267	7898146 ns/op	12745.18 MB/s	0.27325101 cy/B	0.31655404 ins/B	1.1584735 ipc
BenchmarkCount16avx512/100663296B	       337	6237882.6 ns/op	16137.414 MB/s	0.21601539 cy/B	0.090859821 ins/B	0.42061735 ipc
BenchmarkCount16avx2/100663296B	       298	7045831 ns/op	14286.93 MB/s	0.27155643 cy/B	0.25787149 ins/B	0.94960555 ipc
BenchmarkOverhead/134217728B	       261	8040642.7 ns/op	16692.413 MB/s	0.23268014 cy/B	0.12500038 ins/B	0.53721979 ipc
BenchmarkScalar/134217728B	         7	3.0031263e+08 ns/op	446.92669 MB/s	8.6881213 cy/B	32.500001 ins/B	3.7407398 ipc
BenchmarkAvx512bw_harvey_seal_1KB/134217728B	       246	8555075.7 ns/op	15688.666 MB/s	0.22201997 cy/B	0.12612437 ins/B	0.56807667 ipc
BenchmarkAvx512bw_harvey_seal_512B/134217728B	       232	9038547.5 ns/op	14849.48 MB/s	0.23466929 cy/B	0.18960093 ins/B	0.80794947 ipc
BenchmarkAvx512bw_harvey_seal_256B/134217728B	       199	10550956 ns/op	12720.907 MB/s	0.27399746 cy/B	0.31655131 ins/B	1.1553074 ipc
BenchmarkCount16avx512/134217728B	       254	8305982.9 ns/op	16159.163 MB/s	0.21554732 cy/B	0.090859634 ins/B	0.42152988 ipc
BenchmarkCount16avx2/134217728B	       226	9278434.5 ns/op	14465.557 MB/s	0.26853861 cy/B	0.25787105 ins/B	0.96027554 ipc
BenchmarkOverhead/201326592B	       173	12173858 ns/op	16537.616 MB/s	0.23479194 cy/B	0.12500026 ins/B	0.53238735 ipc
BenchmarkScalar/201326592B	         5	4.5244821e+08 ns/op	444.97158 MB/s	8.7297032 cy/B	32.500001 ins/B	3.7229217 ipc
BenchmarkAvx512bw_harvey_seal_1KB/201326592B	       163	12935801 ns/op	15563.519 MB/s	0.22393526 cy/B	0.12612072 ins/B	0.56320172 ipc
BenchmarkAvx512bw_harvey_seal_512B/201326592B	       155	13592410 ns/op	14811.692 MB/s	0.23526778 cy/B	0.18959729 ins/B	0.80587867 ipc
BenchmarkAvx512bw_harvey_seal_256B/201326592B	       133	15905884 ns/op	12657.366 MB/s	0.27536008 cy/B	0.31654858 ins/B	1.1495805 ipc
BenchmarkCount16avx512/201326592B	       168	12592575 ns/op	15987.722 MB/s	0.21797035 cy/B	0.09085925 ins/B	0.41684224 ipc
BenchmarkCount16avx2/201326592B	       150	14038561 ns/op	14340.971 MB/s	0.27082197 cy/B	0.25787062 ins/B	0.9521776 ipc
BenchmarkOverhead/268435456B	       129	16261810 ns/op	16507.108 MB/s	0.23525919 cy/B	0.1250002 ins/B	0.53132971 ipc
BenchmarkScalar/268435456B	         4	6.0251897e+08 ns/op	445.522 MB/s	8.7196697 cy/B	32.500001 ins/B	3.7272055 ipc
BenchmarkAvx512bw_harvey_seal_1KB/268435456B	       122	17204410 ns/op	15602.712 MB/s	0.22325966 cy/B	0.1261189 ins/B	0.56489784 ipc
BenchmarkAvx512bw_harvey_seal_512B/268435456B	       114	18476396 ns/op	14528.561 MB/s	0.23988007 cy/B	0.18959546 ins/B	0.79037608 ipc
BenchmarkAvx512bw_harvey_seal_256B/268435456B	        99	21276160 ns/op	12616.725 MB/s	0.2761823 cy/B	0.31654722 ins/B	1.1461532 ipc
BenchmarkCount16avx512/268435456B	       125	16812633 ns/op	15966.295 MB/s	0.21827073 cy/B	0.090859132 ins/B	0.41626805 ipc
BenchmarkCount16avx2/268435456B	       112	18733586 ns/op	14329.102 MB/s	0.27109417 cy/B	0.25787051 ins/B	0.95122116 ipc
BenchmarkOverhead/402653184B	        86	24677137 ns/op	16316.852 MB/s	0.23782987 cy/B	0.12500014 ins/B	0.52558638 ipc
BenchmarkScalar/402653184B	         3	9.0396746e+08 ns/op	445.42885 MB/s	8.718532 cy/B	32.500001 ins/B	3.7276919 ipc
BenchmarkAvx512bw_harvey_seal_1KB/402653184B	        82	25931997 ns/op	15527.273 MB/s	0.22430515 cy/B	0.12611708 ins/B	0.56225673 ipc
BenchmarkAvx512bw_harvey_seal_512B/402653184B	        76	27648679 ns/op	14563.198 MB/s	0.23918549 cy/B	0.18959364 ins/B	0.79266366 ipc
BenchmarkAvx512bw_harvey_seal_256B/402653184B	        66	31948436 ns/op	12603.221 MB/s	0.27653634 cy/B	0.31654586 ins/B	1.1446809 ipc
BenchmarkCount16avx512/402653184B	        83	25427416 ns/op	15835.395 MB/s	0.21998184 cy/B	0.090858965 ins/B	0.41302938 ipc
BenchmarkCount16avx2/402653184B	        74	28431614 ns/op	14162.164 MB/s	0.27430316 cy/B	0.25787026 ins/B	0.94009217 ipc
BenchmarkOverhead/536870912B	        64	32876881 ns/op	16329.74 MB/s	0.2377559 cy/B	0.12500011 ins/B	0.52574976 ipc
BenchmarkScalar/536870912B	         2	1.2091318e+09 ns/op	444.01354 MB/s	8.7433782 cy/B	32.500001 ins/B	3.7170988 ipc
BenchmarkAvx512bw_harvey_seal_1KB/536870912B	        60	35030459 ns/op	15325.832 MB/s	0.22718559 cy/B	0.12611617 ins/B	0.55512398 ipc
BenchmarkAvx512bw_harvey_seal_512B/536870912B	        58	36528749 ns/op	14697.216 MB/s	0.23699977 cy/B	0.18959273 ins/B	0.79997011 ipc
BenchmarkAvx512bw_harvey_seal_256B/536870912B	        50	42656767 ns/op	12585.832 MB/s	0.27688959 cy/B	0.31654517 ins/B	1.1432181 ipc
BenchmarkCount16avx512/536870912B	        62	33906161 ns/op	15834.022 MB/s	0.21993923 cy/B	0.090858881 ins/B	0.41310901 ipc
BenchmarkCount16avx2/536870912B	        56	37828163 ns/op	14192.36 MB/s	0.27354898 cy/B	0.25787018 ins/B	0.94268377 ipc
BenchmarkOverhead/805306368B	        43	49621325 ns/op	16229.038 MB/s	0.23907552 cy/B	0.12500008 ins/B	0.52284768 ipc
BenchmarkScalar/805306368B	         2	1.813544e+09 ns/op	444.0512 MB/s	8.7460586 cy/B	32.500001 ins/B	3.7159596 ipc
BenchmarkAvx512bw_harvey_seal_1KB/805306368B	        41	52357393 ns/op	15380.949 MB/s	0.22649229 cy/B	0.12611526 ins/B	0.5568192 ipc
BenchmarkAvx512bw_harvey_seal_512B/805306368B	        38	55576755 ns/op	14489.985 MB/s	0.24027425 cy/B	0.18959182 ins/B	0.78906426 ipc
BenchmarkAvx512bw_harvey_seal_256B/805306368B	        33	64068848 ns/op	12569.39 MB/s	0.27717151 cy/B	0.31654449 ins/B	1.1420528 ipc
BenchmarkCount16avx512/805306368B	        42	51134244 ns/op	15748.866 MB/s	0.22096897 cy/B	0.090858797 ins/B	0.4111835 ipc
BenchmarkCount16avx2/805306368B	        37	57095358 ns/op	14104.586 MB/s	0.27528601 cy/B	0.25787007 ins/B	0.93673511 ipc
BenchmarkOverhead/1073741824B	        32	66250301 ns/op	16207.35 MB/s	0.23941205 cy/B	0.12500006 ins/B	0.52211268 ipc
BenchmarkScalar/1073741824B	         1	2.4143307e+09 ns/op	444.73685 MB/s	8.7250119 cy/B	32.500001 ins/B	3.7249234 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1073741824B	        30	70595375 ns/op	15209.804 MB/s	0.22895507 cy/B	0.1261148 ins/B	0.55082774 ipc
BenchmarkAvx512bw_harvey_seal_512B/1073741824B	        29	74551637 ns/op	14402.659 MB/s	0.24168231 cy/B	0.18959137 ins/B	0.78446522 ipc
BenchmarkAvx512bw_harvey_seal_256B/1073741824B	        25	85515911 ns/op	12556.047 MB/s	0.27730964 cy/B	0.31654415 ins/B	1.1414827 ipc
BenchmarkCount16avx512/1073741824B	        31	68282991 ns/op	15724.88 MB/s	0.22145264 cy/B	0.090858755 ins/B	0.41028527 ipc
BenchmarkCount16avx2/1073741824B	        28	76283966 ns/op	14075.59 MB/s	0.27556484 cy/B	0.25787002 ins/B	0.93578708 ipc
BenchmarkOverhead/1610612736B	        22	99512405 ns/op	16185.045 MB/s	0.23965246 cy/B	0.12500005 ins/B	0.52158885 ipc
BenchmarkScalar/1610612736B	         1	3.6215732e+09 ns/op	444.72738 MB/s	8.7203931 cy/B	32.500001 ins/B	3.7268963 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1610612736B	        20	1.0525468e+08 ns/op	15302.053 MB/s	0.22746369 cy/B	0.12611435 ins/B	0.55443726 ipc
BenchmarkAvx512bw_harvey_seal_512B/1610612736B	        19	1.1293428e+08 ns/op	14261.505 MB/s	0.24406914 cy/B	0.18959091 ins/B	0.77679183 ipc
BenchmarkAvx512bw_harvey_seal_256B/1610612736B	        17	1.2838924e+08 ns/op	12544.765 MB/s	0.27754331 cy/B	0.31654381 ins/B	1.1405204 ipc
BenchmarkCount16avx512/1610612736B	        21	1.0283617e+08 ns/op	15661.928 MB/s	0.22225274 cy/B	0.090858713 ins/B	0.40880807 ipc
BenchmarkCount16avx2/1610612736B	        19	1.1489823e+08 ns/op	14017.733 MB/s	0.27656905 cy/B	0.25786996 ins/B	0.93238908 ipc
BenchmarkOverhead/1B	 859189530	2.4461614 ns/op	408.80377 MB/s	9.5036346 cy/B	24.000001 ins/B	2.5253497 ipc
BenchmarkScalar/1B	1360098804	1.5446078 ns/op	647.41354 MB/s	6.0006573 cy/B	10.000001 ins/B	1.6664842 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1B	  14406307	145.86648 ns/op	6.8555846 MB/s	508.37672 cy/B	1459 ins/B	2.8699191 ipc
BenchmarkAvx512bw_harvey_seal_512B/1B	  14421144	145.58218 ns/op	6.8689725 MB/s	507.6399 cy/B	1459 ins/B	2.8740847 ipc
BenchmarkAvx512bw_harvey_seal_256B/1B	  19399530	108.23655 ns/op	9.2390229 MB/s	377.37679 cy/B	1090 ins/B	2.88836 ipc
BenchmarkCount16avx512/1B	 377859105	5.5593439 ns/op	179.87734 MB/s	19.383006 cy/B	60.000002 ins/B	3.0954952 ipc
BenchmarkCount16avx2/1B	 388042834	5.411532 ns/op	184.79055 MB/s	21.030114 cy/B	67.000002 ins/B	3.1859077 ipc
BenchmarkOverhead/2B	 582371363	3.6033145 ns/op	555.04453 MB/s	7.0010803 cy/B	19.500001 ins/B	2.7852845 ipc
BenchmarkScalar/2B	 217514779	9.5605409 ns/op	209.19318 MB/s	18.579642 cy/B	67.000002 ins/B	3.6060976 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2B	  12791287	163.81863 ns/op	12.208624 MB/s	285.56878 cy/B	796.00003 ins/B	2.7874196 ipc
BenchmarkAvx512bw_harvey_seal_512B/2B	  12859841	163.2562 ns/op	12.250683 MB/s	284.63511 cy/B	796.50003 ins/B	2.7983196 ipc
BenchmarkAvx512bw_harvey_seal_256B/2B	  16716256	125.77589 ns/op	15.901299 MB/s	219.18577 cy/B	611.50002 ins/B	2.789871 ipc
BenchmarkCount16avx512/2B	 378431576	5.5467912 ns/op	360.56883 MB/s	9.6705198 cy/B	30.000001 ins/B	3.1022118 ipc
BenchmarkCount16avx2/2B	 310056712	6.7656535 ns/op	295.61077 MB/s	13.143186 cy/B	44.000001 ins/B	3.3477423 ipc
BenchmarkOverhead/3B	 582569417	3.6031048 ns/op	832.61526 MB/s	4.6671577 cy/B	13 ins/B	2.7854213 ipc
BenchmarkScalar/3B	 219847882	9.5598597 ns/op	313.81214 MB/s	12.384381 cy/B	44.666668 ins/B	3.6066937 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3B	  12809583	163.76208 ns/op	18.31926 MB/s	190.32524 cy/B	530.66668 ins/B	2.7882098 ipc
BenchmarkAvx512bw_harvey_seal_512B/3B	  12863149	163.18807 ns/op	18.383697 MB/s	189.66355 cy/B	531.00002 ins/B	2.7996946 ipc
BenchmarkAvx512bw_harvey_seal_256B/3B	  16723153	125.5586 ns/op	23.893225 MB/s	145.97166 cy/B	407.66668 ins/B	2.7927797 ipc
BenchmarkCount16avx512/3B	 378139524	5.5539975 ns/op	540.15148 MB/s	6.4548971 cy/B	20.000001 ins/B	3.0984228 ipc
BenchmarkCount16avx2/3B	 310099407	6.7660404 ns/op	443.39079 MB/s	8.7657354 cy/B	29.333334 ins/B	3.3463632 ipc
BenchmarkOverhead/4B	 562683505	3.7358319 ns/op	1070.712 MB/s	3.6258207 cy/B	10.75 ins/B	2.9648461 ipc
BenchmarkScalar/4B	 147286714	14.264998 ns/op	280.40663 MB/s	13.849571 cy/B	49.750001 ins/B	3.5921691 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4B	  12419782	168.89551 ns/op	23.683282 MB/s	147.20925 cy/B	415.00001 ins/B	2.8191163 ipc
BenchmarkAvx512bw_harvey_seal_512B/4B	  12483967	168.24739 ns/op	23.774514 MB/s	146.58769 cy/B	415.25001 ins/B	2.8327755 ipc
BenchmarkAvx512bw_harvey_seal_256B/4B	  16113017	130.34405 ns/op	30.688013 MB/s	113.6234 cy/B	322.75001 ins/B	2.8405242 ipc
BenchmarkCount16avx512/4B	 377591117	5.5515915 ns/op	720.5141 MB/s	4.8386241 cy/B	15 ins/B	3.1000549 ipc
BenchmarkCount16avx2/4B	 310391143	6.7658481 ns/op	591.20452 MB/s	6.5703239 cy/B	22.000001 ins/B	3.3483891 ipc
BenchmarkOverhead/6B	 543681753	3.8624369 ns/op	1553.4234 MB/s	2.5013776 cy/B	7.8333335 ins/B	3.1316078 ipc
BenchmarkScalar/6B	 113128637	18.570178 ns/op	323.09868 MB/s	12.025451 cy/B	44.000001 ins/B	3.6589065 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6B	  12028144	174.58337 ns/op	34.367534 MB/s	101.42009 cy/B	288.00001 ins/B	2.8396742 ipc
BenchmarkAvx512bw_harvey_seal_512B/6B	  12120158	173.18062 ns/op	34.645909 MB/s	100.63646 cy/B	288.16668 ins/B	2.8634422 ipc
BenchmarkAvx512bw_harvey_seal_256B/6B	  15396854	136.4044 ns/op	43.98685 MB/s	79.244505 cy/B	226.50001 ins/B	2.8582424 ipc
BenchmarkCount16avx512/6B	 377929878	5.5565581 ns/op	1079.8052 MB/s	3.2269689 cy/B	10 ins/B	3.0988833 ipc
BenchmarkCount16avx2/6B	 310327060	6.7724381 ns/op	885.94387 MB/s	4.3830422 cy/B	14.666667 ins/B	3.34623 ipc
BenchmarkOverhead/8B	 509945850	4.1199436 ns/op	1941.7742 MB/s	2.0004706 cy/B	6.3750002 ins/B	3.1867502 ipc
BenchmarkScalar/8B	  91438876	22.967728 ns/op	348.31482 MB/s	11.152204 cy/B	41.125001 ins/B	3.6876119 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8B	  11696969	179.72107 ns/op	44.513422 MB/s	78.30996 cy/B	224.50001 ins/B	2.866813 ipc
BenchmarkAvx512bw_harvey_seal_512B/8B	  11736172	179.0767 ns/op	44.673596 MB/s	78.004815 cy/B	224.62501 ins/B	2.87963 ipc
BenchmarkAvx512bw_harvey_seal_256B/8B	  14943758	140.83112 ns/op	56.805627 MB/s	61.381545 cy/B	178.37501 ins/B	2.9060038 ipc
BenchmarkCount16avx512/8B	 377538780	5.5590867 ns/op	1439.0853 MB/s	2.4230398 cy/B	7.5000002 ins/B	3.0952856 ipc
BenchmarkCount16avx2/8B	 354934240	5.92031 ns/op	1351.2806 MB/s	2.8755555 cy/B	9.8750002 ins/B	3.4341191 ipc
BenchmarkOverhead/12B	 452561633	4.671808 ns/op	2568.5987 MB/s	1.5131181 cy/B	4.9166668 ins/B	3.2493608 ipc
BenchmarkScalar/12B	  65595465	32.002133 ns/op	374.97501 MB/s	10.363331 cy/B	38.250001 ins/B	3.6908984 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12B	  10996580	191.12063 ns/op	62.787571 MB/s	55.510624 cy/B	161.00001 ins/B	2.9003458 ipc
BenchmarkAvx512bw_harvey_seal_512B/12B	  11070710	190.02828 ns/op	63.148495 MB/s	55.193627 cy/B	161.08334 ins/B	2.9185134 ipc
BenchmarkAvx512bw_harvey_seal_256B/12B	  13789052	152.34294 ns/op	78.769647 MB/s	44.236134 cy/B	130.25 ins/B	2.9444256 ipc
BenchmarkCount16avx512/12B	 386574696	5.4371851 ns/op	2207.0244 MB/s	1.5791027 cy/B	5.0833335 ins/B	3.2191279 ipc
BenchmarkCount16avx2/12B	 275912552	7.6199243 ns/op	1574.8188 MB/s	2.4670787 cy/B	8.3333335 ins/B	3.3778142 ipc
BenchmarkOverhead/16B	 536870912	3.7525621 ns/op	4263.7536 MB/s	0.91169898 cy/B	3.0625001 ins/B	3.3591132 ipc
BenchmarkScalar/16B	  51624099	40.685013 ns/op	393.2652 MB/s	9.8795045 cy/B	36.812501 ins/B	3.7261485 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16B	  11715222	179.25937 ns/op	89.256145 MB/s	39.068812 cy/B	107 ins/B	2.7387575 ipc
BenchmarkAvx512bw_harvey_seal_512B/16B	  11646670	180.29564 ns/op	88.743135 MB/s	39.296168 cy/B	107.25 ins/B	2.7292738 ipc
BenchmarkAvx512bw_harvey_seal_256B/16B	  14842700	141.50895 ns/op	113.06705 MB/s	30.836532 cy/B	84.125003 ins/B	2.7280955 ipc
BenchmarkCount16avx512/16B	 386404849	5.4311102 ns/op	2945.9907 MB/s	1.1836524 cy/B	3.8125001 ins/B	3.2209625 ipc
BenchmarkCount16avx2/16B	 294696067	7.1021792 ns/op	2252.8297 MB/s	1.724595 cy/B	5.6875001 ins/B	3.2978759 ipc
BenchmarkOverhead/24B	 407779419	5.148838 ns/op	4661.2459 MB/s	0.83350401 cy/B	2.7500001 ins/B	3.2993243 ipc
BenchmarkScalar/24B	  35878788	58.520074 ns/op	410.11568 MB/s	9.4742952 cy/B	35.375001 ins/B	3.7337871 ipc
BenchmarkAvx512bw_harvey_seal_1KB/24B	  10506878	199.86111 ns/op	120.08339 MB/s	29.025031 cy/B	82.750003 ins/B	2.8509875 ipc
BenchmarkAvx512bw_harvey_seal_512B/24B	  10491985	200.17765 ns/op	119.89351 MB/s	29.070138 cy/B	82.916669 ins/B	2.8522971 ipc
BenchmarkAvx512bw_harvey_seal_256B/24B	  12876140	163.06676 ns/op	147.17899 MB/s	23.684247 cy/B	67.500002 ins/B	2.8499957 ipc
BenchmarkCount16avx512/24B	 337999657	6.2173248 ns/op	3860.1811 MB/s	0.90291188 cy/B	2.7500001 ins/B	3.0457015 ipc
BenchmarkCount16avx2/24B	 269376456	7.7739589 ns/op	3087.2301 MB/s	1.2580704 cy/B	4.2916668 ins/B	3.4113089 ipc
BenchmarkOverhead/32B	 509977176	4.1179983 ns/op	7770.7658 MB/s	0.50006012 cy/B	1.625 ins/B	3.2496093 ipc
BenchmarkScalar/32B	  27522316	76.270107 ns/op	419.5615 MB/s	9.2635479 cy/B	34.656251 ins/B	3.7411423 ipc
BenchmarkAvx512bw_harvey_seal_1KB/32B	  11175225	187.65659 ns/op	170.52425 MB/s	20.449382 cy/B	55.687502 ins/B	2.7231875 ipc
BenchmarkAvx512bw_harvey_seal_512B/32B	  11244553	186.9696 ns/op	171.15082 MB/s	20.366563 cy/B	55.968752 ins/B	2.7480705 ipc
BenchmarkAvx512bw_harvey_seal_256B/32B	  14080236	149.14841 ns/op	214.55139 MB/s	16.250379 cy/B	44.250002 ins/B	2.7230135 ipc
BenchmarkCount16avx512/32B	 309596293	6.7859079 ns/op	4715.6549 MB/s	0.73924552 cy/B	2.2187501 ins/B	3.001371 ipc
BenchmarkCount16avx2/32B	 239945279	8.7576846 ns/op	3653.9338 MB/s	1.0633769 cy/B	3.5937501 ins/B	3.3795639 ipc
BenchmarkOverhead/48B	 388507017	5.4059478 ns/op	8879.109 MB/s	0.43754906 cy/B	1.5 ins/B	3.4281871 ipc
BenchmarkScalar/48B	  18765531	112.00173 ns/op	428.56481 MB/s	9.0593211 cy/B	33.937501 ins/B	3.7461417 ipc
BenchmarkAvx512bw_harvey_seal_1KB/48B	  10094061	208.05681 ns/op	230.70622 MB/s	15.103151 cy/B	41.229168 ins/B	2.7298389 ipc
BenchmarkAvx512bw_harvey_seal_512B/48B	  10060024	209.04024 ns/op	229.62086 MB/s	15.172208 cy/B	41.479168 ins/B	2.7338913 ipc
BenchmarkAvx512bw_harvey_seal_256B/48B	  12285260	170.95778 ns/op	280.77108 MB/s	12.408561 cy/B	33.666668 ins/B	2.7131807 ipc
BenchmarkCount16avx512/48B	 281722430	7.4549327 ns/op	6438.6899 MB/s	0.54162348 cy/B	1.6875001 ins/B	3.1156331 ipc
BenchmarkCount16avx2/48B	 194228287	10.818912 ns/op	4436.6753 MB/s	0.87550624 cy/B	2.8958334 ins/B	3.3076102 ipc
BenchmarkOverhead/64B	 519362769	4.0769065 ns/op	15698.177 MB/s	0.2476025 cy/B	0.87500002 ins/B	3.53389 ipc
BenchmarkScalar/64B	  14253463	147.27103 ns/op	434.57291 MB/s	8.942611 cy/B	33.578126 ins/B	3.7548459 ipc
BenchmarkAvx512bw_harvey_seal_1KB/64B	  10517321	199.77581 ns/op	320.35911 MB/s	10.881027 cy/B	29.484376 ins/B	2.7097053 ipc
BenchmarkAvx512bw_harvey_seal_512B/64B	  10592453	198.3499 ns/op	322.66213 MB/s	10.803432 cy/B	29.625001 ins/B	2.7421843 ipc
BenchmarkAvx512bw_harvey_seal_256B/64B	  12999336	161.61366 ns/op	396.00612 MB/s	8.8050904 cy/B	23.765626 ins/B	2.699078 ipc
BenchmarkCount16avx512/64B	 243585987	8.6625039 ns/op	7388.1641 MB/s	0.47176849 cy/B	1.421875 ins/B	3.0139254 ipc
BenchmarkCount16avx2/64B	 163136201	12.868425 ns/op	4973.4135 MB/s	0.78137931 cy/B	2.5468751 ins/B	3.2594606 ipc
BenchmarkOverhead/96B	 482796349	4.3375885 ns/op	22132.113 MB/s	0.17558427 cy/B	0.62500002 ins/B	3.5595445 ipc
BenchmarkScalar/96B	   9623483	218.29252 ns/op	439.77687 MB/s	8.8350174 cy/B	33.218751 ins/B	3.7598965 ipc
BenchmarkAvx512bw_harvey_seal_1KB/96B	   9919151	211.93559 ns/op	452.96782 MB/s	7.6952897 cy/B	20.750001 ins/B	2.6964548 ipc
BenchmarkAvx512bw_harvey_seal_512B/96B	  10023305	209.67474 ns/op	457.852 MB/s	7.6143082 cy/B	20.843751 ins/B	2.7374451 ipc
BenchmarkAvx512bw_harvey_seal_256B/96B	  11787479	178.09457 ns/op	539.03946 MB/s	6.4668812 cy/B	16.937501 ins/B	2.6191142 ipc
BenchmarkCount16avx512/96B	 184903735	11.415213 ns/op	8409.83 MB/s	0.41457231 cy/B	1.15625 ins/B	2.7890189 ipc
BenchmarkCount16avx2/96B	 123674863	16.989449 ns/op	5650.5659 MB/s	0.68760035 cy/B	2.1979167 ins/B	3.1965032 ipc
BenchmarkOverhead/128B	 448633874	4.7197733 ns/op	27119.946 MB/s	0.14329259 cy/B	0.50000001 ins/B	3.4893639 ipc
BenchmarkScalar/128B	   7256210	289.35414 ns/op	442.3645 MB/s	8.7835343 cy/B	33.039063 ins/B	3.7614771 ipc
BenchmarkAvx512bw_harvey_seal_1KB/128B	   9409259	223.40691 ns/op	572.94559 MB/s	6.0819577 cy/B	16.382813 ins/B	2.6936743 ipc
BenchmarkAvx512bw_harvey_seal_512B/128B	   9502995	221.274 ns/op	578.46832 MB/s	6.0233332 cy/B	16.453126 ins/B	2.7315649 ipc
BenchmarkAvx512bw_harvey_seal_256B/128B	  11285407	186.33603 ns/op	686.93102 MB/s	5.0738233 cy/B	13.523438 ins/B	2.6653348 ipc
BenchmarkCount16avx512/128B	 154301286	13.607036 ns/op	9406.8982 MB/s	0.37050962 cy/B	1.0234375 ins/B	2.7622428 ipc
BenchmarkCount16avx2/128B	  98231296	21.103162 ns/op	6065.4418 MB/s	0.6406847 cy/B	2.0234376 ins/B	3.1582423 ipc
BenchmarkOverhead/192B	 391889818	5.3536886 ns/op	35863.125 MB/s	0.1083631 cy/B	0.37500001 ins/B	3.4605878 ipc
BenchmarkScalar/192B	   4825515	434.9862 ns/op	441.39331 MB/s	8.8060305 cy/B	32.859376 ins/B	3.7314629 ipc
BenchmarkAvx512bw_harvey_seal_1KB/192B	   8469243	247.17633 ns/op	776.7734 MB/s	4.4895731 cy/B	12.015625 ins/B	2.6763403 ipc
BenchmarkAvx512bw_harvey_seal_512B/192B	   8631087	243.15624 ns/op	789.61575 MB/s	4.4169558 cy/B	12.0625 ins/B	2.7309534 ipc
BenchmarkAvx512bw_harvey_seal_256B/192B	   9987511	210.38643 ns/op	912.6064 MB/s	3.8216079 cy/B	10.109375 ins/B	2.6453199 ipc
BenchmarkCount16avx512/192B	 114921428	18.22173 ns/op	10536.87 MB/s	0.33095268 cy/B	0.89062503 ins/B	2.6910948 ipc
BenchmarkCount16avx2/192B	  71549974	29.329477 ns/op	6546.3152 MB/s	0.59380213 cy/B	1.8489584 ins/B	3.1137618 ipc
BenchmarkOverhead/256B	 370287193	5.6723564 ns/op	45131.156 MB/s	0.086109432 cy/B	0.31250001 ins/B	3.6291031 ipc
BenchmarkScalar/256B	   3641730	576.14552 ns/op	444.33219 MB/s	8.7444742 cy/B	32.769532 ins/B	3.747456 ipc
BenchmarkAvx512bw_harvey_seal_1KB/256B	   7685659	273.18109 ns/op	937.10733 MB/s	3.7182308 cy/B	9.8320316 ins/B	2.6442768 ipc
BenchmarkAvx512bw_harvey_seal_512B/256B	   7856033	267.25939 ns/op	957.87092 MB/s	3.640433 cy/B	9.8671879 ins/B	2.7104434 ipc
BenchmarkAvx512bw_harvey_seal_256B/256B	  10528796	199.65939 ns/op	1282.1836 MB/s	2.7194623 cy/B	6.855469 ins/B	2.5208913 ipc
BenchmarkCount16avx512/256B	  91976318	22.850908 ns/op	11203.056 MB/s	0.31097092 cy/B	0.82421878 ins/B	2.650469 ipc
BenchmarkCount16avx2/256B	  55871198	37.576826 ns/op	6812.7095 MB/s	0.57037886 cy/B	1.7617188 ins/B	3.0886818 ipc
BenchmarkOverhead/384B	 298082585	7.0468487 ns/op	54492.442 MB/s	0.071299563 cy/B	0.25000001 ins/B	3.5063329 ipc
BenchmarkScalar/384B	   2444469	858.42903 ns/op	447.32877 MB/s	8.6871645 cy/B	32.679688 ins/B	3.761836 ipc
BenchmarkAvx512bw_harvey_seal_1KB/384B	   6548578	320.22209 ns/op	1199.1677 MB/s	2.9085426 cy/B	7.6484378 ins/B	2.6296461 ipc
BenchmarkAvx512bw_harvey_seal_512B/384B	   6724274	312.48869 ns/op	1228.8445 MB/s	2.8382328 cy/B	7.6718753 ins/B	2.7030465 ipc
BenchmarkAvx512bw_harvey_seal_256B/384B	   7703971	272.37869 ns/op	1409.8019 MB/s	2.4736278 cy/B	6.2395836 ins/B	2.5224424 ipc
BenchmarkCount16avx512/384B	  62942440	33.350713 ns/op	11513.997 MB/s	0.30269046 cy/B	0.75781253 ins/B	2.5035891 ipc
BenchmarkCount16avx2/384B	  38848536	54.068599 ns/op	7102.089 MB/s	0.54696889 cy/B	1.6744792 ins/B	3.0613792 ipc
BenchmarkOverhead/512B	 254846706	8.2755145 ns/op	61869.265 MB/s	0.062794667 cy/B	0.21875001 ins/B	3.4835762 ipc
BenchmarkScalar/512B	   1840316	1141.9431 ns/op	448.35858 MB/s	8.6641547 cy/B	32.634766 ins/B	3.7666417 ipc
BenchmarkAvx512bw_harvey_seal_1KB/512B	   5640283	374.15397 ns/op	1368.4206 MB/s	2.5473669 cy/B	6.5566409 ins/B	2.5738895 ipc
BenchmarkAvx512bw_harvey_seal_512B/512B	   8718029	241.15652 ns/op	2123.1025 MB/s	1.6420885 cy/B	4.1796877 ins/B	2.5453487 ipc
BenchmarkAvx512bw_harvey_seal_256B/512B	  10022487	209.82168 ns/op	2440.1673 MB/s	1.4287479 cy/B	3.5859376 ins/B	2.5098462 ipc
BenchmarkCount16avx512/512B	  46469150	45.272483 ns/op	11309.298 MB/s	0.30834132 cy/B	0.7246094 ins/B	2.3500237 ipc
BenchmarkCount16avx2/512B	  83936143	24.905479 ns/op	20557.726 MB/s	0.18901607 cy/B	0.55273439 ins/B	2.9242719 ipc
BenchmarkOverhead/768B	 189777888	11.068093 ns/op	69388.65 MB/s	0.055995998 cy/B	0.1875 ins/B	3.3484537 ipc
BenchmarkScalar/768B	   1231493	1705.6689 ns/op	450.26323 MB/s	8.6303988 cy/B	32.589844 ins/B	3.776169 ipc
BenchmarkAvx512bw_harvey_seal_1KB/768B	   4477465	469.58359 ns/op	1635.4916 MB/s	2.133086 cy/B	5.464844 ins/B	2.5619426 ipc
BenchmarkAvx512bw_harvey_seal_512B/768B	   5915396	354.73245 ns/op	2165.012 MB/s	1.6106411 cy/B	4.1757814 ins/B	2.5926207 ipc
BenchmarkAvx512bw_harvey_seal_256B/768B	   9700647	216.37199 ns/op	3549.4429 MB/s	0.98281385 cy/B	2.4960938 ins/B	2.5397422 ipc
BenchmarkCount16avx512/768B	  29744657	70.574119 ns/op	10882.176 MB/s	0.32046633 cy/B	0.69140628 ins/B	2.1575005 ipc
BenchmarkCount16avx2/768B	  41767946	50.322013 ns/op	15261.711 MB/s	0.25456829 cy/B	0.86848961 ins/B	3.4116174 ipc
BenchmarkOverhead/1024B	  92419004	22.664193 ns/op	45181.402 MB/s	0.086019524 cy/B	0.17187501 ins/B	1.998093 ipc
BenchmarkScalar/1024B	    924936	2270.0718 ns/op	451.08706 MB/s	8.6165478 cy/B	32.567384 ins/B	3.7796325 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1024B	   8551024	245.65419 ns/op	4168.4614 MB/s	0.83651387 cy/B	2.1210938 ins/B	2.535635 ipc
BenchmarkAvx512bw_harvey_seal_512B/1024B	   8407144	249.63254 ns/op	4102.0293 MB/s	0.85017379 cy/B	2.1845704 ins/B	2.5695574 ipc
BenchmarkAvx512bw_harvey_seal_256B/1024B	   9227284	227.81021 ns/op	4494.9698 MB/s	0.77573592 cy/B	1.951172 ins/B	2.5152528 ipc
BenchmarkCount16avx512/1024B	  83216994	25.613541 ns/op	39978.853 MB/s	0.087224878 cy/B	0.22753907 ins/B	2.6086488 ipc
BenchmarkCount16avx2/1024B	  53404367	39.424156 ns/op	25973.923 MB/s	0.14962777 cy/B	0.40625001 ins/B	2.715071 ipc
BenchmarkOverhead/1536B	 115406424	18.197948 ns/op	84405.123 MB/s	0.046045276 cy/B	0.15625 ins/B	3.3933992 ipc
BenchmarkScalar/1536B	    617247	3400.2379 ns/op	451.7331 MB/s	8.6009734 cy/B	32.544923 ins/B	3.7838651 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1536B	   4479558	469.33186 ns/op	3272.7376 MB/s	1.0655919 cy/B	2.6497397 ins/B	2.4866365 ipc
BenchmarkAvx512bw_harvey_seal_512B/1536B	   8058479	260.47484 ns/op	5896.9226 MB/s	0.59134844 cy/B	1.5195313 ins/B	2.569604 ipc
BenchmarkAvx512bw_harvey_seal_256B/1536B	   8620735	243.70201 ns/op	6302.7793 MB/s	0.55335898 cy/B	1.4062501 ins/B	2.541298 ipc
BenchmarkCount16avx512/1536B	  26704922	78.053805 ns/op	19678.733 MB/s	0.17724845 cy/B	0.36653648 ins/B	2.0679249 ipc
BenchmarkCount16avx2/1536B	  38846835	53.901226 ns/op	28496.569 MB/s	0.13638145 cy/B	0.37239585 ins/B	2.7305462 ipc
BenchmarkOverhead/2048B	  89310165	23.504472 ns/op	87132.354 MB/s	0.044588516 cy/B	0.1484375 ins/B	3.3290524 ipc
BenchmarkScalar/2048B	    463497	4528.374 ns/op	452.25946 MB/s	8.5942019 cy/B	32.533692 ins/B	3.7855397 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2048B	   8152003	257.67174 ns/op	7948.097 MB/s	0.43874751 cy/B	1.1235352 ins/B	2.5607785 ipc
BenchmarkAvx512bw_harvey_seal_512B/2048B	   7822151	268.5605 ns/op	7625.8422 MB/s	0.45735778 cy/B	1.1870118 ins/B	2.595368 ipc
BenchmarkAvx512bw_harvey_seal_256B/2048B	   8076582	260.04796 ns/op	7875.4704 MB/s	0.44276344 cy/B	1.1337891 ins/B	2.5607108 ipc
BenchmarkCount16avx512/2048B	  53204981	39.126063 ns/op	52343.626 MB/s	0.06660358 cy/B	0.16650391 ins/B	2.4999244 ipc
BenchmarkCount16avx2/2048B	  30712328	68.543568 ns/op	29878.806 MB/s	0.13003427 cy/B	0.34375001 ins/B	2.643534 ipc
BenchmarkOverhead/3072B	  46966162	44.802615 ns/op	68567.426 MB/s	0.056654286 cy/B	0.14062501 ins/B	2.4821601 ipc
BenchmarkScalar/3072B	    309110	6800.5817 ns/op	451.72606 MB/s	8.5985434 cy/B	32.522462 ins/B	3.7823222 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3072B	   7692685	272.54856 ns/op	11271.386 MB/s	0.30930696 cy/B	0.79101566 ins/B	2.5573807 ipc
BenchmarkAvx512bw_harvey_seal_512B/3072B	   7271026	289.31186 ns/op	10618.3 MB/s	0.32838536 cy/B	0.85449222 ins/B	2.6021021 ipc
BenchmarkAvx512bw_harvey_seal_256B/3072B	   7099500	295.94778 ns/op	10380.21 MB/s	0.33589269 cy/B	0.86132816 ins/B	2.5642956 ipc
BenchmarkCount16avx512/3072B	  43049426	48.765555 ns/op	62995.285 MB/s	0.055347992 cy/B	0.14127605 ins/B	2.5525054 ipc
BenchmarkCount16avx2/3072B	  22108580	94.925552 ns/op	32362.203 MB/s	0.12006386 cy/B	0.31510418 ins/B	2.6244715 ipc
BenchmarkOverhead/4096B	  37947472	55.298601 ns/op	74070.589 MB/s	0.052472217 cy/B	0.13671875 ins/B	2.6055456 ipc
BenchmarkScalar/4096B	    232071	9054.1825 ns/op	452.38761 MB/s	8.589261 cy/B	32.516846 ins/B	3.785756 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4096B	   7364869	285.04834 ns/op	14369.493 MB/s	0.24270911 cy/B	0.62475588 ins/B	2.5740933 ipc
BenchmarkAvx512bw_harvey_seal_512B/4096B	   6821151	308.01919 ns/op	13297.873 MB/s	0.26231383 cy/B	0.68823245 ins/B	2.6236987 ipc
BenchmarkAvx512bw_harvey_seal_256B/4096B	   6382973	329.03818 ns/op	12448.403 MB/s	0.28017168 cy/B	0.72509768 ins/B	2.5880477 ipc
BenchmarkCount16avx512/4096B	  35860250	58.287408 ns/op	70272.468 MB/s	0.049610196 cy/B	0.12866211 ins/B	2.5934611 ipc
BenchmarkCount16avx2/4096B	  17230203	121.83984 ns/op	33617.903 MB/s	0.11560231 cy/B	0.30078126 ins/B	2.601862 ipc
BenchmarkOverhead/6144B	  27351941	76.845855 ns/op	79952.263 MB/s	0.0486027 cy/B	0.1328125 ins/B	2.7326158 ipc
BenchmarkScalar/6144B	    154522	13575.137 ns/op	452.5921 MB/s	8.5848677 cy/B	32.511231 ins/B	3.7870393 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6144B	   6733856	311.72581 ns/op	19709.629 MB/s	0.17690991 cy/B	0.45849611 ins/B	2.5916926 ipc
BenchmarkAvx512bw_harvey_seal_512B/6144B	   6014836	349.09254 ns/op	17599.918 MB/s	0.19813937 cy/B	0.52197268 ins/B	2.6343713 ipc
BenchmarkAvx512bw_harvey_seal_256B/6144B	   5256120	399.48605 ns/op	15379.761 MB/s	0.22671858 cy/B	0.58886721 ins/B	2.5973487 ipc
BenchmarkCount16avx512/6144B	  26508986	78.551226 ns/op	78216.475 MB/s	0.044567701 cy/B	0.11604818 ins/B	2.6038628 ipc
BenchmarkCount16avx2/6144B	  11942663	175.88197 ns/op	34932.518 MB/s	0.11122905 cy/B	0.28645834 ins/B	2.5753915 ipc
BenchmarkOverhead/8192B	  21540108	97.332272 ns/op	84165.302 MB/s	0.046166043 cy/B	0.13085938 ins/B	2.8345375 ipc
BenchmarkScalar/8192B	    116118	18092.994 ns/op	452.77194 MB/s	8.5844518 cy/B	32.508424 ins/B	3.7868957 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8192B	   6254174	336.1602 ns/op	24369.333 MB/s	0.14305544 cy/B	0.37536623 ins/B	2.6239213 ipc
BenchmarkAvx512bw_harvey_seal_512B/8192B	   5417370	387.60681 ns/op	21134.819 MB/s	0.16496791 cy/B	0.43884279 ins/B	2.6601706 ipc
BenchmarkAvx512bw_harvey_seal_256B/8192B	   4496397	467.15923 ns/op	17535.777 MB/s	0.1987839 cy/B	0.52075197 ins/B	2.6196889 ipc
BenchmarkCount16avx512/8192B	  21562711	96.794929 ns/op	84632.533 MB/s	0.041201665 cy/B	0.10974122 ins/B	2.6635141 ipc
BenchmarkCount16avx2/8192B	   9112500	229.65093 ns/op	35671.53 MB/s	0.10890839 cy/B	0.27929688 ins/B	2.564512 ipc
BenchmarkOverhead/12288B	  15158572	139.00749 ns/op	88398.115 MB/s	0.043947035 cy/B	0.12890625 ins/B	2.9332185 ipc
BenchmarkScalar/12288B	     77334	27174.002 ns/op	452.19691 MB/s	8.5921755 cy/B	32.505616 ins/B	3.7831648 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12288B	   5395504	389.89028 ns/op	31516.559 MB/s	0.11066947 cy/B	0.29223634 ins/B	2.6406229 ipc
BenchmarkAvx512bw_harvey_seal_512B/12288B	   4512107	465.69471 ns/op	26386.385 MB/s	0.13215638 cy/B	0.3557129 ins/B	2.691606 ipc
BenchmarkAvx512bw_harvey_seal_256B/12288B	   3458329	606.69957 ns/op	20253.847 MB/s	0.17213969 cy/B	0.45263674 ins/B	2.6294734 ipc
BenchmarkCount16avx512/12288B	  15422320	136.2344 ns/op	90197.482 MB/s	0.038662029 cy/B	0.10343425 ins/B	2.6753445 ipc
BenchmarkCount16avx2/12288B	   6196075	338.3222 ns/op	36320.407 MB/s	0.10701082 cy/B	0.27213543 ins/B	2.5430646 ipc
BenchmarkOverhead/16384B	  11587757	181.38729 ns/op	90326.067 MB/s	0.043013015 cy/B	0.12792969 ins/B	2.9742089 ipc
BenchmarkScalar/16384B	     57971	36173.405 ns/op	452.92944 MB/s	8.5817112 cy/B	32.504212 ins/B	3.7876143 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16384B	   4744755	442.79827 ns/op	37001.048 MB/s	0.094282592 cy/B	0.2506714 ins/B	2.6587241 ipc
BenchmarkAvx512bw_harvey_seal_512B/16384B	   3857457	544.96896 ns/op	30064.098 MB/s	0.11598643 cy/B	0.31414796 ins/B	2.708489 ipc
BenchmarkAvx512bw_harvey_seal_256B/16384B	   2824188	743.15028 ns/op	22046.685 MB/s	0.15817606 cy/B	0.41857912 ins/B	2.6462862 ipc
BenchmarkCount16avx512/16384B	  12158254	175.12228 ns/op	93557.484 MB/s	0.037278229 cy/B	0.10028077 ins/B	2.6900625 ipc
BenchmarkCount16avx2/16384B	   4710798	448.06717 ns/op	36565.946 MB/s	0.10628606 cy/B	0.2685547 ins/B	2.5267161 ipc
BenchmarkOverhead/24576B	   7876010	266.09421 ns/op	92358.266 MB/s	0.042082221 cy/B	0.12695313 ins/B	3.0167878 ipc
BenchmarkScalar/24576B	     38633	54349.179 ns/op	452.18714 MB/s	8.5940912 cy/B	32.502808 ins/B	3.7819948 ipc
BenchmarkAvx512bw_harvey_seal_1KB/24576B	   3822875	548.8861 ns/op	44774.316 MB/s	0.07787747 cy/B	0.20910645 ins/B	2.6850699 ipc
BenchmarkAvx512bw_harvey_seal_512B/24576B	   2989700	702.37819 ns/op	34989.697 MB/s	0.099651264 cy/B	0.27258302 ins/B	2.7353694 ipc
BenchmarkAvx512bw_harvey_seal_256B/24576B	   2052101	1021.8503 ns/op	24050.49 MB/s	0.14500126 cy/B	0.3845215 ins/B	2.6518493 ipc
BenchmarkCount16avx512/24576B	   8437602	249.86809 ns/op	98355.895 MB/s	0.035423347 cy/B	0.097127282 ins/B	2.7419002 ipc
BenchmarkCount16avx2/24576B	   3175218	661.93783 ns/op	37127.354 MB/s	0.10462785 cy/B	0.26497397 ins/B	2.5325377 ipc
BenchmarkOverhead/32768B	   5997533	350.30107 ns/op	93542.392 MB/s	0.041522752 cy/B	0.12646485 ins/B	3.0456759 ipc
BenchmarkScalar/32768B	     28920	72640.069 ns/op	451.10089 MB/s	8.6134487 cy/B	32.502107 ins/B	3.7734139 ipc
BenchmarkAvx512bw_harvey_seal_1KB/32768B	   3063822	685.93008 ns/op	47771.633 MB/s	0.072963599 cy/B	0.18832398 ins/B	2.5810676 ipc
BenchmarkAvx512bw_harvey_seal_512B/32768B	   2422047	867.86421 ns/op	37757.059 MB/s	0.092312424 cy/B	0.25180055 ins/B	2.7276994 ipc
BenchmarkAvx512bw_harvey_seal_256B/32768B	   1611610	1303.569 ns/op	25137.142 MB/s	0.13867095 cy/B	0.36749269 ins/B	2.6501059 ipc
BenchmarkCount16avx512/32768B	   6330332	332.12675 ns/op	98661.128 MB/s	0.035335763 cy/B	0.095550541 ins/B	2.7040746 ipc
BenchmarkCount16avx2/32768B	   2371761	884.65552 ns/op	37040.406 MB/s	0.10491192 cy/B	0.2631836 ins/B	2.5086148 ipc
BenchmarkOverhead/49152B	   3995963	525.31955 ns/op	93565.907 MB/s	0.041524298 cy/B	0.12597657 ins/B	3.0338036 ipc
BenchmarkScalar/49152B	     19166	110197.55 ns/op	446.03532 MB/s	8.7106156 cy/B	32.501405 ins/B	3.7312409 ipc
BenchmarkAvx512bw_harvey_seal_1KB/49152B	   2211597	945.07365 ns/op	52008.645 MB/s	0.067040567 cy/B	0.16754151 ins/B	2.4991064 ipc
BenchmarkAvx512bw_harvey_seal_512B/49152B	   1769942	1186.625 ns/op	41421.679 MB/s	0.084171101 cy/B	0.23101808 ins/B	2.7446246 ipc
BenchmarkAvx512bw_harvey_seal_256B/49152B	   1130889	1856.0097 ns/op	26482.621 MB/s	0.13171524 cy/B	0.35046388 ins/B	2.6607693 ipc
BenchmarkCount16avx512/49152B	   4032475	520.28753 ns/op	94470.84 MB/s	0.036918514 cy/B	0.093973799 ins/B	2.5454383 ipc
BenchmarkCount16avx2/49152B	   1575447	1332.898 ns/op	36876.04 MB/s	0.1053616 cy/B	0.26139324 ins/B	2.4809156 ipc
BenchmarkOverhead/65536B	   3013058	696.68615 ns/op	94068.183 MB/s	0.041309906 cy/B	0.12573243 ins/B	3.0436386 ipc
BenchmarkScalar/65536B	     14364	145983.19 ns/op	448.9284 MB/s	8.6558028 cy/B	32.501054 ins/B	3.7548283 ipc
BenchmarkAvx512bw_harvey_seal_1KB/65536B	   1764355	1193.1326 ns/op	54927.673 MB/s	0.063462949 cy/B	0.15715028 ins/B	2.4762523 ipc
BenchmarkAvx512bw_harvey_seal_512B/65536B	   1396708	1505.6026 ns/op	43528.085 MB/s	0.080078605 cy/B	0.22062684 ins/B	2.7551284 ipc
BenchmarkAvx512bw_harvey_seal_256B/65536B	    869985	2413.9037 ns/op	27149.384 MB/s	0.12837992 cy/B	0.34194948 ins/B	2.6635745 ipc
BenchmarkCount16avx512/65536B	   3055770	688.08606 ns/op	95243.9 MB/s	0.036602408 cy/B	0.093185429 ins/B	2.5458825 ipc
BenchmarkCount16avx2/65536B	   1183519	1778.4006 ns/op	36851.089 MB/s	0.10546103 cy/B	0.26049806 ins/B	2.4700884 ipc
BenchmarkOverhead/98304B	   2020992	1038.787 ns/op	94633.455 MB/s	0.041062781 cy/B	0.12548829 ins/B	3.0560104 ipc
BenchmarkScalar/98304B	      9542	219297.63 ns/op	448.2675 MB/s	8.6675792 cy/B	32.500703 ins/B	3.7496863 ipc
BenchmarkAvx512bw_harvey_seal_1KB/98304B	   1240548	1700.1358 ns/op	57821.262 MB/s	0.06032293 cy/B	0.14675904 ins/B	2.4328898 ipc
BenchmarkAvx512bw_harvey_seal_512B/98304B	    948148	2213.7076 ns/op	44406.95 MB/s	0.078552493 cy/B	0.2102356 ins/B	2.6763709 ipc
BenchmarkAvx512bw_harvey_seal_256B/98304B	    587079	3578.6289 ns/op	27469.738 MB/s	0.12694604 cy/B	0.33343507 ins/B	2.6265889 ipc
BenchmarkCount16avx512/98304B	   2066571	1018.651 ns/op	96504.1 MB/s	0.036138705 cy/B	0.092397058 ins/B	2.5567341 ipc
BenchmarkCount16avx2/98304B	    794181	2646.8911 ns/op	37139.42 MB/s	0.10461308 cy/B	0.25960287 ins/B	2.4815526 ipc
BenchmarkOverhead/131072B	   1517101	1383.6984 ns/op	94725.842 MB/s	0.040977315 cy/B	0.12536621 ins/B	3.0594053 ipc
BenchmarkScalar/131072B	      7135	294962.68 ns/op	444.36808 MB/s	8.7261229 cy/B	32.500527 ins/B	3.7245095 ipc
BenchmarkAvx512bw_harvey_seal_1KB/131072B	    979868	2145.4712 ns/op	61092.407 MB/s	0.057070082 cy/B	0.14156342 ins/B	2.480519 ipc
BenchmarkAvx512bw_harvey_seal_512B/131072B	    757378	2771.4751 ns/op	47293.227 MB/s	0.073727466 cy/B	0.20503999 ins/B	2.7810529 ipc
BenchmarkAvx512bw_harvey_seal_256B/131072B	    453405	4628.4095 ns/op	28319.015 MB/s	0.12312285 cy/B	0.32917787 ins/B	2.6735725 ipc
BenchmarkCount16avx512/131072B	   1554014	1349.7767 ns/op	97106.432 MB/s	0.035902295 cy/B	0.092002872 ins/B	2.5625903 ipc
BenchmarkCount16avx2/131072B	    593655	3539.3477 ns/op	37032.813 MB/s	0.1048896 cy/B	0.25915528 ins/B	2.4707433 ipc
BenchmarkOverhead/196608B	   1015006	2067.0726 ns/op	95114.22 MB/s	0.040863506 cy/B	0.12524414 ins/B	3.0649388 ipc
BenchmarkScalar/196608B	      4783	437627.8 ns/op	449.25848 MB/s	8.6455144 cy/B	32.500352 ins/B	3.7592155 ipc
BenchmarkAvx512bw_harvey_seal_1KB/196608B	    666042	3148.5416 ns/op	62444.148 MB/s	0.05582186 cy/B	0.1363678 ins/B	2.4429104 ipc
BenchmarkAvx512bw_harvey_seal_512B/196608B	    521290	4031.5148 ns/op	48767.773 MB/s	0.071504925 cy/B	0.19984437 ins/B	2.7948336 ipc
BenchmarkAvx512bw_harvey_seal_256B/196608B	    306834	6838.1059 ns/op	28751.822 MB/s	0.12129717 cy/B	0.32492067 ins/B	2.6787161 ipc
BenchmarkCount16avx512/196608B	   1043544	2005.1159 ns/op	98053.186 MB/s	0.035560247 cy/B	0.091608687 ins/B	2.5761544 ipc
BenchmarkCount16avx2/196608B	    399229	5271.9327 ns/op	37293.344 MB/s	0.10419863 cy/B	0.25870769 ins/B	2.4828321 ipc
BenchmarkOverhead/262144B	    763310	2751.4932 ns/op	95273.361 MB/s	0.040781316 cy/B	0.12518311 ins/B	3.0696192 ipc
BenchmarkScalar/262144B	      3570	589776.9 ns/op	444.47994 MB/s	8.742403 cy/B	32.500264 ins/B	3.7175436 ipc
BenchmarkAvx512bw_harvey_seal_1KB/262144B	    514424	4102.1385 ns/op	63904.229 MB/s	0.054558987 cy/B	0.13376999 ins/B	2.4518416 ipc
BenchmarkAvx512bw_harvey_seal_512B/262144B	    393595	5334.4723 ns/op	49141.506 MB/s	0.070939655 cy/B	0.19724656 ins/B	2.7804838 ipc
BenchmarkAvx512bw_harvey_seal_256B/262144B	    230993	9094.3207 ns/op	28825.023 MB/s	0.12094908 cy/B	0.32279207 ins/B	2.6688261 ipc
BenchmarkCount16avx512/262144B	    782672	2689.1873 ns/op	97480.753 MB/s	0.035681904 cy/B	0.091411594 ins/B	2.5618474 ipc
BenchmarkCount16avx2/262144B	    297930	7044.735 ns/op	37211.336 MB/s	0.10404962 cy/B	0.2584839 ins/B	2.4842368 ipc
BenchmarkOverhead/393216B	    507493	4130.9629 ns/op	95187.492 MB/s	0.040789818 cy/B	0.12512207 ins/B	3.067483 ipc
BenchmarkScalar/393216B	      2386	879917.36 ns/op	446.87833 MB/s	8.6926709 cy/B	32.500176 ins/B	3.7388021 ipc
BenchmarkAvx512bw_harvey_seal_1KB/393216B	    336399	6255.4041 ns/op	62860.207 MB/s	0.055423208 cy/B	0.13117219 ins/B	2.3667375 ipc
BenchmarkAvx512bw_harvey_seal_512B/393216B	    264197	7947.8566 ns/op	49474.471 MB/s	0.070479953 cy/B	0.19464875 ins/B	2.7617605 ipc
BenchmarkAvx512bw_harvey_seal_256B/393216B	    154273	13611.109 ns/op	28889.343 MB/s	0.12066997 cy/B	0.32066346 ins/B	2.6573593 ipc
BenchmarkCount16avx512/393216B	    517806	4047.6151 ns/op	97147.576 MB/s	0.035893926 cy/B	0.091214502 ins/B	2.5412239 ipc
BenchmarkCount16avx2/393216B	    199464	10520.183 ns/op	37377.296 MB/s	0.10397027 cy/B	0.2582601 ins/B	2.4839802 ipc
BenchmarkOverhead/524288B	    382110	5497.3717 ns/op	95370.666 MB/s	0.040752733 cy/B	0.12509156 ins/B	3.0695256 ipc
BenchmarkScalar/524288B	      1785	1177647.4 ns/op	445.19949 MB/s	8.7305788 cy/B	32.500132 ins/B	3.7225633 ipc
BenchmarkAvx512bw_harvey_seal_1KB/524288B	    256321	8190.8217 ns/op	64009.207 MB/s	0.05448364 cy/B	0.12987328 ins/B	2.3837115 ipc
BenchmarkAvx512bw_harvey_seal_512B/524288B	    200033	10489.814 ns/op	49980.675 MB/s	0.069757195 cy/B	0.19334985 ins/B	2.7717549 ipc
BenchmarkAvx512bw_harvey_seal_256B/524288B	    115960	18098.257 ns/op	28968.978 MB/s	0.12037946 cy/B	0.31959916 ins/B	2.654931 ipc
BenchmarkCount16avx512/524288B	    388174	5397.3713 ns/op	97137.657 MB/s	0.035910887 cy/B	0.091154102 ins/B	2.5383417 ipc
BenchmarkCount16avx2/524288B	    149526	14044.989 ns/op	37329.185 MB/s	0.10410729 cy/B	0.25820542 ins/B	2.4801859 ipc
BenchmarkOverhead/786432B	    241419	8688.9476 ns/op	90509.465 MB/s	0.042929489 cy/B	0.12506104 ins/B	2.9131733 ipc
BenchmarkScalar/786432B	      1194	1759336.2 ns/op	447.00496 MB/s	8.6898932 cy/B	32.500089 ins/B	3.7399871 ipc
BenchmarkAvx512bw_harvey_seal_1KB/786432B	    162779	12918.825 ns/op	60874.885 MB/s	0.057267056 cy/B	0.12857438 ins/B	2.2451718 ipc
BenchmarkAvx512bw_harvey_seal_512B/786432B	    130228	16150.503 ns/op	48693.964 MB/s	0.071581776 cy/B	0.19205094 ins/B	2.6829586 ipc
BenchmarkAvx512bw_harvey_seal_256B/786432B	     76236	27546.177 ns/op	28549.588 MB/s	0.12209969 cy/B	0.31853486 ins/B	2.6088097 ipc
BenchmarkCount16avx512/786432B	    240488	8773.6373 ns/op	89635.8 MB/s	0.038902941 cy/B	0.091042841 ins/B	2.340256 ipc
BenchmarkCount16avx2/786432B	     97572	21555.314 ns/op	36484.367 MB/s	0.10650179 cy/B	0.25807445 ins/B	2.4231935 ipc
BenchmarkOverhead/1048576B	    119432	17575.508 ns/op	59661.206 MB/s	0.065141123 cy/B	0.12504578 ins/B	1.9196136 ipc
BenchmarkScalar/1048576B	       898	2338427.1 ns/op	448.41081 MB/s	8.664542 cy/B	32.500067 ins/B	3.7509272 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1048576B	     93306	22553.19 ns/op	46493.467 MB/s	0.075004598 cy/B	0.12792493 ins/B	1.7055611 ipc
BenchmarkAvx512bw_harvey_seal_512B/1048576B	     81155	25896.787 ns/op	40490.582 MB/s	0.086125733 cy/B	0.19140149 ins/B	2.2223496 ipc
BenchmarkAvx512bw_harvey_seal_256B/1048576B	     54767	38434.226 ns/op	27282.35 MB/s	0.12778759 cy/B	0.31800271 ins/B	2.4885259 ipc
BenchmarkCount16avx512/1048576B	    114572	18360.487 ns/op	57110.469 MB/s	0.061065691 cy/B	0.091006285 ins/B	1.4903014 ipc
BenchmarkCount16avx2/1048576B	     68685	30582.56 ns/op	34286.731 MB/s	0.11332829 cy/B	0.25803758 ins/B	2.2769034 ipc
BenchmarkOverhead/1572864B	     43352	48446.122 ns/op	32466.252 MB/s	0.11963157 cy/B	0.12503053 ins/B	1.0451299 ipc
BenchmarkScalar/1572864B	       598	3510289.1 ns/op	448.0725 MB/s	8.6673357 cy/B	32.500045 ins/B	3.7497157 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1572864B	     40874	51458.35 ns/op	30565.768 MB/s	0.11404824 cy/B	0.12727548 ins/B	1.1159794 ipc
BenchmarkAvx512bw_harvey_seal_512B/1572864B	     39783	52807.506 ns/op	29784.857 MB/s	0.11699176 cy/B	0.19075204 ins/B	1.6304741 ipc
BenchmarkAvx512bw_harvey_seal_256B/1572864B	     33262	63395.407 ns/op	24810.378 MB/s	0.14051549 cy/B	0.31747057 ins/B	2.2593278 ipc
BenchmarkCount16avx512/1572864B	     42393	49538.067 ns/op	31750.613 MB/s	0.10977258 cy/B	0.090957017 ins/B	0.82859507 ipc
BenchmarkCount16avx2/1572864B	     38739	54248.399 ns/op	28993.74 MB/s	0.1339795 cy/B	0.25798163 ins/B	1.9255306 ipc
BenchmarkOverhead/2097152B	     27562	76176.945 ns/op	27530.009 MB/s	0.14113266 cy/B	0.1250229 ins/B	0.88585377 ipc
BenchmarkScalar/2097152B	       450	4671690.7 ns/op	448.90643 MB/s	8.6561574 cy/B	32.500034 ins/B	3.7545567 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2097152B	     27211	77184.38 ns/op	27170.679 MB/s	0.12829315 cy/B	0.12695075 ins/B	0.98953649 ipc
BenchmarkAvx512bw_harvey_seal_512B/2097152B	     27203	77177.812 ns/op	27172.991 MB/s	0.12831413 cy/B	0.19042732 ins/B	1.4840713 ipc
BenchmarkAvx512bw_harvey_seal_256B/2097152B	     24446	85903.116 ns/op	24412.991 MB/s	0.14283883 cy/B	0.31720449 ins/B	2.2207161 ipc
BenchmarkCount16avx512/2097152B	     27275	76977.856 ns/op	27243.575 MB/s	0.1279356 cy/B	0.090932383 ins/B	0.71076682 ipc
BenchmarkCount16avx2/2097152B	     27417	76556.612 ns/op	27393.48 MB/s	0.14185059 cy/B	0.25795366 ins/B	1.8184885 ipc
BenchmarkOverhead/3145728B	     18263	114952.52 ns/op	27365.455 MB/s	0.1419931 cy/B	0.12501527 ins/B	0.88043201 ipc
BenchmarkScalar/3145728B	       298	7039287.5 ns/op	446.88159 MB/s	8.6945171 cy/B	32.500023 ins/B	3.7379905 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3145728B	     18052	116365.51 ns/op	27033.164 MB/s	0.12890709 cy/B	0.12662603 ins/B	0.9823046 ipc
BenchmarkAvx512bw_harvey_seal_512B/3145728B	     18039	116448.12 ns/op	27013.987 MB/s	0.12896193 cy/B	0.19010259 ins/B	1.4740985 ipc
BenchmarkAvx512bw_harvey_seal_256B/3145728B	     16426	127722.24 ns/op	24629.447 MB/s	0.14143273 cy/B	0.31693841 ins/B	2.2409128 ipc
BenchmarkCount16avx512/3145728B	     18086	116125.53 ns/op	27089.03 MB/s	0.12864196 cy/B	0.090907746 ins/B	0.70667258 ipc
BenchmarkCount16avx2/3145728B	     18222	115234.35 ns/op	27298.527 MB/s	0.14227947 cy/B	0.25792568 ins/B	1.8128103 ipc
BenchmarkOverhead/4194304B	     13696	153316.86 ns/op	27357.095 MB/s	0.14198381 cy/B	0.12501146 ins/B	0.88046274 ipc
BenchmarkScalar/4194304B	       225	9346012.8 ns/op	448.78004 MB/s	8.6526105 cy/B	32.500017 ins/B	3.7560939 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4194304B	     13535	155098 ns/op	27042.927 MB/s	0.12891288 cy/B	0.12646319 ins/B	0.98099733 ipc
BenchmarkAvx512bw_harvey_seal_512B/4194304B	     13528	155223.7 ns/op	27021.028 MB/s	0.12896742 cy/B	0.18993975 ins/B	1.4727731 ipc
BenchmarkAvx512bw_harvey_seal_256B/4194304B	     12344	170451.73 ns/op	24606.991 MB/s	0.14167448 cy/B	0.3168049 ins/B	2.2361466 ipc
BenchmarkCount16avx512/4194304B	     13561	154836.92 ns/op	27088.526 MB/s	0.12868645 cy/B	0.090895428 ins/B	0.70633253 ipc
BenchmarkCount16avx2/4194304B	     13655	153743.04 ns/op	27281.261 MB/s	0.14236131 cy/B	0.2579117 ins/B	1.8116699 ipc
BenchmarkOverhead/6291456B	      8721	240799.58 ns/op	26127.355 MB/s	0.14867233 cy/B	0.12500764 ins/B	0.84082655 ipc
BenchmarkScalar/6291456B	       150	14056842 ns/op	447.57252 MB/s	8.6772603 cy/B	32.500012 ins/B	3.7454232 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6291456B	      8458	248083.16 ns/op	25360.27 MB/s	0.13743664 cy/B	0.12639254 ins/B	0.91964222 ipc
BenchmarkAvx512bw_harvey_seal_512B/6291456B	      8389	250402.88 ns/op	25125.334 MB/s	0.13869892 cy/B	0.1898691 ins/B	1.3689299 ipc
BenchmarkAvx512bw_harvey_seal_256B/6291456B	      7931	264963.37 ns/op	23744.625 MB/s	0.1467831 cy/B	0.31676358 ins/B	2.1580385 ipc
BenchmarkCount16avx512/6291456B	      8560	245406.15 ns/op	25636.913 MB/s	0.13589882 cy/B	0.09088311 ins/B	0.6687557 ipc
BenchmarkCount16avx2/6291456B	      8564	245280.46 ns/op	25650.05 MB/s	0.15137666 cy/B	0.25789771 ins/B	1.7036821 ipc
BenchmarkOverhead/8388608B	      6440	326212.68 ns/op	25715.15 MB/s	0.15100639 cy/B	0.12500574 ins/B	0.82781753 ipc
BenchmarkScalar/8388608B	       113	18713838 ns/op	448.25694 MB/s	8.6685059 cy/B	32.500009 ins/B	3.7492054 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8388608B	      6094	344720.95 ns/op	24334.488 MB/s	0.14315003 cy/B	0.12628831 ins/B	0.88220943 ipc
BenchmarkAvx512bw_harvey_seal_512B/8388608B	      5928	354610.83 ns/op	23655.815 MB/s	0.14725009 cy/B	0.18976487 ins/B	1.288725 ipc
BenchmarkAvx512bw_harvey_seal_256B/8388608B	      4992	421142.34 ns/op	19918.7 MB/s	0.17490663 cy/B	0.31667401 ins/B	1.8105318 ipc
BenchmarkCount16avx512/8388608B	      6277	334551.29 ns/op	25074.206 MB/s	0.13889948 cy/B	0.090876951 ins/B	0.65426416 ipc
BenchmarkCount16avx2/8388608B	      5910	357438.19 ns/op	23468.695 MB/s	0.16520756 cy/B	0.25789072 ins/B	1.5610104 ipc
BenchmarkOverhead/12582912B	      3886	541343.85 ns/op	23243.844 MB/s	0.16686265 cy/B	0.12500383 ins/B	0.74914207 ipc
BenchmarkScalar/12582912B	        75	28101099 ns/op	447.77295 MB/s	8.6728967 cy/B	32.500006 ins/B	3.747307 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12582912B	      3267	642667.86 ns/op	19579.183 MB/s	0.17784371 cy/B	0.12623002 ins/B	0.70978061 ipc
BenchmarkAvx512bw_harvey_seal_512B/12582912B	      3106	675481.76 ns/op	18628.056 MB/s	0.18684942 cy/B	0.18970658 ins/B	1.0152913 ipc
BenchmarkAvx512bw_harvey_seal_256B/12582912B	      2553	819662.47 ns/op	15351.334 MB/s	0.22691058 cy/B	0.31663039 ins/B	1.3953972 ipc
BenchmarkCount16avx512/12582912B	      3642	576395.95 ns/op	21830.327 MB/s	0.15953708 cy/B	0.090870794 ins/B	0.56959042 ipc
BenchmarkCount16avx2/12582912B	      2988	702588.37 ns/op	17909.366 MB/s	0.21674091 cy/B	0.25788373 ins/B	1.1898249 ipc
BenchmarkOverhead/16777216B	      2775	755130.32 ns/op	22217.643 MB/s	0.17475109 cy/B	0.12500288 ins/B	0.71531957 ipc
BenchmarkScalar/16777216B	        57	37445092 ns/op	448.04846 MB/s	8.6728698 cy/B	32.500005 ins/B	3.7473185 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16777216B	      2354	891869.27 ns/op	18811.295 MB/s	0.18514969 cy/B	0.12620087 ins/B	0.68161535 ipc
BenchmarkAvx512bw_harvey_seal_512B/16777216B	      2283	922742.55 ns/op	18181.904 MB/s	0.19144368 cy/B	0.18967744 ins/B	0.9907741 ipc
BenchmarkAvx512bw_harvey_seal_256B/16777216B	      1897	1109004.4 ns/op	15128.179 MB/s	0.23007776 cy/B	0.31660857 ins/B	1.3760938 ipc
BenchmarkCount16avx512/16777216B	      2633	800122.64 ns/op	20968.306 MB/s	0.16602358 cy/B	0.090867715 ins/B	0.54731814 ipc
BenchmarkCount16avx2/16777216B	      2207	951144.91 ns/op	17638.97 MB/s	0.22004197 cy/B	0.25788023 ins/B	1.1719593 ipc
BenchmarkOverhead/25165824B	      1646	1276649.6 ns/op	19712.397 MB/s	0.1966568 cy/B	0.12500193 ins/B	0.63563491 ipc
BenchmarkScalar/25165824B	        38	56318472 ns/op	446.84849 MB/s	8.6878669 cy/B	32.500004 ins/B	3.7408496 ipc
BenchmarkAvx512bw_harvey_seal_1KB/25165824B	      1483	1416770.8 ns/op	17762.806 MB/s	0.19612103 cy/B	0.12617173 ins/B	0.64333604 ipc
BenchmarkAvx512bw_harvey_seal_512B/25165824B	      1418	1482499.6 ns/op	16975.265 MB/s	0.20520189 cy/B	0.18964829 ins/B	0.92420342 ipc
BenchmarkAvx512bw_harvey_seal_256B/25165824B	      1211	1737241.6 ns/op	14486.082 MB/s	0.24043869 cy/B	0.31658676 ins/B	1.3167047 ipc
BenchmarkCount16avx512/25165824B	      1563	1346258.9 ns/op	18693.154 MB/s	0.18632218 cy/B	0.090864638 ins/B	0.48767483 ipc
BenchmarkCount16avx2/25165824B	      1385	1510920.4 ns/op	16655.956 MB/s	0.23303943 cy/B	0.25787674 ins/B	1.1065798 ipc
BenchmarkOverhead/33554432B	      1160	1809250.9 ns/op	18546.036 MB/s	0.20923857 cy/B	0.12500145 ins/B	0.59741112 ipc
BenchmarkScalar/33554432B	        28	75052806 ns/op	447.07765 MB/s	8.6906615 cy/B	32.500003 ins/B	3.7396466 ipc
BenchmarkAvx512bw_harvey_seal_1KB/33554432B	      1063	1972130.7 ns/op	17014.304 MB/s	0.20473138 cy/B	0.12615715 ins/B	0.61620819 ipc
BenchmarkAvx512bw_harvey_seal_512B/33554432B	      1015	2062607.3 ns/op	16267.969 MB/s	0.2141649 cy/B	0.18963372 ins/B	0.88545657 ipc
BenchmarkAvx512bw_harvey_seal_256B/33554432B	       834	2514840.5 ns/op	13342.568 MB/s	0.26100664 cy/B	0.31657585 ins/B	1.2129035 ipc
BenchmarkCount16avx512/33554432B	      1127	1869252.2 ns/op	17950.724 MB/s	0.1939855 cy/B	0.090862501 ins/B	0.46839841 ipc
BenchmarkCount16avx2/33554432B	       995	2099847.5 ns/op	15979.461 MB/s	0.24288569 cy/B	0.25787499 ins/B	1.0617134 ipc
BenchmarkOverhead/50331648B	       738	2841337.7 ns/op	17714.067 MB/s	0.21915859 cy/B	0.12500097 ins/B	0.57036767 ipc
BenchmarkScalar/50331648B	        19	1.1263634e+08 ns/op	446.85089 MB/s	8.6940122 cy/B	32.500002 ins/B	3.7382052 ipc
BenchmarkAvx512bw_harvey_seal_1KB/50331648B	       678	3092184.1 ns/op	16277.054 MB/s	0.21388814 cy/B	0.12614258 ins/B	0.5897596 ipc
BenchmarkAvx512bw_harvey_seal_512B/50331648B	       642	3266962 ns/op	15406.254 MB/s	0.22607491 cy/B	0.18961915 ins/B	0.83874477 ipc
BenchmarkAvx512bw_harvey_seal_256B/50331648B	       541	3888265.3 ns/op	12944.499 MB/s	0.2690493 cy/B	0.31656494 ins/B	1.1766057 ipc
BenchmarkCount16avx512/50331648B	       713	2939759.2 ns/op	17121.01 MB/s	0.20330725 cy/B	0.090861161 ins/B	0.44691549 ipc
BenchmarkCount16avx2/50331648B	       635	3314280.3 ns/op	15186.298 MB/s	0.25563229 cy/B	0.25787324 ins/B	1.0087663 ipc
BenchmarkOverhead/67108864B	       541	3882088.9 ns/op	17286.792 MB/s	0.22457889 cy/B	0.12500073 ins/B	0.55660055 ipc
BenchmarkScalar/67108864B	        14	1.5009415e+08 ns/op	447.11179 MB/s	8.6868266 cy/B	32.500002 ins/B	3.7412974 ipc
BenchmarkAvx512bw_harvey_seal_1KB/67108864B	       503	4180475.9 ns/op	16052.925 MB/s	0.2168564 cy/B	0.1261353 ins/B	0.58165355 ipc
BenchmarkAvx512bw_harvey_seal_512B/67108864B	       478	4385124.6 ns/op	15303.753 MB/s	0.22753713 cy/B	0.18961186 ins/B	0.83332271 ipc
BenchmarkAvx512bw_harvey_seal_256B/67108864B	       405	5199327.3 ns/op	12907.22 MB/s	0.27003567 cy/B	0.31655949 ins/B	1.1722877 ipc
BenchmarkCount16avx512/67108864B	       522	4023675.1 ns/op	16678.5 MB/s	0.20893582 cy/B	0.090860491 ins/B	0.43487274 ipc
BenchmarkCount16avx2/67108864B	       468	4490510.2 ns/op	14944.597 MB/s	0.25977274 cy/B	0.25787236 ins/B	0.99268448 ipc
BenchmarkOverhead/100663296B	       353	5966014.2 ns/op	16872.789 MB/s	0.23003403 cy/B	0.1250005 ins/B	0.54340002 ipc
BenchmarkScalar/100663296B	        10	2.2529488e+08 ns/op	446.80686 MB/s	8.6927316 cy/B	32.500001 ins/B	3.7387559 ipc
BenchmarkAvx512bw_harvey_seal_1KB/100663296B	       327	6418918.1 ns/op	15682.284 MB/s	0.22202947 cy/B	0.12612801 ins/B	0.56806879 ipc
BenchmarkAvx512bw_harvey_seal_512B/100663296B	       314	6706491.8 ns/op	15009.829 MB/s	0.23219455 cy/B	0.18960457 ins/B	0.81657631 ipc
BenchmarkAvx512bw_harvey_seal_256B/100663296B	       267	7885304.5 ns/op	12765.936 MB/s	0.2728618 cy/B	0.31655404 ins/B	1.1601259 ipc
BenchmarkCount16avx512/100663296B	       342	6164448.6 ns/op	16329.651 MB/s	0.21339552 cy/B	0.090859821 ins/B	0.4257813 ipc
BenchmarkCount16avx2/100663296B	       305	6904266.3 ns/op	14579.869 MB/s	0.26638635 cy/B	0.25787149 ins/B	0.96803567 ipc
BenchmarkOverhead/134217728B	       261	8047189 ns/op	16678.834 MB/s	0.23266971 cy/B	0.12500038 ins/B	0.53724388 ipc
BenchmarkScalar/134217728B	         7	3.0122843e+08 ns/op	445.56794 MB/s	8.7156545 cy/B	32.500001 ins/B	3.7289226 ipc
BenchmarkAvx512bw_harvey_seal_1KB/134217728B	       243	8637449.4 ns/op	15539.046 MB/s	0.22428052 cy/B	0.12612437 ins/B	0.56235097 ipc
BenchmarkAvx512bw_harvey_seal_512B/134217728B	       230	9130894.5 ns/op	14699.297 MB/s	0.23697093 cy/B	0.18960093 ins/B	0.80010205 ipc
BenchmarkAvx512bw_harvey_seal_256B/134217728B	       199	10579078 ns/op	12687.091 MB/s	0.27464967 cy/B	0.31655131 ins/B	1.152564 ipc
BenchmarkCount16avx512/134217728B	       254	8301615.2 ns/op	16167.664 MB/s	0.21550895 cy/B	0.090859635 ins/B	0.42160492 ipc
BenchmarkCount16avx2/134217728B	       226	9276399.4 ns/op	14468.731 MB/s	0.26837171 cy/B	0.25787105 ins/B	0.96087272 ipc
BenchmarkOverhead/201326592B	       173	12195039 ns/op	16508.893 MB/s	0.23522149 cy/B	0.12500026 ins/B	0.53141512 ipc
BenchmarkScalar/201326592B	         5	4.5206936e+08 ns/op	445.34448 MB/s	8.7225611 cy/B	32.500001 ins/B	3.72597 ipc
BenchmarkAvx512bw_harvey_seal_1KB/201326592B	       161	13030094 ns/op	15450.893 MB/s	0.22543722 cy/B	0.12612072 ins/B	0.55944943 ipc
BenchmarkAvx512bw_harvey_seal_512B/201326592B	       154	13692688 ns/op	14703.219 MB/s	0.23696185 cy/B	0.18959729 ins/B	0.80011736 ipc
BenchmarkAvx512bw_harvey_seal_256B/201326592B	       133	15904622 ns/op	12658.37 MB/s	0.27527987 cy/B	0.31654858 ins/B	1.1499155 ipc
BenchmarkCount16avx512/201326592B	       167	12602690 ns/op	15974.891 MB/s	0.2182131 cy/B	0.09085925 ins/B	0.41637853 ipc
BenchmarkCount16avx2/201326592B	       149	14080256 ns/op	14298.503 MB/s	0.271555 cy/B	0.25787062 ins/B	0.94960733 ipc
BenchmarkOverhead/268435456B	       129	16354009 ns/op	16414.046 MB/s	0.23651857 cy/B	0.1250002 ins/B	0.52850056 ipc
BenchmarkScalar/268435456B	         4	6.0233968e+08 ns/op	445.65461 MB/s	8.7119472 cy/B	32.500001 ins/B	3.7305094 ipc
BenchmarkAvx512bw_harvey_seal_1KB/268435456B	       122	17294881 ns/op	15521.093 MB/s	0.22448282 cy/B	0.1261189 ins/B	0.56181984 ipc
BenchmarkAvx512bw_harvey_seal_512B/268435456B	       115	18329898 ns/op	14644.678 MB/s	0.23782739 cy/B	0.18959546 ins/B	0.79719778 ipc
BenchmarkAvx512bw_harvey_seal_256B/268435456B	        99	21254568 ns/op	12629.542 MB/s	0.27586103 cy/B	0.31654722 ins/B	1.147488 ipc
BenchmarkCount16avx512/268435456B	       125	16835586 ns/op	15944.527 MB/s	0.21857198 cy/B	0.090859132 ins/B	0.41569433 ipc
BenchmarkCount16avx2/268435456B	       112	18865094 ns/op	14229.214 MB/s	0.27295736 cy/B	0.25787051 ins/B	0.94472818 ipc
BenchmarkOverhead/402653184B	        86	24666201 ns/op	16324.086 MB/s	0.23769434 cy/B	0.12500014 ins/B	0.52588605 ipc
BenchmarkScalar/402653184B	         3	9.0216993e+08 ns/op	446.31635 MB/s	8.7021345 cy/B	32.500001 ins/B	3.734716 ipc
BenchmarkAvx512bw_harvey_seal_1KB/402653184B	        80	26218257 ns/op	15357.74 MB/s	0.22684602 cy/B	0.12611708 ins/B	0.55595896 ipc
BenchmarkAvx512bw_harvey_seal_512B/402653184B	        77	27376040 ns/op	14708.234 MB/s	0.23693177 cy/B	0.18959364 ins/B	0.80020353 ipc
BenchmarkAvx512bw_harvey_seal_256B/402653184B	        66	31948557 ns/op	12603.173 MB/s	0.27650589 cy/B	0.31654586 ins/B	1.1448069 ipc
BenchmarkCount16avx512/402653184B	        83	25491595 ns/op	15795.528 MB/s	0.22058623 cy/B	0.090858965 ins/B	0.41189772 ipc
BenchmarkCount16avx2/402653184B	        74	28436539 ns/op	14159.711 MB/s	0.27419605 cy/B	0.25787026 ins/B	0.94045942 ipc
BenchmarkOverhead/536870912B	        64	32862034 ns/op	16337.117 MB/s	0.23762143 cy/B	0.12500011 ins/B	0.52604729 ipc
BenchmarkScalar/536870912B	         2	1.2062444e+09 ns/op	445.07639 MB/s	8.7219999 cy/B	32.500001 ins/B	3.7262097 ipc
BenchmarkAvx512bw_harvey_seal_1KB/536870912B	        61	34662457 ns/op	15488.542 MB/s	0.22500993 cy/B	0.12611617 ins/B	0.56049158 ipc
BenchmarkAvx512bw_harvey_seal_512B/536870912B	        58	36577963 ns/op	14677.441 MB/s	0.2372844 cy/B	0.18959273 ins/B	0.79901053 ipc
BenchmarkAvx512bw_harvey_seal_256B/536870912B	        50	42649078 ns/op	12588.101 MB/s	0.27686689 cy/B	0.31654517 ins/B	1.1433118 ipc
BenchmarkCount16avx512/536870912B	        62	33911326 ns/op	15831.611 MB/s	0.21996796 cy/B	0.09085888 ins/B	0.41305507 ipc
BenchmarkCount16avx2/536870912B	        56	37756470 ns/op	14219.309 MB/s	0.27306841 cy/B	0.25787018 ins/B	0.94434279 ipc
BenchmarkOverhead/805306368B	        43	49619807 ns/op	16229.534 MB/s	0.23911102 cy/B	0.12500008 ins/B	0.52277004 ipc
BenchmarkScalar/805306368B	         2	1.8101884e+09 ns/op	444.87433 MB/s	8.7297874 cy/B	32.500001 ins/B	3.7228857 ipc
BenchmarkAvx512bw_harvey_seal_1KB/805306368B	        41	52217138 ns/op	15422.262 MB/s	0.22567645 cy/B	0.12611526 ins/B	0.55883216 ipc
BenchmarkAvx512bw_harvey_seal_512B/805306368B	        38	55598852 ns/op	14484.226 MB/s	0.24045115 cy/B	0.18959182 ins/B	0.78848375 ipc
BenchmarkAvx512bw_harvey_seal_256B/805306368B	        33	64082587 ns/op	12566.696 MB/s	0.277103 cy/B	0.31654449 ins/B	1.1423351 ipc
BenchmarkCount16avx512/805306368B	        42	51143440 ns/op	15746.034 MB/s	0.22111723 cy/B	0.090858797 ins/B	0.41090782 ipc
BenchmarkCount16avx2/805306368B	        37	57155044 ns/op	14089.856 MB/s	0.27560181 cy/B	0.25787007 ins/B	0.93566177 ipc
BenchmarkOverhead/1073741824B	        32	66257817 ns/op	16205.512 MB/s	0.2394257 cy/B	0.12500007 ins/B	0.52208291 ipc
BenchmarkScalar/1073741824B	         1	2.4084349e+09 ns/op	445.82555 MB/s	8.7057087 cy/B	32.500001 ins/B	3.7331826 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1073741824B	        31	69490660 ns/op	15451.599 MB/s	0.22547401 cy/B	0.1261148 ins/B	0.55933189 ipc
BenchmarkAvx512bw_harvey_seal_512B/1073741824B	        28	75129170 ns/op	14291.943 MB/s	0.24366257 cy/B	0.18959137 ins/B	0.77808984 ipc
BenchmarkAvx512bw_harvey_seal_256B/1073741824B	        25	85525308 ns/op	12554.668 MB/s	0.27741465 cy/B	0.31654415 ins/B	1.1410506 ipc
BenchmarkCount16avx512/1073741824B	        31	68324882 ns/op	15715.239 MB/s	0.22164614 cy/B	0.090858755 ins/B	0.40992708 ipc
BenchmarkCount16avx2/1073741824B	        28	76402455 ns/op	14053.761 MB/s	0.27601553 cy/B	0.25787002 ins/B	0.93425908 ipc
BenchmarkOverhead/1610612736B	        22	99242610 ns/op	16229.045 MB/s	0.23902393 cy/B	0.12500005 ins/B	0.52296039 ipc
BenchmarkScalar/1610612736B	         1	3.6277771e+09 ns/op	443.96684 MB/s	8.7434686 cy/B	32.500001 ins/B	3.7170604 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1610612736B	        20	1.047043e+08 ns/op	15382.489 MB/s	0.22630304 cy/B	0.12611435 ins/B	0.55728083 ipc
BenchmarkAvx512bw_harvey_seal_512B/1610612736B	        19	1.1113187e+08 ns/op	14492.807 MB/s	0.24025007 cy/B	0.18959091 ins/B	0.78913989 ipc
BenchmarkAvx512bw_harvey_seal_256B/1610612736B	        17	1.2839656e+08 ns/op	12544.049 MB/s	0.27742101 cy/B	0.31654381 ins/B	1.1410232 ipc
BenchmarkCount16avx512/1610612736B	        21	1.0248874e+08 ns/op	15715.021 MB/s	0.22146969 cy/B	0.090858713 ins/B	0.41025348 ipc
BenchmarkCount16avx2/1610612736B	        19	1.1410825e+08 ns/op	14114.779 MB/s	0.274758 cy/B	0.25786996 ins/B	0.93853486 ipc
BenchmarkOverhead/1B	 835383189	2.5118615 ns/op	398.11112 MB/s	9.7529562 cy/B	24.000001 ins/B	2.4607924 ipc
BenchmarkScalar/1B	1360142430	1.5438988 ns/op	647.71086 MB/s	6.0008553 cy/B	10.000001 ins/B	1.6664292 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1B	  14399309	145.9388 ns/op	6.8521875 MB/s	508.70734 cy/B	1459.0001 ins/B	2.8680538 ipc
BenchmarkAvx512bw_harvey_seal_512B/1B	  14420517	145.54204 ns/op	6.870867 MB/s	507.46867 cy/B	1459 ins/B	2.8750544 ipc
BenchmarkAvx512bw_harvey_seal_256B/1B	  19402027	108.29693 ns/op	9.2338718 MB/s	377.58812 cy/B	1090 ins/B	2.8867435 ipc
BenchmarkCount16avx512/1B	 376950202	5.549914 ns/op	180.18297 MB/s	19.346041 cy/B	60.000002 ins/B	3.1014099 ipc
BenchmarkCount16avx2/1B	 388251521	5.4108493 ns/op	184.81387 MB/s	21.026376 cy/B	67.000002 ins/B	3.186474 ipc
BenchmarkOverhead/2B	 582491265	3.6044241 ns/op	554.87366 MB/s	7.0015414 cy/B	19.500001 ins/B	2.7851011 ipc
BenchmarkScalar/2B	 219568970	9.5597605 ns/op	209.21026 MB/s	18.576579 cy/B	67.000002 ins/B	3.6066922 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2B	  12811606	163.79856 ns/op	12.21012 MB/s	285.52279 cy/B	796.00003 ins/B	2.7878686 ipc
BenchmarkAvx512bw_harvey_seal_512B/2B	  12864879	163.37559 ns/op	12.241731 MB/s	284.67346 cy/B	796.50003 ins/B	2.7979427 ipc
BenchmarkAvx512bw_harvey_seal_256B/2B	  16720788	125.63976 ns/op	15.918528 MB/s	218.98764 cy/B	611.50002 ins/B	2.7923951 ipc
BenchmarkCount16avx512/2B	 377765261	5.5656274 ns/op	359.34853 MB/s	9.6995285 cy/B	30.000001 ins/B	3.092934 ipc
BenchmarkCount16avx2/2B	 310162393	6.7658735 ns/op	295.60115 MB/s	13.145846 cy/B	44.000001 ins/B	3.3470649 ipc
BenchmarkOverhead/3B	 579714958	3.6025047 ns/op	832.75394 MB/s	4.6674273 cy/B	13 ins/B	2.7852604 ipc
BenchmarkScalar/3B	 218969259	9.5603621 ns/op	313.79564 MB/s	12.385589 cy/B	44.666668 ins/B	3.606342 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3B	  12813452	163.77124 ns/op	18.318235 MB/s	190.32942 cy/B	530.66669 ins/B	2.7881485 ipc
BenchmarkAvx512bw_harvey_seal_512B/3B	  12868487	163.29649 ns/op	18.37149 MB/s	189.80454 cy/B	531.00002 ins/B	2.7976149 ipc
BenchmarkAvx512bw_harvey_seal_256B/3B	  16699726	125.80225 ns/op	23.84695 MB/s	146.18384 cy/B	407.66668 ins/B	2.7887261 ipc
BenchmarkCount16avx512/3B	 377384857	5.5639265 ns/op	539.18757 MB/s	6.466693 cy/B	20.000001 ins/B	3.092771 ipc
BenchmarkCount16avx2/3B	 310457643	6.7638896 ns/op	443.53178 MB/s	8.7626984 cy/B	29.333334 ins/B	3.347523 ipc
BenchmarkOverhead/4B	 562769072	3.7333645 ns/op	1071.4196 MB/s	3.6260864 cy/B	10.75 ins/B	2.9646288 ipc
BenchmarkScalar/4B	 147426118	14.265355 ns/op	280.3996 MB/s	13.85036 cy/B	49.750001 ins/B	3.5919644 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4B	  12434456	168.97487 ns/op	23.672159 MB/s	147.24837 cy/B	415.00001 ins/B	2.8183675 ipc
BenchmarkAvx512bw_harvey_seal_512B/4B	  12488652	168.38523 ns/op	23.755053 MB/s	146.63123 cy/B	415.25001 ins/B	2.8319343 ipc
BenchmarkAvx512bw_harvey_seal_256B/4B	  16124328	130.30991 ns/op	30.696053 MB/s	113.56724 cy/B	322.75001 ins/B	2.8419289 ipc
BenchmarkCount16avx512/4B	 377637513	5.5577093 ns/op	719.72098 MB/s	4.8421136 cy/B	15 ins/B	3.0978209 ipc
BenchmarkCount16avx2/4B	 278854729	7.58281 ns/op	527.50893 MB/s	7.3649324 cy/B	22.000001 ins/B	2.9871287 ipc
BenchmarkOverhead/6B	 543651363	3.8605408 ns/op	1554.1864 MB/s	2.5003448 cy/B	7.8333335 ins/B	3.1329013 ipc
BenchmarkScalar/6B	 112987629	18.558547 ns/op	323.30118 MB/s	12.018805 cy/B	44.000001 ins/B	3.6609299 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6B	  11995392	174.97749 ns/op	34.290126 MB/s	101.69796 cy/B	288.00001 ins/B	2.8319154 ipc
BenchmarkAvx512bw_harvey_seal_512B/6B	  12097331	173.55921 ns/op	34.570335 MB/s	100.83239 cy/B	288.16668 ins/B	2.8578781 ipc
BenchmarkAvx512bw_harvey_seal_256B/6B	  15405961	136.29032 ns/op	44.02367 MB/s	79.216219 cy/B	226.50001 ins/B	2.8592631 ipc
BenchmarkCount16avx512/6B	 377681514	5.5555312 ns/op	1080.0047 MB/s	3.2290691 cy/B	10 ins/B	3.0968678 ipc
BenchmarkCount16avx2/6B	 310502221	6.7585756 ns/op	887.76102 MB/s	4.3784059 cy/B	14.666667 ins/B	3.3497733 ipc
BenchmarkOverhead/8B	 509580395	4.1185552 ns/op	1942.4288 MB/s	2.0008774 cy/B	6.3750002 ins/B	3.1861023 ipc
BenchmarkScalar/8B	  91429386	22.969374 ns/op	348.28986 MB/s	11.160495 cy/B	41.125001 ins/B	3.6848726 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8B	  11682423	179.59028 ns/op	44.545841 MB/s	78.250939 cy/B	224.50001 ins/B	2.8689752 ipc
BenchmarkAvx512bw_harvey_seal_512B/8B	  11714719	179.04199 ns/op	44.682256 MB/s	78.045597 cy/B	224.62501 ins/B	2.8781253 ipc
BenchmarkAvx512bw_harvey_seal_256B/8B	  14898700	140.74731 ns/op	56.839451 MB/s	61.361999 cy/B	178.37501 ins/B	2.9069295 ipc
BenchmarkCount16avx512/8B	 377890348	5.5530157 ns/op	1440.6586 MB/s	2.4201111 cy/B	7.5000002 ins/B	3.0990314 ipc
BenchmarkCount16avx2/8B	 354299005	5.9221248 ns/op	1350.8665 MB/s	2.8764755 cy/B	9.8750002 ins/B	3.4330208 ipc
BenchmarkOverhead/12B	 452769060	4.6349486 ns/op	2589.0255 MB/s	1.5010802 cy/B	4.9166668 ins/B	3.2754192 ipc
BenchmarkScalar/12B	  65612205	32.025634 ns/op	374.69984 MB/s	10.366453 cy/B	38.250001 ins/B	3.6897868 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12B	  10996725	190.73724 ns/op	62.913776 MB/s	55.444241 cy/B	161.00001 ins/B	2.9038184 ipc
BenchmarkAvx512bw_harvey_seal_512B/12B	  11052794	190.02304 ns/op	63.150236 MB/s	55.213209 cy/B	161.08334 ins/B	2.9174783 ipc
BenchmarkAvx512bw_harvey_seal_256B/12B	  13754119	152.75524 ns/op	78.557042 MB/s	44.388822 cy/B	130.25 ins/B	2.9342974 ipc
BenchmarkCount16avx512/12B	 385474243	5.4249008 ns/op	2212.022 MB/s	1.5762557 cy/B	5.0833335 ins/B	3.2249422 ipc
BenchmarkCount16avx2/12B	 274826567	7.64917 ns/op	1568.7977 MB/s	2.474763 cy/B	8.3333335 ins/B	3.3673259 ipc
BenchmarkOverhead/16B	 562064861	3.7742973 ns/op	4239.1997 MB/s	0.91609433 cy/B	3.0625001 ins/B	3.3429964 ipc
BenchmarkScalar/16B	  51657719	40.742339 ns/op	392.71186 MB/s	9.8803904 cy/B	36.812501 ins/B	3.7258144 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16B	  11690347	179.54049 ns/op	89.116389 MB/s	39.101198 cy/B	107 ins/B	2.7364891 ipc
BenchmarkAvx512bw_harvey_seal_512B/16B	  11643071	180.47097 ns/op	88.656917 MB/s	39.329214 cy/B	107.25 ins/B	2.7269806 ipc
BenchmarkAvx512bw_harvey_seal_256B/16B	  14853558	141.51386 ns/op	113.06313 MB/s	30.836798 cy/B	84.125003 ins/B	2.7280719 ipc
BenchmarkCount16avx512/16B	 385960047	5.4313767 ns/op	2945.8461 MB/s	1.183483 cy/B	3.8125001 ins/B	3.2214236 ipc
BenchmarkCount16avx2/16B	 294989941	7.1266559 ns/op	2245.0923 MB/s	1.7305451 cy/B	5.6875001 ins/B	3.2865368 ipc
BenchmarkOverhead/24B	 407581744	5.1548908 ns/op	4655.7728 MB/s	0.83423984 cy/B	2.7500001 ins/B	3.2964142 ipc
BenchmarkScalar/24B	  35869949	58.514269 ns/op	410.15637 MB/s	9.4748825 cy/B	35.375001 ins/B	3.7335556 ipc
BenchmarkAvx512bw_harvey_seal_1KB/24B	  10488366	200.15611 ns/op	119.90641 MB/s	29.075232 cy/B	82.750003 ins/B	2.8460651 ipc
BenchmarkAvx512bw_harvey_seal_512B/24B	  10491756	200.23427 ns/op	119.8596 MB/s	29.080448 cy/B	82.916669 ins/B	2.8512859 ipc
BenchmarkAvx512bw_harvey_seal_256B/24B	  12882157	163.01404 ns/op	147.22658 MB/s	23.685445 cy/B	67.500002 ins/B	2.8498516 ipc
BenchmarkCount16avx512/24B	 337413257	6.2229096 ns/op	3856.7168 MB/s	0.90380061 cy/B	2.7500001 ins/B	3.0427066 ipc
BenchmarkCount16avx2/24B	 268006247	7.8200534 ns/op	3069.0328 MB/s	1.2657163 cy/B	4.2916668 ins/B	3.390702 ipc
BenchmarkOverhead/32B	 499247891	4.1633747 ns/op	7686.0725 MB/s	0.50554787 cy/B	1.625 ins/B	3.2143347 ipc
BenchmarkScalar/32B	  27356657	76.713204 ns/op	417.1381 MB/s	9.3146558 cy/B	34.656251 ins/B	3.7206153 ipc
BenchmarkAvx512bw_harvey_seal_1KB/32B	  11192469	187.6368 ns/op	170.54224 MB/s	20.447679 cy/B	55.687502 ins/B	2.7234143 ipc
BenchmarkAvx512bw_harvey_seal_512B/32B	  11239182	186.87327 ns/op	171.23904 MB/s	20.359714 cy/B	55.968752 ins/B	2.748995 ipc
BenchmarkAvx512bw_harvey_seal_256B/32B	  14073834	149.23963 ns/op	214.42026 MB/s	16.255878 cy/B	44.250002 ins/B	2.7220924 ipc
BenchmarkCount16avx512/32B	 299931117	7.0085534 ns/op	4565.8495 MB/s	0.76385182 cy/B	2.2187501 ins/B	2.9046865 ipc
BenchmarkCount16avx2/32B	 236721322	8.889073 ns/op	3599.9254 MB/s	1.0795402 cy/B	3.5937501 ins/B	3.3289637 ipc
BenchmarkOverhead/48B	 387729461	5.4097854 ns/op	8872.8104 MB/s	0.43790501 cy/B	1.5 ins/B	3.4254005 ipc
BenchmarkScalar/48B	  18777491	111.81603 ns/op	429.27655 MB/s	9.0517071 cy/B	33.937501 ins/B	3.7492929 ipc
BenchmarkAvx512bw_harvey_seal_1KB/48B	  10105173	208.06674 ns/op	230.69521 MB/s	15.112694 cy/B	41.229168 ins/B	2.7281151 ipc
BenchmarkAvx512bw_harvey_seal_512B/48B	  10023397	208.7331 ns/op	229.95873 MB/s	15.162001 cy/B	41.479168 ins/B	2.7357319 ipc
BenchmarkAvx512bw_harvey_seal_256B/48B	  12287799	170.91048 ns/op	280.84878 MB/s	12.411551 cy/B	33.666668 ins/B	2.712527 ipc
BenchmarkCount16avx512/48B	 281449027	7.5246061 ns/op	6379.0715 MB/s	0.5467709 cy/B	1.6875001 ins/B	3.0863019 ipc
BenchmarkCount16avx2/48B	 194010705	10.819701 ns/op	4436.3516 MB/s	0.87573588 cy/B	2.8958334 ins/B	3.3067429 ipc
BenchmarkOverhead/64B	 522030728	4.0848868 ns/op	15667.509 MB/s	0.24797164 cy/B	0.87500002 ins/B	3.5286294 ipc
BenchmarkScalar/64B	  14247118	147.24517 ns/op	434.64923 MB/s	8.9404168 cy/B	33.578126 ins/B	3.7557674 ipc
BenchmarkAvx512bw_harvey_seal_1KB/64B	  10518689	199.87815 ns/op	320.19507 MB/s	10.892584 cy/B	29.484376 ins/B	2.7068302 ipc
BenchmarkAvx512bw_harvey_seal_512B/64B	  10587818	198.26965 ns/op	322.79272 MB/s	10.803767 cy/B	29.625001 ins/B	2.7420991 ipc
BenchmarkAvx512bw_harvey_seal_256B/64B	  13003911	161.52756 ns/op	396.21721 MB/s	8.8037106 cy/B	23.765626 ins/B	2.699501 ipc
BenchmarkCount16avx512/64B	 243281830	8.601724 ns/op	7440.3689 MB/s	0.46863369 cy/B	1.421875 ins/B	3.0340863 ipc
BenchmarkCount16avx2/64B	 163128692	12.867569 ns/op	4973.7443 MB/s	0.78131333 cy/B	2.5468751 ins/B	3.2597358 ipc
BenchmarkOverhead/96B	 481896129	4.3380994 ns/op	22129.507 MB/s	0.1755951 cy/B	0.62500002 ins/B	3.5593249 ipc
BenchmarkScalar/96B	   9614993	218.30181 ns/op	439.75815 MB/s	8.8326612 cy/B	33.218751 ins/B	3.7608994 ipc
BenchmarkAvx512bw_harvey_seal_1KB/96B	   9912882	211.87178 ns/op	453.10424 MB/s	7.6925156 cy/B	20.750001 ins/B	2.6974272 ipc
BenchmarkAvx512bw_harvey_seal_512B/96B	  10043418	209.11681 ns/op	459.07357 MB/s	7.5939106 cy/B	20.843751 ins/B	2.744798 ipc
BenchmarkAvx512bw_harvey_seal_256B/96B	  12089380	173.63457 ns/op	552.8853 MB/s	6.3042075 cy/B	16.937501 ins/B	2.6866978 ipc
BenchmarkCount16avx512/96B	 184561872	11.38387 ns/op	8432.9844 MB/s	0.41338552 cy/B	1.15625 ins/B	2.797026 ipc
BenchmarkCount16avx2/96B	 123663578	16.991034 ns/op	5650.0388 MB/s	0.68772538 cy/B	2.1979167 ins/B	3.1959221 ipc
BenchmarkOverhead/128B	 442543696	4.7220506 ns/op	27106.867 MB/s	0.14335325 cy/B	0.50000001 ins/B	3.4878876 ipc
BenchmarkScalar/128B	   7263868	289.27308 ns/op	442.48846 MB/s	8.782155 cy/B	33.039063 ins/B	3.7620679 ipc
BenchmarkAvx512bw_harvey_seal_1KB/128B	   9417449	223.44304 ns/op	572.85292 MB/s	6.087073 cy/B	16.382813 ins/B	2.6914107 ipc
BenchmarkAvx512bw_harvey_seal_512B/128B	   9502287	221.18137 ns/op	578.7106 MB/s	6.0234895 cy/B	16.453126 ins/B	2.731494 ipc
BenchmarkAvx512bw_harvey_seal_256B/128B	  11312403	186.04663 ns/op	687.99956 MB/s	5.0651717 cy/B	13.523438 ins/B	2.6698874 ipc
BenchmarkCount16avx512/128B	 155153727	13.545056 ns/op	9449.9424 MB/s	0.3687293 cy/B	1.0234375 ins/B	2.7755797 ipc
BenchmarkCount16avx2/128B	  99393483	21.134264 ns/op	6056.5156 MB/s	0.64121149 cy/B	2.0234376 ins/B	3.1556477 ipc
BenchmarkOverhead/192B	 390316557	5.37421 ns/op	35726.181 MB/s	0.10869204 cy/B	0.37500001 ins/B	3.4501147 ipc
BenchmarkScalar/192B	   4829823	435.34005 ns/op	441.03454 MB/s	8.8065561 cy/B	32.859376 ins/B	3.7312402 ipc
BenchmarkAvx512bw_harvey_seal_1KB/192B	   8455915	248.11066 ns/op	773.84825 MB/s	4.5047388 cy/B	12.015625 ins/B	2.6673301 ipc
BenchmarkAvx512bw_harvey_seal_512B/192B	   8594388	244.11327 ns/op	786.52011 MB/s	4.4327787 cy/B	12.0625 ins/B	2.7212052 ipc
BenchmarkAvx512bw_harvey_seal_256B/192B	   9969204	210.84145 ns/op	910.63686 MB/s	3.8273141 cy/B	10.109375 ins/B	2.6413759 ipc
BenchmarkCount16avx512/192B	 115472099	18.258699 ns/op	10515.536 MB/s	0.33163477 cy/B	0.89062503 ins/B	2.6855599 ipc
BenchmarkCount16avx2/192B	  71543552	29.34788 ns/op	6542.2101 MB/s	0.59381542 cy/B	1.8489584 ins/B	3.1136921 ipc
BenchmarkOverhead/256B	 370327783	5.6756498 ns/op	45104.968 MB/s	0.086159031 cy/B	0.31250001 ins/B	3.627014 ipc
BenchmarkScalar/256B	   3645233	576.63852 ns/op	443.9523 MB/s	8.750655 cy/B	32.769532 ins/B	3.744809 ipc
BenchmarkAvx512bw_harvey_seal_1KB/256B	   7727762	272.18468 ns/op	940.53786 MB/s	3.7043592 cy/B	9.8320316 ins/B	2.6541788 ipc
BenchmarkAvx512bw_harvey_seal_512B/256B	   7869847	266.99238 ns/op	958.82886 MB/s	3.6366145 cy/B	9.8671879 ins/B	2.7132895 ipc
BenchmarkAvx512bw_harvey_seal_256B/256B	  10528826	199.41046 ns/op	1283.7842 MB/s	2.7146611 cy/B	6.855469 ins/B	2.5253498 ipc
BenchmarkCount16avx512/256B	  92003006	22.886447 ns/op	11185.66 MB/s	0.31159872 cy/B	0.82421878 ins/B	2.6451289 ipc
BenchmarkCount16avx2/256B	  55863399	37.577245 ns/op	6812.6336 MB/s	0.57036787 cy/B	1.7617188 ins/B	3.0887413 ipc
BenchmarkOverhead/384B	 298009703	7.0394708 ns/op	54549.555 MB/s	0.071218657 cy/B	0.25000001 ins/B	3.5103162 ipc
BenchmarkScalar/384B	   2445334	858.69691 ns/op	447.18922 MB/s	8.6867381 cy/B	32.679688 ins/B	3.7620207 ipc
BenchmarkAvx512bw_harvey_seal_1KB/384B	   6571241	320.72115 ns/op	1197.3018 MB/s	2.9109735 cy/B	7.6484378 ins/B	2.6274502 ipc
BenchmarkAvx512bw_harvey_seal_512B/384B	   6707631	312.73417 ns/op	1227.8799 MB/s	2.8393424 cy/B	7.6718753 ins/B	2.7019902 ipc
BenchmarkAvx512bw_harvey_seal_256B/384B	   7708968	272.4744 ns/op	1409.3067 MB/s	2.4735757 cy/B	6.2395836 ins/B	2.5224955 ipc
BenchmarkCount16avx512/384B	  62910919	33.382363 ns/op	11503.08 MB/s	0.30311615 cy/B	0.75781253 ins/B	2.5000731 ipc
BenchmarkCount16avx2/384B	  38841688	54.201606 ns/op	7084.661 MB/s	0.54853219 cy/B	1.6744792 ins/B	3.0526544 ipc
BenchmarkOverhead/512B	 254812461	8.2395519 ns/op	62139.302 MB/s	0.062517621 cy/B	0.21875001 ins/B	3.4990136 ipc
BenchmarkScalar/512B	   1840865	1141.2937 ns/op	448.6137 MB/s	8.6628539 cy/B	32.634766 ins/B	3.7672073 ipc
BenchmarkAvx512bw_harvey_seal_1KB/512B	   5681905	369.98202 ns/op	1383.851 MB/s	2.5189349 cy/B	6.5566409 ins/B	2.6029418 ipc
BenchmarkAvx512bw_harvey_seal_512B/512B	   8741724	239.42066 ns/op	2138.4955 MB/s	1.6306564 cy/B	4.1796877 ins/B	2.5631934 ipc
BenchmarkAvx512bw_harvey_seal_256B/512B	  10081714	208.28431 ns/op	2458.1785 MB/s	1.418149 cy/B	3.5859376 ins/B	2.5286043 ipc
BenchmarkCount16avx512/512B	  46450212	45.224057 ns/op	11321.408 MB/s	0.3079947 cy/B	0.72460941 ins/B	2.3526684 ipc
BenchmarkCount16avx2/512B	  84165602	24.891422 ns/op	20569.335 MB/s	0.18884234 cy/B	0.55273439 ins/B	2.9269623 ipc
BenchmarkOverhead/768B	 189726531	11.067659 ns/op	69391.368 MB/s	0.055994523 cy/B	0.1875 ins/B	3.3485419 ipc
BenchmarkScalar/768B	   1231131	1706.9402 ns/op	449.92789 MB/s	8.6329279 cy/B	32.589845 ins/B	3.7750628 ipc
BenchmarkAvx512bw_harvey_seal_1KB/768B	   4480549	468.36749 ns/op	1639.7381 MB/s	2.1261364 cy/B	5.464844 ins/B	2.5703167 ipc
BenchmarkAvx512bw_harvey_seal_512B/768B	   5914500	355.65604 ns/op	2159.3897 MB/s	1.6135895 cy/B	4.1757814 ins/B	2.5878834 ipc
BenchmarkAvx512bw_harvey_seal_256B/768B	   9602422	218.7616 ns/op	3510.671 MB/s	0.99267826 cy/B	2.4960938 ins/B	2.5145044 ipc
BenchmarkCount16avx512/768B	  29754487	70.545079 ns/op	10886.656 MB/s	0.32021291 cy/B	0.69140628 ins/B	2.159208 ipc
BenchmarkCount16avx2/768B	  41791806	50.26631 ns/op	15278.623 MB/s	0.2541497 cy/B	0.86848961 ins/B	3.4172364 ipc
BenchmarkOverhead/1024B	  92299693	22.750065 ns/op	45010.86 MB/s	0.086339227 cy/B	0.17187501 ins/B	1.9906943 ipc
BenchmarkScalar/1024B	    925002	2270.8 ns/op	450.94239 MB/s	8.61787 cy/B	32.567384 ins/B	3.7790526 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1024B	   8521041	247.55907 ns/op	4136.3866 MB/s	0.83578523 cy/B	2.1210938 ins/B	2.5378456 ipc
BenchmarkAvx512bw_harvey_seal_512B/1024B	   8413061	249.36459 ns/op	4106.4371 MB/s	0.84906166 cy/B	2.1845704 ins/B	2.5729231 ipc
BenchmarkAvx512bw_harvey_seal_256B/1024B	   9308758	225.66124 ns/op	4537.7754 MB/s	0.76821989 cy/B	1.951172 ins/B	2.5398613 ipc
BenchmarkCount16avx512/1024B	  82636377	24.9674 ns/op	41013.481 MB/s	0.084981857 cy/B	0.22753907 ins/B	2.6775018 ipc
BenchmarkCount16avx2/1024B	  53150218	39.320731 ns/op	26042.242 MB/s	0.14918466 cy/B	0.40625001 ins/B	2.7231353 ipc
BenchmarkOverhead/1536B	 114751838	18.295199 ns/op	83956.451 MB/s	0.046269428 cy/B	0.15625 ins/B	3.3769599 ipc
BenchmarkScalar/1536B	    617635	3400.5046 ns/op	451.69767 MB/s	8.601436 cy/B	32.544923 ins/B	3.7836616 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1536B	   4512686	466.59307 ns/op	3291.9477 MB/s	1.0590195 cy/B	2.6497397 ins/B	2.5020689 ipc
BenchmarkAvx512bw_harvey_seal_512B/1536B	   8081084	259.78537 ns/op	5912.5731 MB/s	0.58959765 cy/B	1.5195313 ins/B	2.5772344 ipc
BenchmarkAvx512bw_harvey_seal_256B/1536B	   8514758	246.78037 ns/op	6224.1578 MB/s	0.56006584 cy/B	1.4062501 ins/B	2.5108656 ipc
BenchmarkCount16avx512/1536B	  26506255	79.015739 ns/op	19439.165 MB/s	0.17932547 cy/B	0.36653648 ins/B	2.0439733 ipc
BenchmarkCount16avx2/1536B	  38389392	54.863705 ns/op	27996.651 MB/s	0.13876767 cy/B	0.37239585 ins/B	2.6835922 ipc
BenchmarkOverhead/2048B	  87608686	23.986188 ns/op	85382.472 MB/s	0.045493586 cy/B	0.1484375 ins/B	3.2628227 ipc
BenchmarkScalar/2048B	    463522	4535.6094 ns/op	451.538 MB/s	8.6055007 cy/B	32.533692 ins/B	3.7805693 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2048B	   8171821	257.78236 ns/op	7944.6863 MB/s	0.43857761 cy/B	1.1235352 ins/B	2.5617705 ipc
BenchmarkAvx512bw_harvey_seal_512B/2048B	   7804453	268.68365 ns/op	7622.3469 MB/s	0.45741752 cy/B	1.1870118 ins/B	2.5950291 ipc
BenchmarkAvx512bw_harvey_seal_256B/2048B	   8093092	259.81063 ns/op	7882.6644 MB/s	0.44238498 cy/B	1.1337891 ins/B	2.5629015 ipc
BenchmarkCount16avx512/2048B	  53807995	39.176307 ns/op	52276.495 MB/s	0.066692071 cy/B	0.16650391 ins/B	2.4966073 ipc
BenchmarkCount16avx2/2048B	  31115428	67.486935 ns/op	30346.615 MB/s	0.12806029 cy/B	0.34375001 ins/B	2.6842827 ipc
BenchmarkOverhead/3072B	  47057510	44.7584 ns/op	68635.161 MB/s	0.056625091 cy/B	0.14062501 ins/B	2.4834398 ipc
BenchmarkScalar/3072B	    308949	6796.9351 ns/op	451.96841 MB/s	8.5977172 cy/B	32.522462 ins/B	3.7826857 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3072B	   7787783	269.50849 ns/op	11398.528 MB/s	0.30602872 cy/B	0.79101566 ins/B	2.5847759 ipc
BenchmarkAvx512bw_harvey_seal_512B/3072B	   7272025	287.89428 ns/op	10670.584 MB/s	0.32615919 cy/B	0.85449223 ins/B	2.6198625 ipc
BenchmarkAvx512bw_harvey_seal_256B/3072B	   7131560	293.93479 ns/op	10451.298 MB/s	0.33368725 cy/B	0.86132816 ins/B	2.5812438 ipc
BenchmarkCount16avx512/3072B	  43318441	48.33013 ns/op	63562.833 MB/s	0.054875959 cy/B	0.14127605 ins/B	2.5744615 ipc
BenchmarkCount16avx2/3072B	  22187362	95.680521 ns/op	32106.849 MB/s	0.12097865 cy/B	0.31510418 ins/B	2.6046264 ipc
BenchmarkOverhead/4096B	  37816974	55.413585 ns/op	73916.893 MB/s	0.052563606 cy/B	0.13671876 ins/B	2.6010155 ipc
BenchmarkScalar/4096B	    231649	9054.3401 ns/op	452.37974 MB/s	8.590719 cy/B	32.516846 ins/B	3.7851135 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4096B	   7384561	284.47708 ns/op	14398.348 MB/s	0.24208218 cy/B	0.62475589 ins/B	2.5807596 ipc
BenchmarkAvx512bw_harvey_seal_512B/4096B	   6810309	308.29199 ns/op	13286.106 MB/s	0.26240912 cy/B	0.68823245 ins/B	2.6227459 ipc
BenchmarkAvx512bw_harvey_seal_256B/4096B	   6385827	328.65961 ns/op	12462.742 MB/s	0.27986826 cy/B	0.72509768 ins/B	2.5908536 ipc
BenchmarkCount16avx512/4096B	  36058799	58.211336 ns/op	70364.301 MB/s	0.049563854 cy/B	0.12866211 ins/B	2.595886 ipc
BenchmarkCount16avx2/4096B	  17293663	121.47681 ns/op	33718.37 MB/s	0.11524555 cy/B	0.30078126 ins/B	2.6099166 ipc
BenchmarkOverhead/6144B	  27504419	76.833715 ns/op	79964.895 MB/s	0.048534241 cy/B	0.1328125 ins/B	2.7364702 ipc
BenchmarkScalar/6144B	    154432	13613.104 ns/op	451.32984 MB/s	8.5904799 cy/B	32.511231 ins/B	3.7845652 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6144B	   6776896	309.39419 ns/op	19858.162 MB/s	0.17543935 cy/B	0.45849611 ins/B	2.6134166 ipc
BenchmarkAvx512bw_harvey_seal_512B/6144B	   6016049	347.71894 ns/op	17669.443 MB/s	0.19733819 cy/B	0.52197268 ins/B	2.6450666 ipc
BenchmarkAvx512bw_harvey_seal_256B/6144B	   5265517	398.36989 ns/op	15422.852 MB/s	0.22604538 cy/B	0.58886721 ins/B	2.605084 ipc
BenchmarkCount16avx512/6144B	  27250165	77.282698 ns/op	79500.33 MB/s	0.043857402 cy/B	0.11604818 ins/B	2.6460341 ipc
BenchmarkCount16avx2/6144B	  11968535	175.20975 ns/op	35066.541 MB/s	0.11082086 cy/B	0.28645834 ins/B	2.5848774 ipc
BenchmarkOverhead/8192B	  21559742	97.600046 ns/op	83934.387 MB/s	0.046303751 cy/B	0.13085938 ins/B	2.8261075 ipc
BenchmarkScalar/8192B	    115994	18100.857 ns/op	452.57525 MB/s	8.5862743 cy/B	32.508424 ins/B	3.7860919 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8192B	   6216832	338.37161 ns/op	24210.069 MB/s	0.14404374 cy/B	0.37536623 ins/B	2.6059183 ipc
BenchmarkAvx512bw_harvey_seal_512B/8192B	   5405070	388.29589 ns/op	21097.313 MB/s	0.16525551 cy/B	0.43884279 ins/B	2.655541 ipc
BenchmarkAvx512bw_harvey_seal_256B/8192B	   4487367	467.63371 ns/op	17517.984 MB/s	0.1990876 cy/B	0.52075197 ins/B	2.6156927 ipc
BenchmarkCount16avx512/8192B	  21461393	97.904557 ns/op	83673.327 MB/s	0.041675522 cy/B	0.10974122 ins/B	2.6332295 ipc
BenchmarkCount16avx2/8192B	   9119349	229.85241 ns/op	35640.262 MB/s	0.10899306 cy/B	0.27929688 ins/B	2.56252 ipc
BenchmarkOverhead/12288B	  15034580	139.55494 ns/op	88051.341 MB/s	0.044113136 cy/B	0.12890625 ins/B	2.9221739 ipc
BenchmarkScalar/12288B	     77392	27161.504 ns/op	452.405 MB/s	8.5872016 cy/B	32.505616 ins/B	3.7853561 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12288B	   5366167	390.67329 ns/op	31453.391 MB/s	0.11077442 cy/B	0.29223634 ins/B	2.6381212 ipc
BenchmarkAvx512bw_harvey_seal_512B/12288B	   4501799	466.02289 ns/op	26367.804 MB/s	0.13221943 cy/B	0.3557129 ins/B	2.6903225 ipc
BenchmarkAvx512bw_harvey_seal_256B/12288B	   3458917	607.37878 ns/op	20231.197 MB/s	0.17235844 cy/B	0.45263674 ins/B	2.6261362 ipc
BenchmarkCount16avx512/12288B	  15405624	135.48711 ns/op	90694.971 MB/s	0.038433314 cy/B	0.10343425 ins/B	2.6912654 ipc
BenchmarkCount16avx2/12288B	   6222290	338.12509 ns/op	36341.58 MB/s	0.1068691 cy/B	0.27213543 ins/B	2.546437 ipc
BenchmarkOverhead/16384B	  11529962	181.86144 ns/op	90090.568 MB/s	0.043122899 cy/B	0.12792969 ins/B	2.9666301 ipc
BenchmarkScalar/16384B	     58041	36213.641 ns/op	452.4262 MB/s	8.5871656 cy/B	32.504212 ins/B	3.7852085 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16384B	   4761283	440.05083 ns/op	37232.063 MB/s	0.093654325 cy/B	0.2506714 ins/B	2.6765597 ipc
BenchmarkAvx512bw_harvey_seal_512B/16384B	   3854628	545.62564 ns/op	30027.914 MB/s	0.11605998 cy/B	0.31414796 ins/B	2.7067724 ipc
BenchmarkAvx512bw_harvey_seal_256B/16384B	   2809212	747.29681 ns/op	21924.354 MB/s	0.15902486 cy/B	0.41857912 ins/B	2.6321615 ipc
BenchmarkCount16avx512/16384B	  11986152	175.10268 ns/op	93567.959 MB/s	0.037245634 cy/B	0.10028077 ins/B	2.6924167 ipc
BenchmarkCount16avx2/16384B	   4717997	445.63792 ns/op	36765.273 MB/s	0.10570592 cy/B	0.2685547 ins/B	2.5405833 ipc
BenchmarkOverhead/24576B	   7944648	264.49965 ns/op	92915.058 MB/s	0.041815062 cy/B	0.12695313 ins/B	3.0360622 ipc
BenchmarkScalar/24576B	     38670	54356.076 ns/op	452.12977 MB/s	8.5895699 cy/B	32.502808 ins/B	3.7839855 ipc
BenchmarkAvx512bw_harvey_seal_1KB/24576B	   3859989	542.45338 ns/op	45305.275 MB/s	0.076934409 cy/B	0.20910645 ins/B	2.7179835 ipc
BenchmarkAvx512bw_harvey_seal_512B/24576B	   2992513	702.35468 ns/op	34990.868 MB/s	0.099641882 cy/B	0.27258302 ins/B	2.735627 ipc
BenchmarkAvx512bw_harvey_seal_256B/24576B	   2052671	1023.3108 ns/op	24016.164 MB/s	0.14516862 cy/B	0.3845215 ins/B	2.6487921 ipc
BenchmarkCount16avx512/24576B	   8299684	253.15768 ns/op	97077.836 MB/s	0.035912307 cy/B	0.097127282 ins/B	2.7045682 ipc
BenchmarkCount16avx2/24576B	   3162464	663.86488 ns/op	37019.581 MB/s	0.10501154 cy/B	0.26497397 ins/B	2.5232844 ipc
BenchmarkOverhead/32768B	   5993507	350.72468 ns/op	93429.411 MB/s	0.041595904 cy/B	0.12646485 ins/B	3.0403197 ipc
BenchmarkScalar/32768B	     28965	72568.095 ns/op	451.5483 MB/s	8.6070837 cy/B	32.502107 ins/B	3.7762043 ipc
BenchmarkAvx512bw_harvey_seal_1KB/32768B	   3042884	690.35078 ns/op	47465.724 MB/s	0.073455539 cy/B	0.18832398 ins/B	2.5637819 ipc
BenchmarkAvx512bw_harvey_seal_512B/32768B	   2429827	864.70634 ns/op	37894.946 MB/s	0.091962531 cy/B	0.25180055 ins/B	2.7380776 ipc
BenchmarkAvx512bw_harvey_seal_256B/32768B	   1612849	1302.7623 ns/op	25152.708 MB/s	0.13855856 cy/B	0.36749269 ins/B	2.6522554 ipc
BenchmarkCount16avx512/32768B	   6242669	336.27882 ns/op	97442.949 MB/s	0.035784275 cy/B	0.095550541 ins/B	2.6701824 ipc
BenchmarkCount16avx2/32768B	   2369420	886.81482 ns/op	36950.217 MB/s	0.10509953 cy/B	0.2631836 ins/B	2.5041369 ipc
BenchmarkOverhead/49152B	   3996321	524.65145 ns/op	93685.054 MB/s	0.041475096 cy/B	0.12597657 ins/B	3.0374027 ipc
BenchmarkScalar/49152B	     19213	109255.18 ns/op	449.88258 MB/s	8.6361608 cy/B	32.501405 ins/B	3.7634089 ipc
BenchmarkAvx512bw_harvey_seal_1KB/49152B	   2180986	961.84381 ns/op	51101.852 MB/s	0.068231945 cy/B	0.16754151 ins/B	2.4554702 ipc
BenchmarkAvx512bw_harvey_seal_512B/49152B	   1774455	1184.171 ns/op	41507.517 MB/s	0.084024886 cy/B	0.23101807 ins/B	2.7494006 ipc
BenchmarkAvx512bw_harvey_seal_256B/49152B	   1131282	1856.8564 ns/op	26470.544 MB/s	0.13170667 cy/B	0.35046388 ins/B	2.6609426 ipc
BenchmarkCount16avx512/49152B	   4060758	517.03149 ns/op	95065.776 MB/s	0.036685167 cy/B	0.093973799 ins/B	2.5616293 ipc
BenchmarkCount16avx2/49152B	   1565013	1341.7946 ns/op	36631.539 MB/s	0.10608882 cy/B	0.26139324 ins/B	2.4639094 ipc
BenchmarkOverhead/65536B	   3005590	698.24223 ns/op	93858.545 MB/s	0.041319276 cy/B	0.12573243 ins/B	3.0429484 ipc
BenchmarkScalar/65536B	     14368	146749.68 ns/op	446.5836 MB/s	8.6999532 cy/B	32.501054 ins/B	3.7357734 ipc
BenchmarkAvx512bw_harvey_seal_1KB/65536B	   1739808	1205.1548 ns/op	54379.734 MB/s	0.064136626 cy/B	0.15715028 ins/B	2.4502423 ipc
BenchmarkAvx512bw_harvey_seal_512B/65536B	   1400319	1499.0978 ns/op	43716.961 MB/s	0.07975962 cy/B	0.22062684 ins/B	2.7661471 ipc
BenchmarkAvx512bw_harvey_seal_256B/65536B	    870922	2410.2179 ns/op	27190.902 MB/s	0.12824075 cy/B	0.34194948 ins/B	2.6664651 ipc
BenchmarkCount16avx512/65536B	   3069289	683.59667 ns/op	95869.396 MB/s	0.036380517 cy/B	0.093185429 ins/B	2.5614102 ipc
BenchmarkCount16avx2/65536B	   1187410	1771.3597 ns/op	36997.568 MB/s	0.10502586 cy/B	0.26049806 ins/B	2.480323 ipc
BenchmarkOverhead/98304B	   2017422	1039.2632 ns/op	94590.091 MB/s	0.041079446 cy/B	0.12548829 ins/B	3.0547706 ipc
BenchmarkScalar/98304B	      9601	218865.26 ns/op	449.15305 MB/s	8.6505705 cy/B	32.500703 ins/B	3.7570589 ipc
BenchmarkAvx512bw_harvey_seal_1KB/98304B	   1241640	1692.6216 ns/op	58077.953 MB/s	0.060021699 cy/B	0.14675904 ins/B	2.4450997 ipc
BenchmarkAvx512bw_harvey_seal_512B/98304B	    984726	2132.5625 ns/op	46096.657 MB/s	0.07564067 cy/B	0.2102356 ins/B	2.779399 ipc
BenchmarkAvx512bw_harvey_seal_256B/98304B	    596845	3520.2147 ns/op	27925.57 MB/s	0.12478759 cy/B	0.33343507 ins/B	2.672021 ipc
BenchmarkCount16avx512/98304B	   2070739	1014.8006 ns/op	96870.26 MB/s	0.035976714 cy/B	0.092397058 ins/B	2.5682461 ipc
BenchmarkCount16avx2/98304B	    789788	2658.3001 ns/op	36980.024 MB/s	0.1050884 cy/B	0.25960287 ins/B	2.4703285 ipc
BenchmarkOverhead/131072B	   1519276	1381.4654 ns/op	94878.959 MB/s	0.040956815 cy/B	0.12536621 ins/B	3.0609367 ipc
BenchmarkScalar/131072B	      7109	295489.68 ns/op	443.57556 MB/s	8.7630401 cy/B	32.500527 ins/B	3.7088187 ipc
BenchmarkAvx512bw_harvey_seal_1KB/131072B	    976265	2155.0774 ns/op	60820.089 MB/s	0.057343666 cy/B	0.14156342 ins/B	2.4686845 ipc
BenchmarkAvx512bw_harvey_seal_512B/131072B	    759694	2764.6287 ns/op	47410.346 MB/s	0.073537703 cy/B	0.20503999 ins/B	2.7882294 ipc
BenchmarkAvx512bw_harvey_seal_256B/131072B	    453654	4625.0123 ns/op	28339.817 MB/s	0.12306147 cy/B	0.32917787 ins/B	2.674906 ipc
BenchmarkCount16avx512/131072B	   1560913	1343.0104 ns/op	97595.668 MB/s	0.035736167 cy/B	0.092002872 ins/B	2.5745031 ipc
BenchmarkCount16avx2/131072B	    598789	3505.6408 ns/op	37388.885 MB/s	0.10394736 cy/B	0.25915528 ins/B	2.4931397 ipc
BenchmarkOverhead/196608B	   1015128	2067.0848 ns/op	95113.66 MB/s	0.040856813 cy/B	0.12524414 ins/B	3.0654409 ipc
BenchmarkScalar/196608B	      4759	441130.76 ns/op	445.69098 MB/s	8.7187935 cy/B	32.500352 ins/B	3.7276203 ipc
BenchmarkAvx512bw_harvey_seal_1KB/196608B	    668921	3152.5902 ns/op	62363.956 MB/s	0.055897872 cy/B	0.1363678 ins/B	2.4395885 ipc
BenchmarkAvx512bw_harvey_seal_512B/196608B	    517626	4055.6538 ns/op	48477.511 MB/s	0.071932133 cy/B	0.19984437 ins/B	2.778235 ipc
BenchmarkAvx512bw_harvey_seal_256B/196608B	    305697	6869.815 ns/op	28619.111 MB/s	0.12186776 cy/B	0.32492067 ins/B	2.6661741 ipc
BenchmarkCount16avx512/196608B	   1043323	2018.0659 ns/op	97423.973 MB/s	0.035803172 cy/B	0.091608687 ins/B	2.5586751 ipc
BenchmarkCount16avx2/196608B	    396999	5292.9697 ns/op	37145.121 MB/s	0.10461749 cy/B	0.25870769 ins/B	2.4728915 ipc
BenchmarkOverhead/262144B	    762560	2752.536 ns/op	95237.266 MB/s	0.040806476 cy/B	0.12518311 ins/B	3.0677266 ipc
BenchmarkScalar/262144B	      3575	587705.64 ns/op	446.04642 MB/s	8.7087051 cy/B	32.500264 ins/B	3.7319284 ipc
BenchmarkAvx512bw_harvey_seal_1KB/262144B	    509788	4092.4333 ns/op	64055.778 MB/s	0.054427652 cy/B	0.13376999 ins/B	2.4577579 ipc
BenchmarkAvx512bw_harvey_seal_512B/262144B	    394514	5328.1659 ns/op	49199.67 MB/s	0.070858316 cy/B	0.19724656 ins/B	2.7836755 ipc
BenchmarkAvx512bw_harvey_seal_256B/262144B	    231255	9076.7948 ns/op	28880.679 MB/s	0.1207202 cy/B	0.32279207 ins/B	2.6738861 ipc
BenchmarkCount16avx512/262144B	    782962	2681.7766 ns/op	97750.125 MB/s	0.03566032 cy/B	0.091411594 ins/B	2.563398 ipc
BenchmarkCount16avx2/262144B	    298238	7042.1629 ns/op	37224.927 MB/s	0.10434959 cy/B	0.2584839 ins/B	2.4770956 ipc
BenchmarkOverhead/393216B	    509096	4128.429 ns/op	95245.915 MB/s	0.040785413 cy/B	0.12512207 ins/B	3.0678143 ipc
BenchmarkScalar/393216B	      2380	881605.23 ns/op	446.02276 MB/s	8.7069449 cy/B	32.500176 ins/B	3.7326728 ipc
BenchmarkAvx512bw_harvey_seal_1KB/393216B	    334816	6259.2573 ns/op	62821.511 MB/s	0.055492046 cy/B	0.13117219 ins/B	2.3638016 ipc
BenchmarkAvx512bw_harvey_seal_512B/393216B	    264824	7925.5891 ns/op	49613.473 MB/s	0.070244062 cy/B	0.19464875 ins/B	2.7710349 ipc
BenchmarkAvx512bw_harvey_seal_256B/393216B	    154516	13591.315 ns/op	28931.417 MB/s	0.1205303 cy/B	0.32066346 ins/B	2.6604386 ipc
BenchmarkCount16avx512/393216B	    517672	4032.1463 ns/op	97520.27 MB/s	0.035753837 cy/B	0.091214502 ins/B	2.5511807 ipc
BenchmarkCount16avx2/393216B	    199162	10563.403 ns/op	37224.368 MB/s	0.10437832 cy/B	0.2582601 ins/B	2.4742695 ipc
BenchmarkOverhead/524288B	    381974	5501.0412 ns/op	95307.049 MB/s	0.040763698 cy/B	0.12509156 ins/B	3.0686999 ipc
BenchmarkScalar/524288B	      1783	1178517.8 ns/op	444.87065 MB/s	8.7338783 cy/B	32.500132 ins/B	3.721157 ipc
BenchmarkAvx512bw_harvey_seal_1KB/524288B	    251475	8342.1664 ns/op	62847.943 MB/s	0.055478009 cy/B	0.12987328 ins/B	2.3409867 ipc
BenchmarkAvx512bw_harvey_seal_512B/524288B	    198403	10585.033 ns/op	49531.069 MB/s	0.070396043 cy/B	0.19334985 ins/B	2.7466011 ipc
BenchmarkAvx512bw_harvey_seal_256B/524288B	    116019	18102.367 ns/op	28962.4 MB/s	0.12040239 cy/B	0.31959916 ins/B	2.6544253 ipc
BenchmarkCount16avx512/524288B	    388903	5406.7922 ns/op	96968.402 MB/s	0.035957359 cy/B	0.091154102 ins/B	2.5350611 ipc
BenchmarkCount16avx2/524288B	    149638	14071.114 ns/op	37259.878 MB/s	0.10426678 cy/B	0.25820542 ins/B	2.4763921 ipc
BenchmarkOverhead/786432B	    234048	8956.8487 ns/op	87802.309 MB/s	0.044251879 cy/B	0.12506104 ins/B	2.8261182 ipc
BenchmarkScalar/786432B	      1195	1763305.8 ns/op	445.99863 MB/s	8.7104209 cy/B	32.500089 ins/B	3.7311731 ipc
BenchmarkAvx512bw_harvey_seal_1KB/786432B	    160246	13088.991 ns/op	60083.468 MB/s	0.058010156 cy/B	0.12857438 ins/B	2.2164115 ipc
BenchmarkAvx512bw_harvey_seal_512B/786432B	    128850	16279.807 ns/op	48307.207 MB/s	0.072174739 cy/B	0.19205094 ins/B	2.6609163 ipc
BenchmarkAvx512bw_harvey_seal_256B/786432B	     76051	27632.625 ns/op	28460.271 MB/s	0.12246363 cy/B	0.31853486 ins/B	2.6010567 ipc
BenchmarkCount16avx512/786432B	    228661	9172.2386 ns/op	85740.465 MB/s	0.040654942 cy/B	0.091042841 ins/B	2.239404 ipc
BenchmarkCount16avx2/786432B	     97141	21644.825 ns/op	36333.489 MB/s	0.10686939 cy/B	0.25807445 ins/B	2.4148584 ipc
BenchmarkOverhead/1048576B	    117839	17820.782 ns/op	58840.065 MB/s	0.066035627 cy/B	0.12504578 ins/B	1.8936109 ipc
BenchmarkScalar/1048576B	       893	2355376.5 ns/op	445.18404 MB/s	8.7258302 cy/B	32.500067 ins/B	3.7245816 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1048576B	     90354	23247.814 ns/op	45104.284 MB/s	0.07730171 cy/B	0.12792493 ins/B	1.6548783 ipc
BenchmarkAvx512bw_harvey_seal_512B/1048576B	     79566	26375.679 ns/op	39755.413 MB/s	0.087669849 cy/B	0.19140149 ins/B	2.1832077 ipc
BenchmarkAvx512bw_harvey_seal_256B/1048576B	     53932	38978.817 ns/op	26901.176 MB/s	0.12955521 cy/B	0.31800271 ins/B	2.4545729 ipc
BenchmarkCount16avx512/1048576B	    110301	19082.177 ns/op	54950.542 MB/s	0.063453596 cy/B	0.091006285 ins/B	1.4342179 ipc
BenchmarkCount16avx2/1048576B	     67893	31081.399 ns/op	33736.448 MB/s	0.11517639 cy/B	0.25803758 ins/B	2.2403686 ipc
BenchmarkOverhead/1572864B	     41200	50974.35 ns/op	30855.99 MB/s	0.12591933 cy/B	0.12503053 ins/B	0.99294154 ipc
BenchmarkScalar/1572864B	       598	3509486.4 ns/op	448.17498 MB/s	8.6682967 cy/B	32.500045 ins/B	3.7493 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1572864B	     38866	54029.208 ns/op	29111.365 MB/s	0.11965463 cy/B	0.12727548 ins/B	1.0636904 ipc
BenchmarkAvx512bw_harvey_seal_512B/1572864B	     37952	55340.36 ns/op	28421.644 MB/s	0.1226345 cy/B	0.19075204 ins/B	1.5554518 ipc
BenchmarkAvx512bw_harvey_seal_256B/1572864B	     32873	63954.926 ns/op	24593.32 MB/s	0.14169769 cy/B	0.31747057 ins/B	2.240478 ipc
BenchmarkCount16avx512/1572864B	     40013	52482.517 ns/op	29969.295 MB/s	0.11629074 cy/B	0.090957018 ins/B	0.78215184 ipc
BenchmarkCount16avx2/1572864B	     37572	55873.555 ns/op	28150.419 MB/s	0.1379846 cy/B	0.25798163 ins/B	1.8696407 ipc
BenchmarkOverhead/2097152B	     26752	78545.474 ns/op	26699.845 MB/s	0.14544361 cy/B	0.1250229 ins/B	0.85959707 ipc
BenchmarkScalar/2097152B	       449	4690544.6 ns/op	447.10202 MB/s	8.6766735 cy/B	32.500034 ins/B	3.745679 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2097152B	     26083	80546.42 ns/op	26036.564 MB/s	0.13381469 cy/B	0.12695075 ins/B	0.94870566 ipc
BenchmarkAvx512bw_harvey_seal_512B/2097152B	     25966	80905.286 ns/op	25921.075 MB/s	0.13439895 cy/B	0.19042732 ins/B	1.416881 ipc
BenchmarkAvx512bw_harvey_seal_256B/2097152B	     24098	87120.32 ns/op	24071.904 MB/s	0.14476991 cy/B	0.31720449 ins/B	2.191094 ipc
BenchmarkCount16avx512/2097152B	     26161	80295.213 ns/op	26118.02 MB/s	0.1334091 cy/B	0.090932383 ins/B	0.68160554 ipc
BenchmarkCount16avx2/2097152B	     26448	79419.54 ns/op	26405.995 MB/s	0.14713367 cy/B	0.25795366 ins/B	1.7531926 ipc
BenchmarkOverhead/3145728B	     17636	119072.49 ns/op	26418.596 MB/s	0.14707914 cy/B	0.12501527 ins/B	0.84998645 ipc
BenchmarkScalar/3145728B	       297	7072646.1 ns/op	444.77384 MB/s	8.7358641 cy/B	32.500023 ins/B	3.7202986 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3145728B	     17220	121951.47 ns/op	25794.917 MB/s	0.13515451 cy/B	0.12662603 ins/B	0.9368983 ipc
BenchmarkAvx512bw_harvey_seal_512B/3145728B	     17174	122280.81 ns/op	25725.442 MB/s	0.13553946 cy/B	0.19010259 ins/B	1.4025627 ipc
BenchmarkAvx512bw_harvey_seal_256B/3145728B	     16078	130806.38 ns/op	24048.735 MB/s	0.14495138 cy/B	0.31693842 ins/B	2.1865154 ipc
BenchmarkCount16avx512/3145728B	     17251	121734.23 ns/op	25840.948 MB/s	0.13491298 cy/B	0.090907746 ins/B	0.67382507 ipc
BenchmarkCount16avx2/3145728B	     17543	119766.89 ns/op	26265.423 MB/s	0.14789642 cy/B	0.25792568 ins/B	1.7439617 ipc
BenchmarkOverhead/4194304B	     13713	153167.71 ns/op	27383.736 MB/s	0.14185001 cy/B	0.12501146 ins/B	0.88129328 ipc
BenchmarkScalar/4194304B	       225	9371629 ns/op	447.55335 MB/s	8.6823299 cy/B	32.500017 ins/B	3.7432369 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4194304B	     13545	155021.82 ns/op	27056.217 MB/s	0.12887833 cy/B	0.12646319 ins/B	0.9812603 ipc
BenchmarkAvx512bw_harvey_seal_512B/4194304B	     13509	155452.61 ns/op	26981.238 MB/s	0.12925261 cy/B	0.18993975 ins/B	1.4695236 ipc
BenchmarkAvx512bw_harvey_seal_256B/4194304B	     12334	169703.85 ns/op	24715.432 MB/s	0.14107912 cy/B	0.3168049 ins/B	2.2455833 ipc
BenchmarkCount16avx512/4194304B	     13565	154800.61 ns/op	27094.88 MB/s	0.12868596 cy/B	0.090895428 ins/B	0.70633526 ipc
BenchmarkCount16avx2/4194304B	     13683	153414.75 ns/op	27339.64 MB/s	0.14215442 cy/B	0.2579117 ins/B	1.8143066 ipc
BenchmarkOverhead/6291456B	      9207	228084.41 ns/op	27583.894 MB/s	0.1408494 cy/B	0.12500764 ins/B	0.88752698 ipc
BenchmarkScalar/6291456B	       150	14052344 ns/op	447.71576 MB/s	8.6781303 cy/B	32.500012 ins/B	3.7450477 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6291456B	      8954	234519.85 ns/op	26826.966 MB/s	0.1299187 cy/B	0.12639254 ins/B	0.97285867 ipc
BenchmarkAvx512bw_harvey_seal_512B/6291456B	      8921	235366.48 ns/op	26730.467 MB/s	0.13046006 cy/B	0.1898691 ins/B	1.4553811 ipc
BenchmarkAvx512bw_harvey_seal_256B/6291456B	      7925	265608.59 ns/op	23686.945 MB/s	0.1468844 cy/B	0.31676358 ins/B	2.1565502 ipc
BenchmarkCount16avx512/6291456B	      9082	231196.97 ns/op	27212.536 MB/s	0.12809647 cy/B	0.090883109 ins/B	0.70948959 ipc
BenchmarkCount16avx2/6291456B	      8956	234596.7 ns/op	26818.178 MB/s	0.14483072 cy/B	0.25789771 ins/B	1.7806837 ipc
BenchmarkOverhead/8388608B	      6419	327267.11 ns/op	25632.298 MB/s	0.15149514 cy/B	0.12500574 ins/B	0.82514686 ipc
BenchmarkScalar/8388608B	       113	18734711 ns/op	447.75753 MB/s	8.6766093 cy/B	32.500009 ins/B	3.7457039 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8388608B	      6130	342914.46 ns/op	24462.684 MB/s	0.14241647 cy/B	0.12628831 ins/B	0.88675357 ipc
BenchmarkAvx512bw_harvey_seal_512B/8388608B	      5955	352509.83 ns/op	23796.806 MB/s	0.14641526 cy/B	0.18976487 ins/B	1.2960731 ipc
BenchmarkAvx512bw_harvey_seal_256B/8388608B	      5017	418353.66 ns/op	20051.475 MB/s	0.17377541 cy/B	0.31667401 ins/B	1.8223178 ipc
BenchmarkCount16avx512/8388608B	      6284	334186.79 ns/op	25101.555 MB/s	0.13880203 cy/B	0.090876951 ins/B	0.6547235 ipc
BenchmarkCount16avx2/8388608B	      5884	358046.3 ns/op	23428.836 MB/s	0.16573742 cy/B	0.25789072 ins/B	1.5560199 ipc
BenchmarkOverhead/12582912B	      4135	507527.33 ns/op	24792.58 MB/s	0.15657116 cy/B	0.12500383 ins/B	0.79838351 ipc
BenchmarkScalar/12582912B	        75	28071590 ns/op	448.24365 MB/s	8.6650513 cy/B	32.500006 ins/B	3.7506998 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12582912B	      3503	599231.48 ns/op	20998.416 MB/s	0.16585516 cy/B	0.12623002 ins/B	0.76108586 ipc
BenchmarkAvx512bw_harvey_seal_512B/12582912B	      3299	637068.4 ns/op	19751.273 MB/s	0.17633086 cy/B	0.18970658 ins/B	1.0758558 ipc
BenchmarkAvx512bw_harvey_seal_256B/12582912B	      2671	788591.71 ns/op	15956.181 MB/s	0.21823257 cy/B	0.31663039 ins/B	1.4508851 ipc
BenchmarkCount16avx512/12582912B	      3972	529221.25 ns/op	23776.279 MB/s	0.14648127 cy/B	0.090870793 ins/B	0.62035776 ipc
BenchmarkCount16avx2/12582912B	      3167	664967.36 ns/op	18922.601 MB/s	0.20507009 cy/B	0.25788373 ins/B	1.2575395 ipc
BenchmarkOverhead/16777216B	      2770	760441.3 ns/op	22062.473 MB/s	0.17590004 cy/B	0.12500288 ins/B	0.71064725 ipc
BenchmarkScalar/16777216B	        57	37535686 ns/op	446.96708 MB/s	8.6920382 cy/B	32.500005 ins/B	3.7390545 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16777216B	      2370	872785.19 ns/op	19222.618 MB/s	0.18118162 cy/B	0.12620087 ins/B	0.69654348 ipc
BenchmarkAvx512bw_harvey_seal_512B/16777216B	      2294	914230.78 ns/op	18351.183 MB/s	0.18984283 cy/B	0.18967744 ins/B	0.99912879 ipc
BenchmarkAvx512bw_harvey_seal_256B/16777216B	      1885	1113292 ns/op	15069.915 MB/s	0.23118146 cy/B	0.31660857 ins/B	1.3695241 ipc
BenchmarkCount16avx512/16777216B	      2626	798982.24 ns/op	20998.234 MB/s	0.16585813 cy/B	0.090867715 ins/B	0.54786412 ipc
BenchmarkCount16avx2/16777216B	      2221	948259.67 ns/op	17692.639 MB/s	0.21928496 cy/B	0.25788023 ins/B	1.1760051 ipc
BenchmarkOverhead/25165824B	      1648	1274578.6 ns/op	19744.428 MB/s	0.19650336 cy/B	0.12500193 ins/B	0.63613123 ipc
BenchmarkScalar/25165824B	        38	56370516 ns/op	446.43593 MB/s	8.6999473 cy/B	32.500004 ins/B	3.7356552 ipc
BenchmarkAvx512bw_harvey_seal_1KB/25165824B	      1464	1432117.9 ns/op	17572.452 MB/s	0.19820975 cy/B	0.12617173 ins/B	0.63655661 ipc
BenchmarkAvx512bw_harvey_seal_512B/25165824B	      1423	1473831.6 ns/op	17075.101 MB/s	0.20395995 cy/B	0.18964829 ins/B	0.92983104 ipc
BenchmarkAvx512bw_harvey_seal_256B/25165824B	      1210	1748715.2 ns/op	14391.036 MB/s	0.24194707 cy/B	0.31658676 ins/B	1.308496 ipc
BenchmarkCount16avx512/25165824B	      1567	1341883.4 ns/op	18754.106 MB/s	0.18565022 cy/B	0.090864638 ins/B	0.48943997 ipc
BenchmarkCount16avx2/25165824B	      1387	1514061.2 ns/op	16621.405 MB/s	0.23346581 cy/B	0.25787674 ins/B	1.1045589 ipc
BenchmarkOverhead/33554432B	      1163	1807181.8 ns/op	18567.27 MB/s	0.20900953 cy/B	0.12500145 ins/B	0.59806577 ipc
BenchmarkScalar/33554432B	        28	75043172 ns/op	447.13504 MB/s	8.6889742 cy/B	32.500003 ins/B	3.7403728 ipc
BenchmarkAvx512bw_harvey_seal_1KB/33554432B	      1058	1975571.7 ns/op	16984.67 MB/s	0.20501613 cy/B	0.12615715 ins/B	0.61535234 ipc
BenchmarkAvx512bw_harvey_seal_512B/33554432B	      1002	2089293.3 ns/op	16060.183 MB/s	0.21682637 cy/B	0.18963372 ins/B	0.87458789 ipc
BenchmarkAvx512bw_harvey_seal_256B/33554432B	       820	2548660.6 ns/op	13165.516 MB/s	0.2645757 cy/B	0.31657585 ins/B	1.1965417 ipc
BenchmarkCount16avx512/33554432B	      1127	1868016.1 ns/op	17962.603 MB/s	0.19387897 cy/B	0.090862501 ins/B	0.46865579 ipc
BenchmarkCount16avx2/33554432B	       990	2107916.7 ns/op	15918.291 MB/s	0.24379053 cy/B	0.25787499 ins/B	1.0577728 ipc
BenchmarkOverhead/50331648B	       737	2848004.7 ns/op	17672.6 MB/s	0.21956811 cy/B	0.12500097 ins/B	0.56930386 ipc
BenchmarkScalar/50331648B	        19	1.1264953e+08 ns/op	446.79858 MB/s	8.6955775 cy/B	32.500002 ins/B	3.7375323 ipc
BenchmarkAvx512bw_harvey_seal_1KB/50331648B	       681	3076375.2 ns/op	16360.699 MB/s	0.212941 cy/B	0.12614258 ins/B	0.59238277 ipc
BenchmarkAvx512bw_harvey_seal_512B/50331648B	       643	3265477.7 ns/op	15413.257 MB/s	0.22594766 cy/B	0.18961915 ins/B	0.83921712 ipc
BenchmarkAvx512bw_harvey_seal_256B/50331648B	       540	3881603.3 ns/op	12966.716 MB/s	0.26873078 cy/B	0.31656494 ins/B	1.1780003 ipc
BenchmarkCount16avx512/50331648B	       715	2938153.4 ns/op	17130.367 MB/s	0.20327122 cy/B	0.090861161 ins/B	0.44699471 ipc
BenchmarkCount16avx2/50331648B	       635	3304311.7 ns/op	15232.113 MB/s	0.2546995 cy/B	0.25787324 ins/B	1.0124607 ipc
BenchmarkOverhead/67108864B	       540	3887766.2 ns/op	17261.548 MB/s	0.22496104 cy/B	0.12500073 ins/B	0.55565504 ipc
BenchmarkScalar/67108864B	        14	1.5000222e+08 ns/op	447.38579 MB/s	8.6820521 cy/B	32.500002 ins/B	3.7433548 ipc
BenchmarkAvx512bw_harvey_seal_1KB/67108864B	       499	4207902.1 ns/op	15948.295 MB/s	0.21849321 cy/B	0.1261353 ins/B	0.57729618 ipc
BenchmarkAvx512bw_harvey_seal_512B/67108864B	       477	4388784.6 ns/op	15290.991 MB/s	0.22786691 cy/B	0.18961186 ins/B	0.83211669 ipc
BenchmarkAvx512bw_harvey_seal_256B/67108864B	       404	5205565 ns/op	12891.754 MB/s	0.27015259 cy/B	0.31655949 ins/B	1.1717803 ipc
BenchmarkCount16avx512/67108864B	       522	4007046.8 ns/op	16747.712 MB/s	0.20792636 cy/B	0.090860491 ins/B	0.43698399 ipc
BenchmarkCount16avx2/67108864B	       463	4513473.5 ns/op	14868.563 MB/s	0.26107287 cy/B	0.25787237 ins/B	0.98774094 ipc
BenchmarkOverhead/100663296B	       352	5962951.6 ns/op	16881.454 MB/s	0.23001068 cy/B	0.1250005 ins/B	0.54345518 ipc
BenchmarkScalar/100663296B	        10	2.2591314e+08 ns/op	445.58406 MB/s	8.7147733 cy/B	32.500001 ins/B	3.7292997 ipc
BenchmarkAvx512bw_harvey_seal_1KB/100663296B	       328	6409911 ns/op	15704.32 MB/s	0.22183877 cy/B	0.12612801 ins/B	0.56855711 ipc
BenchmarkAvx512bw_harvey_seal_512B/100663296B	       311	6750092.5 ns/op	14912.877 MB/s	0.23360296 cy/B	0.18960457 ins/B	0.81165314 ipc
BenchmarkAvx512bw_harvey_seal_256B/100663296B	       267	7872797.7 ns/op	12786.217 MB/s	0.27258788 cy/B	0.31655404 ins/B	1.1612917 ipc
BenchmarkCount16avx512/100663296B	       342	6145134.6 ns/op	16380.975 MB/s	0.21271092 cy/B	0.090859821 ins/B	0.42715166 ipc
BenchmarkCount16avx2/100663296B	       304	6919260.8 ns/op	14548.273 MB/s	0.26694831 cy/B	0.25787149 ins/B	0.96599785 ipc
BenchmarkOverhead/134217728B	       263	7992243.8 ns/op	16793.498 MB/s	0.23131679 cy/B	0.12500038 ins/B	0.54038609 ipc
BenchmarkScalar/134217728B	         7	2.9983639e+08 ns/op	447.63656 MB/s	8.6793569 cy/B	32.500001 ins/B	3.7445172 ipc
BenchmarkAvx512bw_harvey_seal_1KB/134217728B	       246	8489585.5 ns/op	15809.691 MB/s	0.22034398 cy/B	0.12612437 ins/B	0.57239761 ipc
BenchmarkAvx512bw_harvey_seal_512B/134217728B	       230	9136449.2 ns/op	14690.36 MB/s	0.23717888 cy/B	0.18960093 ins/B	0.79940057 ipc
BenchmarkAvx512bw_harvey_seal_256B/134217728B	       199	10573606 ns/op	12693.657 MB/s	0.27451267 cy/B	0.31655131 ins/B	1.1531391 ipc
BenchmarkCount16avx512/134217728B	       254	8264924 ns/op	16239.439 MB/s	0.21461072 cy/B	0.090859634 ins/B	0.42336951 ipc
BenchmarkCount16avx2/134217728B	       226	9271243.9 ns/op	14476.777 MB/s	0.26832715 cy/B	0.25787105 ins/B	0.96103229 ipc
BenchmarkOverhead/201326592B	       173	12173781 ns/op	16537.721 MB/s	0.23475504 cy/B	0.12500026 ins/B	0.53247103 ipc
BenchmarkScalar/201326592B	         5	4.5161467e+08 ns/op	445.79285 MB/s	8.7074058 cy/B	32.500001 ins/B	3.7324551 ipc
BenchmarkAvx512bw_harvey_seal_1KB/201326592B	       163	12961762 ns/op	15532.348 MB/s	0.22429931 cy/B	0.12612072 ins/B	0.5622876 ipc
BenchmarkAvx512bw_harvey_seal_512B/201326592B	       154	13736770 ns/op	14656.036 MB/s	0.23772777 cy/B	0.18959729 ins/B	0.79753951 ipc
BenchmarkAvx512bw_harvey_seal_256B/201326592B	       132	15904360 ns/op	12658.579 MB/s	0.27531829 cy/B	0.31654858 ins/B	1.149755 ipc
BenchmarkCount16avx512/201326592B	       168	12571075 ns/op	16015.066 MB/s	0.21755625 cy/B	0.09085925 ins/B	0.41763567 ipc
BenchmarkCount16avx2/201326592B	       149	14129488 ns/op	14248.683 MB/s	0.27248285 cy/B	0.25787062 ins/B	0.94637374 ipc
BenchmarkOverhead/268435456B	       129	16291216 ns/op	16477.312 MB/s	0.23563109 cy/B	0.1250002 ins/B	0.53049111 ipc
BenchmarkScalar/268435456B	         4	6.0412991e+08 ns/op	444.33399 MB/s	8.7373016 cy/B	32.500001 ins/B	3.719684 ipc
BenchmarkAvx512bw_harvey_seal_1KB/268435456B	       123	17253515 ns/op	15558.305 MB/s	0.22386532 cy/B	0.1261189 ins/B	0.56336952 ipc
BenchmarkAvx512bw_harvey_seal_512B/268435456B	       115	18352324 ns/op	14626.783 MB/s	0.23820361 cy/B	0.18959546 ins/B	0.79593867 ipc
BenchmarkAvx512bw_harvey_seal_256B/268435456B	        99	21244183 ns/op	12635.716 MB/s	0.2758377 cy/B	0.31654722 ins/B	1.147585 ipc
BenchmarkCount16avx512/268435456B	       125	16776709 ns/op	16000.483 MB/s	0.21777503 cy/B	0.090859132 ins/B	0.41721556 ipc
BenchmarkCount16avx2/268435456B	       112	18822573 ns/op	14261.359 MB/s	0.2722506 cy/B	0.25787051 ins/B	0.94718068 ipc
BenchmarkOverhead/402653184B	        86	24654088 ns/op	16332.106 MB/s	0.23780324 cy/B	0.12500014 ins/B	0.52564523 ipc
BenchmarkScalar/402653184B	         3	9.0453801e+08 ns/op	445.14789 MB/s	8.7219045 cy/B	32.500001 ins/B	3.7262505 ipc
BenchmarkAvx512bw_harvey_seal_1KB/402653184B	        81	26044152 ns/op	15460.407 MB/s	0.22531789 cy/B	0.12611708 ins/B	0.55972953 ipc
BenchmarkAvx512bw_harvey_seal_512B/402653184B	        75	28069497 ns/op	14344.866 MB/s	0.24281908 cy/B	0.18959364 ins/B	0.78080207 ipc
BenchmarkAvx512bw_harvey_seal_256B/402653184B	        66	31997719 ns/op	12583.809 MB/s	0.27679815 cy/B	0.31654586 ins/B	1.1435982 ipc
BenchmarkCount16avx512/402653184B	        83	25364446 ns/op	15874.708 MB/s	0.21949527 cy/B	0.090858965 ins/B	0.41394498 ipc
BenchmarkCount16avx2/402653184B	        74	28611800 ns/op	14072.977 MB/s	0.2757762 cy/B	0.25787026 ins/B	0.93507074 ipc
BenchmarkOverhead/536870912B	        64	32861457 ns/op	16337.405 MB/s	0.23755385 cy/B	0.12500011 ins/B	0.52619695 ipc
BenchmarkScalar/536870912B	         2	1.2074481e+09 ns/op	444.6327 MB/s	8.7337445 cy/B	32.500001 ins/B	3.7211989 ipc
BenchmarkAvx512bw_harvey_seal_1KB/536870912B	        61	34773076 ns/op	15439.27 MB/s	0.2256074 cy/B	0.12611617 ins/B	0.55900722 ipc
BenchmarkAvx512bw_harvey_seal_512B/536870912B	        56	37477767 ns/op	14325.051 MB/s	0.24324482 cy/B	0.18959273 ins/B	0.77943173 ipc
BenchmarkAvx512bw_harvey_seal_256B/536870912B	        50	42704932 ns/op	12571.637 MB/s	0.277048 cy/B	0.31654517 ins/B	1.1425644 ipc
BenchmarkCount16avx512/536870912B	        62	33946374 ns/op	15815.265 MB/s	0.22030842 cy/B	0.090858881 ins/B	0.41241675 ipc
BenchmarkCount16avx2/536870912B	        56	37913224 ns/op	14160.519 MB/s	0.27400292 cy/B	0.25787018 ins/B	0.94112201 ipc
BenchmarkOverhead/805306368B	        43	49474014 ns/op	16277.361 MB/s	0.23853239 cy/B	0.12500008 ins/B	0.52403819 ipc
BenchmarkScalar/805306368B	         2	1.8119702e+09 ns/op	444.43688 MB/s	8.7380134 cy/B	32.500001 ins/B	3.719381 ipc
BenchmarkAvx512bw_harvey_seal_1KB/805306368B	        40	52152875 ns/op	15441.265 MB/s	0.22562133 cy/B	0.12611526 ins/B	0.55896867 ipc
BenchmarkAvx512bw_harvey_seal_512B/805306368B	        38	55818946 ns/op	14427.115 MB/s	0.24140927 cy/B	0.18959182 ins/B	0.78535434 ipc
BenchmarkAvx512bw_harvey_seal_256B/805306368B	        33	64104705 ns/op	12562.36 MB/s	0.27714322 cy/B	0.31654449 ins/B	1.1421694 ipc
BenchmarkCount16avx512/805306368B	        42	51187447 ns/op	15732.497 MB/s	0.22145121 cy/B	0.090858797 ins/B	0.4102881 ipc
BenchmarkCount16avx2/805306368B	        37	57454508 ns/op	14016.417 MB/s	0.27673907 cy/B	0.25787007 ins/B	0.93181665 ipc
BenchmarkOverhead/1073741824B	        32	66091789 ns/op	16246.221 MB/s	0.23894303 cy/B	0.12500006 ins/B	0.52313752 ipc
BenchmarkScalar/1073741824B	         1	2.4066541e+09 ns/op	446.15544 MB/s	8.700907 cy/B	32.500001 ins/B	3.7352429 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1073741824B	        31	69777005 ns/op	15388.19 MB/s	0.22633442 cy/B	0.1261148 ins/B	0.55720558 ipc
BenchmarkAvx512bw_harvey_seal_512B/1073741824B	        29	74480517 ns/op	14416.412 MB/s	0.24152452 cy/B	0.18959137 ins/B	0.78497772 ipc
BenchmarkAvx512bw_harvey_seal_256B/1073741824B	        25	85488810 ns/op	12560.028 MB/s	0.27730184 cy/B	0.31654415 ins/B	1.1415148 ipc
BenchmarkCount16avx512/1073741824B	        31	68249152 ns/op	15732.676 MB/s	0.22136824 cy/B	0.090858755 ins/B	0.41044169 ipc
BenchmarkCount16avx2/1073741824B	        28	76684296 ns/op	14002.108 MB/s	0.27726347 cy/B	0.25787002 ins/B	0.93005408 ipc
BenchmarkOverhead/1610612736B	        22	99544646 ns/op	16179.803 MB/s	0.23979269 cy/B	0.12500005 ins/B	0.52128381 ipc
BenchmarkScalar/1610612736B	         1	3.6208864e+09 ns/op	444.81172 MB/s	8.7261473 cy/B	32.500001 ins/B	3.7244387 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1610612736B	        20	1.0498482e+08 ns/op	15341.387 MB/s	0.22689229 cy/B	0.12611435 ins/B	0.55583356 ipc
BenchmarkAvx512bw_harvey_seal_512B/1610612736B	        19	1.1095394e+08 ns/op	14516.048 MB/s	0.23973099 cy/B	0.18959091 ins/B	0.79084856 ipc
BenchmarkAvx512bw_harvey_seal_256B/1610612736B	        17	1.2835928e+08 ns/op	12547.692 MB/s	0.27741428 cy/B	0.31654381 ins/B	1.1410509 ipc
BenchmarkCount16avx512/1610612736B	        21	1.028924e+08 ns/op	15653.37 MB/s	0.22241692 cy/B	0.090858713 ins/B	0.40850629 ipc
BenchmarkCount16avx2/1610612736B	        19	1.1538163e+08 ns/op	13959.004 MB/s	0.27796195 cy/B	0.25786996 ins/B	0.92771679 ipc
BenchmarkOverhead/1B	 858782403	2.4469022 ns/op	408.68001 MB/s	9.5017328 cy/B	24.000001 ins/B	2.5258552 ipc
BenchmarkScalar/1B	1357141114	1.5463807 ns/op	646.67128 MB/s	6.0008727 cy/B	10.000001 ins/B	1.6664244 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1B	  14360916	145.82149 ns/op	6.8576997 MB/s	507.95869 cy/B	1459 ins/B	2.8722809 ipc
BenchmarkAvx512bw_harvey_seal_512B/1B	  14401253	145.64584 ns/op	6.8659701 MB/s	507.65573 cy/B	1459 ins/B	2.8739951 ipc
BenchmarkAvx512bw_harvey_seal_256B/1B	  19393850	108.28644 ns/op	9.2347669 MB/s	377.47125 cy/B	1090 ins/B	2.8876373 ipc
BenchmarkCount16avx512/1B	 377823518	5.5620936 ns/op	179.78842 MB/s	19.392766 cy/B	60.000002 ins/B	3.0939372 ipc
BenchmarkCount16avx2/1B	 388346770	5.420193 ns/op	184.49528 MB/s	21.066322 cy/B	67.000002 ins/B	3.1804319 ipc
BenchmarkOverhead/2B	 582277975	3.6063932 ns/op	554.57069 MB/s	7.0018245 cy/B	19.500001 ins/B	2.7849885 ipc
BenchmarkScalar/2B	 219675042	9.5642167 ns/op	209.11279 MB/s	18.57856 cy/B	67.000002 ins/B	3.6063076 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2B	  12809097	163.96862 ns/op	12.197456 MB/s	285.8622 cy/B	796.00003 ins/B	2.7845585 ipc
BenchmarkAvx512bw_harvey_seal_512B/2B	  12862561	163.31987 ns/op	12.245907 MB/s	284.63925 cy/B	796.50003 ins/B	2.7982789 ipc
BenchmarkAvx512bw_harvey_seal_256B/2B	  16690294	125.82774 ns/op	15.894747 MB/s	219.05864 cy/B	611.50002 ins/B	2.7914901 ipc
BenchmarkCount16avx512/2B	 376770076	5.5628563 ns/op	359.52753 MB/s	9.6905877 cy/B	30.000001 ins/B	3.0957876 ipc
BenchmarkCount16avx2/2B	 310160419	6.7704467 ns/op	295.40149 MB/s	13.137744 cy/B	44.000001 ins/B	3.3491292 ipc
BenchmarkOverhead/3B	 582420665	3.6060301 ns/op	831.93981 MB/s	4.6675311 cy/B	13 ins/B	2.7851984 ipc
BenchmarkScalar/3B	 219525157	9.5640139 ns/op	313.67583 MB/s	12.384499 cy/B	44.666668 ins/B	3.6066594 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3B	  12820187	163.9003 ns/op	18.30381 MB/s	190.4362 cy/B	530.66669 ins/B	2.7865851 ipc
BenchmarkAvx512bw_harvey_seal_512B/3B	  12870841	163.16283 ns/op	18.386541 MB/s	189.66055 cy/B	531.00002 ins/B	2.7997389 ipc
BenchmarkAvx512bw_harvey_seal_256B/3B	  16693438	125.73523 ns/op	23.859661 MB/s	146.17682 cy/B	407.66668 ins/B	2.7888599 ipc
BenchmarkCount16avx512/3B	 378499404	5.5533041 ns/op	540.21893 MB/s	6.4536111 cy/B	20.000001 ins/B	3.0990403 ipc
BenchmarkCount16avx2/3B	 310592294	6.7615251 ns/op	443.68688 MB/s	8.7580411 cy/B	29.333334 ins/B	3.3493031 ipc
BenchmarkOverhead/4B	 562204441	3.7314406 ns/op	1071.972 MB/s	3.62576 cy/B	10.75 ins/B	2.9648957 ipc
BenchmarkScalar/4B	 147314382	14.246965 ns/op	280.76155 MB/s	13.837738 cy/B	49.750001 ins/B	3.5952408 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4B	  12403217	169.37074 ns/op	23.616829 MB/s	147.60678 cy/B	415.00001 ins/B	2.8115241 ipc
BenchmarkAvx512bw_harvey_seal_512B/4B	  12471087	168.46541 ns/op	23.743746 MB/s	146.84899 cy/B	415.25001 ins/B	2.827735 ipc
BenchmarkAvx512bw_harvey_seal_256B/4B	  16102340	130.45327 ns/op	30.662321 MB/s	113.74356 cy/B	322.75001 ins/B	2.8375233 ipc
BenchmarkCount16avx512/4B	 378096463	5.5513948 ns/op	720.53964 MB/s	4.8379614 cy/B	15 ins/B	3.1004796 ipc
BenchmarkCount16avx2/4B	 310277534	6.7669891 ns/op	591.10484 MB/s	6.5710285 cy/B	22.000001 ins/B	3.34803 ipc
BenchmarkOverhead/6B	 543565901	3.8619659 ns/op	1553.6129 MB/s	2.5007688 cy/B	7.8333336 ins/B	3.1323701 ipc
BenchmarkScalar/6B	 112956736	18.625051 ns/op	322.14677 MB/s	12.063482 cy/B	44.000001 ins/B	3.6473717 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6B	  12007414	174.8117 ns/op	34.322646 MB/s	101.61501 cy/B	288.00001 ins/B	2.8342271 ipc
BenchmarkAvx512bw_harvey_seal_512B/6B	  12098833	173.56411 ns/op	34.569359 MB/s	100.84498 cy/B	288.16668 ins/B	2.8575213 ipc
BenchmarkAvx512bw_harvey_seal_256B/6B	  15407782	136.28389 ns/op	44.025746 MB/s	79.215414 cy/B	226.50001 ins/B	2.8592921 ipc
BenchmarkCount16avx512/6B	 377626203	5.5484843 ns/op	1081.3764 MB/s	3.2240421 cy/B	10 ins/B	3.1016966 ipc
BenchmarkCount16avx2/6B	 310364078	6.7645675 ns/op	886.97467 MB/s	4.3806652 cy/B	14.666667 ins/B	3.3480456 ipc
BenchmarkOverhead/8B	 509803667	4.1184294 ns/op	1942.4881 MB/s	2.0004764 cy/B	6.3750002 ins/B	3.1867411 ipc
BenchmarkScalar/8B	  91332082	22.99733 ns/op	347.86647 MB/s	11.166727 cy/B	41.125001 ins/B	3.6828162 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8B	  11657651	179.98493 ns/op	44.448165 MB/s	78.444066 cy/B	224.50001 ins/B	2.8619119 ipc
BenchmarkAvx512bw_harvey_seal_512B/8B	  11721786	179.21642 ns/op	44.638766 MB/s	78.115974 cy/B	224.62501 ins/B	2.8755323 ipc
BenchmarkAvx512bw_harvey_seal_256B/8B	  14908354	140.7882 ns/op	56.822944 MB/s	61.357446 cy/B	178.37501 ins/B	2.9071452 ipc
BenchmarkCount16avx512/8B	 377499490	5.5549138 ns/op	1440.1664 MB/s	2.4212624 cy/B	7.5000002 ins/B	3.0975578 ipc
BenchmarkCount16avx2/8B	 354706562	5.9229892 ns/op	1350.6693 MB/s	2.8762006 cy/B	9.8750003 ins/B	3.4333489 ipc
BenchmarkOverhead/12B	 452757099	4.6401012 ns/op	2586.1505 MB/s	1.5026565 cy/B	4.9166668 ins/B	3.2719832 ipc
BenchmarkScalar/12B	  65475876	32.002639 ns/op	374.96908 MB/s	10.363065 cy/B	38.250001 ins/B	3.6909931 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12B	  10991830	190.92213 ns/op	62.852849 MB/s	55.495439 cy/B	161.00001 ins/B	2.9011394 ipc
BenchmarkAvx512bw_harvey_seal_512B/12B	  11064157	190.03717 ns/op	63.145542 MB/s	55.219391 cy/B	161.08334 ins/B	2.9171517 ipc
BenchmarkAvx512bw_harvey_seal_256B/12B	  13781861	152.17988 ns/op	78.854051 MB/s	44.226361 cy/B	130.25 ins/B	2.9450762 ipc
BenchmarkCount16avx512/12B	 386381059	5.4256745 ns/op	2211.7066 MB/s	1.5771962 cy/B	5.0833335 ins/B	3.2230191 ipc
BenchmarkCount16avx2/12B	 275876521	7.6218718 ns/op	1574.4164 MB/s	2.4675359 cy/B	8.3333335 ins/B	3.3771884 ipc
BenchmarkOverhead/16B	 562916306	3.7238216 ns/op	4296.6613 MB/s	0.90400763 cy/B	3.0625001 ins/B	3.3876927 ipc
BenchmarkScalar/16B	  51727299	40.687453 ns/op	393.24162 MB/s	9.8770268 cy/B	36.812501 ins/B	3.7270832 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16B	  11720566	179.31222 ns/op	89.229837 MB/s	39.049886 cy/B	107 ins/B	2.7400849 ipc
BenchmarkAvx512bw_harvey_seal_512B/16B	  11648699	180.63362 ns/op	88.577087 MB/s	39.356854 cy/B	107.25 ins/B	2.7250655 ipc
BenchmarkAvx512bw_harvey_seal_256B/16B	  14812554	141.951 ns/op	112.71495 MB/s	30.899692 cy/B	84.125003 ins/B	2.7225191 ipc
BenchmarkCount16avx512/16B	 386505876	5.4307933 ns/op	2946.1626 MB/s	1.1831819 cy/B	3.8125001 ins/B	3.2222433 ipc
BenchmarkCount16avx2/16B	 297687311	7.0075086 ns/op	2283.2651 MB/s	1.7011787 cy/B	5.6875001 ins/B	3.3432702 ipc
BenchmarkOverhead/24B	 407945754	5.150151 ns/op	4660.0576 MB/s	0.83361849 cy/B	2.7500001 ins/B	3.2988713 ipc
BenchmarkScalar/24B	  35861719	58.566516 ns/op	409.79047 MB/s	9.4798356 cy/B	35.375001 ins/B	3.7316049 ipc
BenchmarkAvx512bw_harvey_seal_1KB/24B	  10518047	199.55502 ns/op	120.26758 MB/s	28.983492 cy/B	82.750003 ins/B	2.8550736 ipc
BenchmarkAvx512bw_harvey_seal_512B/24B	  10501394	199.93132 ns/op	120.04122 MB/s	29.043582 cy/B	82.91667 ins/B	2.8549051 ipc
BenchmarkAvx512bw_harvey_seal_256B/24B	  12871673	163.10292 ns/op	147.14635 MB/s	23.690861 cy/B	67.500002 ins/B	2.8492001 ipc
BenchmarkCount16avx512/24B	 337760062	6.2147785 ns/op	3861.7627 MB/s	0.90291509 cy/B	2.7500001 ins/B	3.0456907 ipc
BenchmarkCount16avx2/24B	 268444114	7.8130843 ns/op	3071.7703 MB/s	1.2649185 cy/B	4.2916668 ins/B	3.3928405 ipc
BenchmarkOverhead/32B	 509439679	4.1244589 ns/op	7758.5934 MB/s	0.50072966 cy/B	1.625 ins/B	3.2452642 ipc
BenchmarkScalar/32B	  26827919	78.17032 ns/op	409.36253 MB/s	9.4893345 cy/B	34.656251 ins/B	3.6521266 ipc
BenchmarkAvx512bw_harvey_seal_1KB/32B	  11148519	187.57363 ns/op	170.59967 MB/s	20.439055 cy/B	55.687502 ins/B	2.7245634 ipc
BenchmarkAvx512bw_harvey_seal_512B/32B	  11272681	186.15398 ns/op	171.9007 MB/s	20.28329 cy/B	55.968752 ins/B	2.7593527 ipc
BenchmarkAvx512bw_harvey_seal_256B/32B	  14016377	149.76093 ns/op	213.67389 MB/s	16.318389 cy/B	44.250002 ins/B	2.7116649 ipc
BenchmarkCount16avx512/32B	 304053739	6.9107755 ns/op	4630.4499 MB/s	0.75303773 cy/B	2.2187501 ins/B	2.9463996 ipc
BenchmarkCount16avx2/32B	 235819124	8.885033 ns/op	3601.5623 MB/s	1.0789796 cy/B	3.5937501 ins/B	3.3306934 ipc
BenchmarkOverhead/48B	 388265717	5.4053784 ns/op	8880.0444 MB/s	0.43760668 cy/B	1.5 ins/B	3.4277357 ipc
BenchmarkScalar/48B	  18767332	111.85155 ns/op	429.14022 MB/s	9.0525481 cy/B	33.937501 ins/B	3.7489445 ipc
BenchmarkAvx512bw_harvey_seal_1KB/48B	  10099373	208.37756 ns/op	230.3511 MB/s	15.116297 cy/B	41.229168 ins/B	2.7274648 ipc
BenchmarkAvx512bw_harvey_seal_512B/48B	  10033156	208.64156 ns/op	230.05963 MB/s	15.152622 cy/B	41.479168 ins/B	2.7374252 ipc
BenchmarkAvx512bw_harvey_seal_256B/48B	  12301586	170.71358 ns/op	281.17271 MB/s	12.400832 cy/B	33.666668 ins/B	2.7148717 ipc
BenchmarkCount16avx512/48B	 278939067	7.5300978 ns/op	6374.4192 MB/s	0.5468582 cy/B	1.6875001 ins/B	3.0858092 ipc
BenchmarkCount16avx2/48B	 194218238	10.817002 ns/op	4437.4588 MB/s	0.87516849 cy/B	2.8958334 ins/B	3.3088867 ipc
BenchmarkOverhead/64B	 507863931	4.0830287 ns/op	15674.639 MB/s	0.24795334 cy/B	0.87500002 ins/B	3.5288899 ipc
BenchmarkScalar/64B	  14248828	147.28422 ns/op	434.53399 MB/s	8.9437587 cy/B	33.578126 ins/B	3.754364 ipc
BenchmarkAvx512bw_harvey_seal_1KB/64B	  10500354	199.8902 ns/op	320.17578 MB/s	10.888681 cy/B	29.484376 ins/B	2.7078004 ipc
BenchmarkAvx512bw_harvey_seal_512B/64B	  10592072	198.03705 ns/op	323.17185 MB/s	10.79323 cy/B	29.625001 ins/B	2.7447762 ipc
BenchmarkAvx512bw_harvey_seal_256B/64B	  12999136	161.52273 ns/op	396.22906 MB/s	8.8008704 cy/B	23.765626 ins/B	2.7003722 ipc
BenchmarkCount16avx512/64B	 242814917	8.6367115 ns/op	7410.2279 MB/s	0.47050251 cy/B	1.421875 ins/B	3.022035 ipc
BenchmarkCount16avx2/64B	 163094542	12.870153 ns/op	4972.746 MB/s	0.78160737 cy/B	2.5468751 ins/B	3.2585095 ipc
BenchmarkOverhead/96B	 486314420	4.328593 ns/op	22178.107 MB/s	0.17523026 cy/B	0.62500002 ins/B	3.5667356 ipc
BenchmarkScalar/96B	   9628607	218.26796 ns/op	439.82635 MB/s	8.8332115 cy/B	33.218751 ins/B	3.7606652 ipc
BenchmarkAvx512bw_harvey_seal_1KB/96B	   9962249	210.78327 ns/op	455.44411 MB/s	7.6547093 cy/B	20.750001 ins/B	2.7107497 ipc
BenchmarkAvx512bw_harvey_seal_512B/96B	  10039035	209.21804 ns/op	458.85144 MB/s	7.5979148 cy/B	20.843751 ins/B	2.7433515 ipc
BenchmarkAvx512bw_harvey_seal_256B/96B	  12102204	173.65285 ns/op	552.82709 MB/s	6.3054318 cy/B	16.937501 ins/B	2.6861762 ipc
BenchmarkCount16avx512/96B	 183790257	11.419767 ns/op	8406.476 MB/s	0.41469095 cy/B	1.15625 ins/B	2.7882211 ipc
BenchmarkCount16avx2/96B	 123619292	16.98742 ns/op	5651.2408 MB/s	0.68756888 cy/B	2.1979167 ins/B	3.1966495 ipc
BenchmarkOverhead/128B	 440311994	4.7602249 ns/op	26889.486 MB/s	0.14450867 cy/B	0.50000001 ins/B	3.4600002 ipc
BenchmarkScalar/128B	   7254621	289.25601 ns/op	442.51457 MB/s	8.7828277 cy/B	33.039063 ins/B	3.7617797 ipc
BenchmarkAvx512bw_harvey_seal_1KB/128B	   9394269	223.39209 ns/op	572.98359 MB/s	6.0864931 cy/B	16.382813 ins/B	2.6916671 ipc
BenchmarkAvx512bw_harvey_seal_512B/128B	   9495182	221.20507 ns/op	578.64858 MB/s	6.0235047 cy/B	16.453126 ins/B	2.7314871 ipc
BenchmarkAvx512bw_harvey_seal_256B/128B	  11322400	185.79194 ns/op	688.9427 MB/s	5.059721 cy/B	13.523438 ins/B	2.6727636 ipc
BenchmarkCount16avx512/128B	 154299191	13.715125 ns/op	9332.762 MB/s	0.37343985 cy/B	1.0234375 ins/B	2.7405686 ipc
BenchmarkCount16avx2/128B	  99508362	21.119861 ns/op	6060.6458 MB/s	0.64082025 cy/B	2.0234376 ins/B	3.1575743 ipc
BenchmarkOverhead/192B	 392546340	5.346192 ns/op	35913.413 MB/s	0.10814466 cy/B	0.37500001 ins/B	3.4675776 ipc
BenchmarkScalar/192B	   4827805	435.5558 ns/op	440.81608 MB/s	8.807282 cy/B	32.859376 ins/B	3.7309326 ipc
BenchmarkAvx512bw_harvey_seal_1KB/192B	   8471425	247.81624 ns/op	774.76762 MB/s	4.5003066 cy/B	12.015625 ins/B	2.6699571 ipc
BenchmarkAvx512bw_harvey_seal_512B/192B	   8606779	243.80305 ns/op	787.52092 MB/s	4.4270177 cy/B	12.0625 ins/B	2.7247464 ipc
BenchmarkAvx512bw_harvey_seal_256B/192B	   9980604	210.59931 ns/op	911.68391 MB/s	3.8227503 cy/B	10.109375 ins/B	2.6445293 ipc
BenchmarkCount16avx512/192B	 115162814	18.218112 ns/op	10538.963 MB/s	0.33089467 cy/B	0.89062503 ins/B	2.6915666 ipc
BenchmarkCount16avx2/192B	  71593810	29.341817 ns/op	6543.5619 MB/s	0.59383804 cy/B	1.8489584 ins/B	3.1135735 ipc
BenchmarkOverhead/256B	 370409815	5.6692152 ns/op	45156.162 MB/s	0.086042573 cy/B	0.31250001 ins/B	3.6319231 ipc
BenchmarkScalar/256B	   3649216	576.19963 ns/op	444.29047 MB/s	8.7440398 cy/B	32.769532 ins/B	3.7476421 ipc
BenchmarkAvx512bw_harvey_seal_1KB/256B	   7710601	271.51738 ns/op	942.84941 MB/s	3.6984141 cy/B	9.8320316 ins/B	2.6584453 ipc
BenchmarkAvx512bw_harvey_seal_512B/256B	   7865484	267.18646 ns/op	958.13238 MB/s	3.6396745 cy/B	9.8671879 ins/B	2.7110083 ipc
BenchmarkAvx512bw_harvey_seal_256B/256B	  10528911	199.50183 ns/op	1283.1963 MB/s	2.7168558 cy/B	6.855469 ins/B	2.5233099 ipc
BenchmarkCount16avx512/256B	  91907934	22.864913 ns/op	11196.194 MB/s	0.31130575 cy/B	0.82421878 ins/B	2.6476182 ipc
BenchmarkCount16avx2/256B	  55848731	37.584763 ns/op	6811.2708 MB/s	0.57038681 cy/B	1.7617188 ins/B	3.0886388 ipc
BenchmarkOverhead/384B	 297924127	7.0400524 ns/op	54545.049 MB/s	0.071217168 cy/B	0.25000001 ins/B	3.5103896 ipc
BenchmarkScalar/384B	   2445256	858.82901 ns/op	447.12043 MB/s	8.6867276 cy/B	32.679688 ins/B	3.7620252 ipc
BenchmarkAvx512bw_harvey_seal_1KB/384B	   6567316	321.08366 ns/op	1195.95 MB/s	2.9142701 cy/B	7.6484378 ins/B	2.624478 ipc
BenchmarkAvx512bw_harvey_seal_512B/384B	   6709903	312.769 ns/op	1227.7432 MB/s	2.8389229 cy/B	7.6718753 ins/B	2.7023895 ipc
BenchmarkAvx512bw_harvey_seal_256B/384B	   7719100	272.27459 ns/op	1410.3409 MB/s	2.4726277 cy/B	6.2395836 ins/B	2.5234627 ipc
BenchmarkCount16avx512/384B	  62908789	33.32402 ns/op	11523.22 MB/s	0.30269185 cy/B	0.75781253 ins/B	2.5035776 ipc
BenchmarkCount16avx2/384B	  38838646	54.059081 ns/op	7103.3394 MB/s	0.54697055 cy/B	1.6744792 ins/B	3.06137 ipc
BenchmarkOverhead/512B	 255085488	8.2405944 ns/op	62131.44 MB/s	0.062534941 cy/B	0.21875001 ins/B	3.4980445 ipc
BenchmarkScalar/512B	   1840862	1140.6017 ns/op	448.88587 MB/s	8.6598665 cy/B	32.634766 ins/B	3.7685069 ipc
BenchmarkAvx512bw_harvey_seal_1KB/512B	   5640261	370.9998 ns/op	1380.0547 MB/s	2.5274266 cy/B	6.5566409 ins/B	2.5941963 ipc
BenchmarkAvx512bw_harvey_seal_512B/512B	   8684000	240.62733 ns/op	2127.7716 MB/s	1.6390926 cy/B	4.1796877 ins/B	2.5500009 ipc
BenchmarkAvx512bw_harvey_seal_256B/512B	   9978447	210.47489 ns/op	2432.5943 MB/s	1.4330043 cy/B	3.5859376 ins/B	2.5023914 ipc
BenchmarkCount16avx512/512B	  44404932	47.243703 ns/op	10837.423 MB/s	0.32178738 cy/B	0.72460941 ins/B	2.2518267 ipc
BenchmarkCount16avx2/512B	  84073257	25.093559 ns/op	20403.642 MB/s	0.19038707 cy/B	0.55273439 ins/B	2.9032139 ipc
BenchmarkOverhead/768B	 189712842	11.067634 ns/op	69391.527 MB/s	0.055999956 cy/B	0.1875 ins/B	3.348217 ipc
BenchmarkScalar/768B	   1230202	1707.1703 ns/op	449.86725 MB/s	8.6332958 cy/B	32.589844 ins/B	3.7749019 ipc
BenchmarkAvx512bw_harvey_seal_1KB/768B	   4480220	466.77195 ns/op	1645.3431 MB/s	2.118818 cy/B	5.464844 ins/B	2.5791946 ipc
BenchmarkAvx512bw_harvey_seal_512B/768B	   5913135	355.45608 ns/op	2160.6045 MB/s	1.6132093 cy/B	4.1757814 ins/B	2.5884933 ipc
BenchmarkAvx512bw_harvey_seal_256B/768B	   9627798	218.13474 ns/op	3520.7597 MB/s	0.99024086 cy/B	2.4960938 ins/B	2.5206936 ipc
BenchmarkCount16avx512/768B	  29754603	70.60998 ns/op	10876.649 MB/s	0.32053992 cy/B	0.69140628 ins/B	2.1570052 ipc
BenchmarkCount16avx2/768B	  39963731	52.503017 ns/op	14627.731 MB/s	0.26556752 cy/B	0.86848961 ins/B	3.2703156 ipc
BenchmarkOverhead/1024B	  92432574	22.69615 ns/op	45117.784 MB/s	0.086144021 cy/B	0.17187501 ins/B	1.9952053 ipc
BenchmarkScalar/1024B	    924276	2271.4237 ns/op	450.81857 MB/s	8.61851 cy/B	32.567384 ins/B	3.7787719 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1024B	   8541200	246.19848 ns/op	4159.2458 MB/s	0.83794183 cy/B	2.1210938 ins/B	2.531314 ipc
BenchmarkAvx512bw_harvey_seal_512B/1024B	   8407190	249.51167 ns/op	4104.0164 MB/s	0.84931963 cy/B	2.1845704 ins/B	2.5721416 ipc
BenchmarkAvx512bw_harvey_seal_256B/1024B	   9298956	225.78516 ns/op	4535.2848 MB/s	0.76868554 cy/B	1.9511719 ins/B	2.5383227 ipc
BenchmarkCount16avx512/1024B	  82185745	24.945392 ns/op	41049.665 MB/s	0.084936297 cy/B	0.22753907 ins/B	2.678938 ipc
BenchmarkCount16avx2/1024B	  53413397	39.494 ns/op	25927.989 MB/s	0.14977947 cy/B	0.40625001 ins/B	2.7123211 ipc
BenchmarkOverhead/1536B	 115127972	18.271116 ns/op	84067.114 MB/s	0.046217533 cy/B	0.15625 ins/B	3.3807517 ipc
BenchmarkScalar/1536B	    617490	3400.4016 ns/op	451.71136 MB/s	8.6010065 cy/B	32.544923 ins/B	3.7838505 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1536B	   4484853	468.95685 ns/op	3275.3546 MB/s	1.0646909 cy/B	2.6497397 ins/B	2.4887409 ipc
BenchmarkAvx512bw_harvey_seal_512B/1536B	   8083738	259.96404 ns/op	5908.5094 MB/s	0.58991922 cy/B	1.5195313 ins/B	2.5758295 ipc
BenchmarkAvx512bw_harvey_seal_256B/1536B	   8647284	242.80551 ns/op	6326.0509 MB/s	0.5511341 cy/B	1.4062501 ins/B	2.551557 ipc
BenchmarkCount16avx512/1536B	  26481705	78.297438 ns/op	19617.5 MB/s	0.17769087 cy/B	0.36653648 ins/B	2.062776 ipc
BenchmarkCount16avx2/1536B	  39365345	53.364983 ns/op	28782.919 MB/s	0.13495498 cy/B	0.37239585 ins/B	2.7594079 ipc
BenchmarkOverhead/2048B	  89500138	23.444517 ns/op	87355.179 MB/s	0.044469578 cy/B	0.1484375 ins/B	3.3379562 ipc
BenchmarkScalar/2048B	    463016	4539.1444 ns/op	451.18635 MB/s	8.6097217 cy/B	32.533692 ins/B	3.7787159 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2048B	   8123373	257.75493 ns/op	7945.5317 MB/s	0.43889631 cy/B	1.1235352 ins/B	2.5599104 ipc
BenchmarkAvx512bw_harvey_seal_512B/2048B	   7809321	269.27464 ns/op	7605.6178 MB/s	0.45825939 cy/B	1.1870118 ins/B	2.5902617 ipc
BenchmarkAvx512bw_harvey_seal_256B/2048B	   8075116	260.41151 ns/op	7864.4756 MB/s	0.4432803 cy/B	1.1337891 ins/B	2.557725 ipc
BenchmarkCount16avx512/2048B	  53195981	39.447799 ns/op	51916.712 MB/s	0.067175301 cy/B	0.16650391 ins/B	2.4786478 ipc
BenchmarkCount16avx2/2048B	  30873513	68.042081 ns/op	30099.021 MB/s	0.12908801 cy/B	0.34375001 ins/B	2.6629121 ipc
BenchmarkOverhead/3072B	  47068764	44.749581 ns/op	68648.687 MB/s	0.056590461 cy/B	0.14062501 ins/B	2.4849595 ipc
BenchmarkScalar/3072B	    309147	6794.8524 ns/op	452.10695 MB/s	8.5926951 cy/B	32.522462 ins/B	3.7848965 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3072B	   7761107	270.66711 ns/op	11349.735 MB/s	0.30723871 cy/B	0.79101566 ins/B	2.5745963 ipc
BenchmarkAvx512bw_harvey_seal_512B/3072B	   7284731	288.52831 ns/op	10647.136 MB/s	0.3274791 cy/B	0.85449222 ins/B	2.6093031 ipc
BenchmarkAvx512bw_harvey_seal_256B/3072B	   7137520	293.70109 ns/op	10459.614 MB/s	0.33346141 cy/B	0.86132816 ins/B	2.582992 ipc
BenchmarkCount16avx512/3072B	  43871379	47.859639 ns/op	64187.697 MB/s	0.054319538 cy/B	0.14127605 ins/B	2.600833 ipc
BenchmarkCount16avx2/3072B	  22451873	93.505574 ns/op	32853.656 MB/s	0.11828643 cy/B	0.31510418 ins/B	2.6639081 ipc
BenchmarkOverhead/4096B	  38385954	54.222726 ns/op	75540.282 MB/s	0.051454574 cy/B	0.13671875 ins/B	2.6570768 ipc
BenchmarkScalar/4096B	    231812	9048.4854 ns/op	452.67244 MB/s	8.5847495 cy/B	32.516846 ins/B	3.7877455 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4096B	   7345542	285.26776 ns/op	14358.44 MB/s	0.24285981 cy/B	0.62475588 ins/B	2.572496 ipc
BenchmarkAvx512bw_harvey_seal_512B/4096B	   6804569	308.03667 ns/op	13297.118 MB/s	0.2622623 cy/B	0.68823245 ins/B	2.6242142 ipc
BenchmarkAvx512bw_harvey_seal_256B/4096B	   6367919	329.80322 ns/op	12419.527 MB/s	0.28079456 cy/B	0.72509769 ins/B	2.5823067 ipc
BenchmarkCount16avx512/4096B	  35885595	58.602422 ns/op	69894.722 MB/s	0.049803589 cy/B	0.12866211 ins/B	2.5833904 ipc
BenchmarkCount16avx2/4096B	  16904324	124.09563 ns/op	33006.804 MB/s	0.11759658 cy/B	0.30078126 ins/B	2.5577381 ipc
BenchmarkOverhead/6144B	  27360228	76.827689 ns/op	79971.167 MB/s	0.048516564 cy/B	0.1328125 ins/B	2.7374672 ipc
BenchmarkScalar/6144B	    154635	13569.14 ns/op	452.79215 MB/s	8.5828199 cy/B	32.511231 ins/B	3.7879428 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6144B	   6761973	310.57064 ns/op	19782.939 MB/s	0.17622332 cy/B	0.45849611 ins/B	2.6017903 ipc
BenchmarkAvx512bw_harvey_seal_512B/6144B	   6031472	348.27488 ns/op	17641.238 MB/s	0.19743252 cy/B	0.52197268 ins/B	2.6438029 ipc
BenchmarkAvx512bw_harvey_seal_256B/6144B	   5263630	399.12845 ns/op	15393.541 MB/s	0.22648099 cy/B	0.58886721 ins/B	2.6000734 ipc
BenchmarkCount16avx512/6144B	  27190308	77.547475 ns/op	79228.886 MB/s	0.044026563 cy/B	0.11604818 ins/B	2.6358674 ipc
BenchmarkCount16avx2/6144B	  11959963	175.92071 ns/op	34924.826 MB/s	0.11129413 cy/B	0.28645834 ins/B	2.5738854 ipc
BenchmarkOverhead/8192B	  21246948	97.823172 ns/op	83742.94 MB/s	0.046418794 cy/B	0.13085938 ins/B	2.8191034 ipc
BenchmarkScalar/8192B	    115959	18092.392 ns/op	452.78701 MB/s	8.5838348 cy/B	32.508424 ins/B	3.7871679 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8192B	   6221805	338.56338 ns/op	24196.356 MB/s	0.14413091 cy/B	0.37536623 ins/B	2.6043424 ipc
BenchmarkAvx512bw_harvey_seal_512B/8192B	   5412166	388.43832 ns/op	21089.578 MB/s	0.16538791 cy/B	0.43884279 ins/B	2.6534152 ipc
BenchmarkAvx512bw_harvey_seal_256B/8192B	   4488601	468.10463 ns/op	17500.361 MB/s	0.19922455 cy/B	0.52075197 ins/B	2.6138945 ipc
BenchmarkCount16avx512/8192B	  21607530	96.900758 ns/op	84540.103 MB/s	0.041255796 cy/B	0.10974122 ins/B	2.6600194 ipc
BenchmarkCount16avx2/8192B	   9149540	229.56281 ns/op	35685.222 MB/s	0.10882449 cy/B	0.27929688 ins/B	2.5664893 ipc
BenchmarkOverhead/12288B	  15024390	139.619 ns/op	88010.947 MB/s	0.044134631 cy/B	0.12890625 ins/B	2.9207507 ipc
BenchmarkScalar/12288B	     77421	27373.71 ns/op	448.89786 MB/s	8.5873134 cy/B	32.505616 ins/B	3.7853068 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12288B	   5405507	387.64475 ns/op	31699.127 MB/s	0.10988623 cy/B	0.29223634 ins/B	2.6594446 ipc
BenchmarkAvx512bw_harvey_seal_512B/12288B	   4505061	465.4821 ns/op	26398.437 MB/s	0.13208008 cy/B	0.3557129 ins/B	2.6931609 ipc
BenchmarkAvx512bw_harvey_seal_256B/12288B	   3473642	605.1418 ns/op	20305.984 MB/s	0.17158074 cy/B	0.45263674 ins/B	2.6380394 ipc
BenchmarkCount16avx512/12288B	  15609942	134.64415 ns/op	91262.783 MB/s	0.038181159 cy/B	0.10343425 ins/B	2.709039 ipc
BenchmarkCount16avx2/12288B	   6219180	337.06487 ns/op	36455.89 MB/s	0.10654275 cy/B	0.27213543 ins/B	2.5542369 ipc
BenchmarkOverhead/16384B	  11610902	180.96345 ns/op	90537.621 MB/s	0.042910984 cy/B	0.12792969 ins/B	2.9812808 ipc
BenchmarkScalar/16384B	     57943	36205.583 ns/op	452.52689 MB/s	8.5857016 cy/B	32.504212 ins/B	3.785854 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16384B	   4776070	439.44164 ns/op	37283.677 MB/s	0.093514393 cy/B	0.2506714 ins/B	2.6805649 ipc
BenchmarkAvx512bw_harvey_seal_512B/16384B	   3863971	543.7509 ns/op	30131.444 MB/s	0.1156921 cy/B	0.31414796 ins/B	2.7153795 ipc
BenchmarkAvx512bw_harvey_seal_256B/16384B	   2823964	743.62016 ns/op	22032.754 MB/s	0.15821673 cy/B	0.41857912 ins/B	2.6456059 ipc
BenchmarkCount16avx512/16384B	  12137661	174.54163 ns/op	93868.722 MB/s	0.037124123 cy/B	0.10028077 ins/B	2.7012292 ipc
BenchmarkCount16avx2/16384B	   4710130	446.00664 ns/op	36734.879 MB/s	0.10575482 cy/B	0.2685547 ins/B	2.5394086 ipc
BenchmarkOverhead/24576B	   7897867	266.42536 ns/op	92243.472 MB/s	0.042099386 cy/B	0.12695313 ins/B	3.0155577 ipc
BenchmarkScalar/24576B	     38632	54342.775 ns/op	452.24043 MB/s	8.5920855 cy/B	32.502808 ins/B	3.7828777 ipc
BenchmarkAvx512bw_harvey_seal_1KB/24576B	   3831472	547.89913 ns/op	44854.972 MB/s	0.077730328 cy/B	0.20910645 ins/B	2.6901527 ipc
BenchmarkAvx512bw_harvey_seal_512B/24576B	   2988579	702.1838 ns/op	34999.384 MB/s	0.099593862 cy/B	0.27258302 ins/B	2.736946 ipc
BenchmarkAvx512bw_harvey_seal_256B/24576B	   2055636	1021.4613 ns/op	24059.648 MB/s	0.14493077 cy/B	0.3845215 ins/B	2.6531392 ipc
BenchmarkCount16avx512/24576B	   8290810	252.88797 ns/op	97181.372 MB/s	0.035884583 cy/B	0.097127282 ins/B	2.7066577 ipc
BenchmarkCount16avx2/24576B	   3165576	662.84254 ns/op	37076.679 MB/s	0.10479263 cy/B	0.26497397 ins/B	2.5285555 ipc
BenchmarkOverhead/32768B	   5993559	350.32236 ns/op	93536.707 MB/s	0.04153905 cy/B	0.12646485 ins/B	3.044481 ipc
BenchmarkScalar/32768B	     28921	72572.146 ns/op	451.5231 MB/s	8.6081568 cy/B	32.502107 ins/B	3.7757335 ipc
BenchmarkAvx512bw_harvey_seal_1KB/32768B	   3015622	696.80004 ns/op	47026.404 MB/s	0.074150394 cy/B	0.18832398 ins/B	2.539757 ipc
BenchmarkAvx512bw_harvey_seal_512B/32768B	   2430056	864.81037 ns/op	37890.388 MB/s	0.092010487 cy/B	0.25180055 ins/B	2.7366505 ipc
BenchmarkAvx512bw_harvey_seal_256B/32768B	   1614635	1299.5046 ns/op	25215.763 MB/s	0.13829234 cy/B	0.36749269 ins/B	2.6573611 ipc
BenchmarkCount16avx512/32768B	   6285036	334.10785 ns/op	98076.114 MB/s	0.035539968 cy/B	0.095550541 ins/B	2.6885376 ipc
BenchmarkCount16avx2/32768B	   2369510	885.51193 ns/op	37004.583 MB/s	0.10496048 cy/B	0.2631836 ins/B	2.5074543 ipc
BenchmarkOverhead/49152B	   3994524	525.69655 ns/op	93498.807 MB/s	0.041561202 cy/B	0.12597657 ins/B	3.0311098 ipc
BenchmarkScalar/49152B	     19175	109511.34 ns/op	448.83025 MB/s	8.6504712 cy/B	32.501405 ins/B	3.7571831 ipc
BenchmarkAvx512bw_harvey_seal_1KB/49152B	   2142307	978.90408 ns/op	50211.252 MB/s	0.069454127 cy/B	0.16754151 ins/B	2.4122614 ipc
BenchmarkAvx512bw_harvey_seal_512B/49152B	   1718013	1221.317 ns/op	40245.079 MB/s	0.086660461 cy/B	0.23101808 ins/B	2.665784 ipc
BenchmarkAvx512bw_harvey_seal_256B/49152B	   1116387	1882.0459 ns/op	26116.26 MB/s	0.13350737 cy/B	0.35046388 ins/B	2.6250527 ipc
BenchmarkCount16avx512/49152B	   4043384	519.65207 ns/op	94586.365 MB/s	0.036866783 cy/B	0.093973799 ins/B	2.5490101 ipc
BenchmarkCount16avx2/49152B	   1572372	1335.2197 ns/op	36811.919 MB/s	0.10559253 cy/B	0.26139324 ins/B	2.4754899 ipc
BenchmarkOverhead/65536B	   3012253	697.01476 ns/op	94023.834 MB/s	0.041332924 cy/B	0.12573243 ins/B	3.0419437 ipc
BenchmarkScalar/65536B	     14381	147359.68 ns/op	444.73494 MB/s	8.7390069 cy/B	32.501054 ins/B	3.7190786 ipc
BenchmarkAvx512bw_harvey_seal_1KB/65536B	   1728685	1215.0307 ns/op	53937.731 MB/s	0.064626214 cy/B	0.15715028 ins/B	2.43168 ipc
BenchmarkAvx512bw_harvey_seal_512B/65536B	   1394945	1503.1502 ns/op	43599.104 MB/s	0.079996882 cy/B	0.22062684 ins/B	2.757943 ipc
BenchmarkAvx512bw_harvey_seal_256B/65536B	    870326	2411.0743 ns/op	27181.245 MB/s	0.12832461 cy/B	0.34194948 ins/B	2.6647226 ipc
BenchmarkCount16avx512/65536B	   3060540	686.5388 ns/op	95458.552 MB/s	0.036524224 cy/B	0.093185429 ins/B	2.5513322 ipc
BenchmarkCount16avx2/65536B	   1184546	1772.6098 ns/op	36971.476 MB/s	0.10507427 cy/B	0.26049806 ins/B	2.4791802 ipc
BenchmarkOverhead/98304B	   2021559	1038.9 ns/op	94623.161 MB/s	0.041066078 cy/B	0.12548829 ins/B	3.055765 ipc
BenchmarkScalar/98304B	      9550	219544.35 ns/op	447.76373 MB/s	8.6773861 cy/B	32.500703 ins/B	3.7454485 ipc
BenchmarkAvx512bw_harvey_seal_1KB/98304B	   1254409	1674.0789 ns/op	58721.245 MB/s	0.059376499 cy/B	0.14675904 ins/B	2.4716688 ipc
BenchmarkAvx512bw_harvey_seal_512B/98304B	    983434	2133.8391 ns/op	46069.078 MB/s	0.075673731 cy/B	0.2102356 ins/B	2.7781847 ipc
BenchmarkAvx512bw_harvey_seal_256B/98304B	    596684	3519.8629 ns/op	27928.36 MB/s	0.12482369 cy/B	0.33343507 ins/B	2.6712484 ipc
BenchmarkCount16avx512/98304B	   2059517	1020.3657 ns/op	96341.93 MB/s	0.036189283 cy/B	0.092397058 ins/B	2.5531608 ipc
BenchmarkCount16avx2/98304B	    789858	2659.1939 ns/op	36967.594 MB/s	0.10512516 cy/B	0.25960287 ins/B	2.4694648 ipc
BenchmarkOverhead/131072B	   1517741	1382.4733 ns/op	94809.785 MB/s	0.040984472 cy/B	0.12536621 ins/B	3.0588711 ipc
BenchmarkScalar/131072B	      7141	294334.01 ns/op	445.3172 MB/s	8.7265315 cy/B	32.500527 ins/B	3.7243351 ipc
BenchmarkAvx512bw_harvey_seal_1KB/131072B	    981929	2140.6376 ns/op	61230.354 MB/s	0.056957062 cy/B	0.14156342 ins/B	2.4854411 ipc
BenchmarkAvx512bw_harvey_seal_512B/131072B	    758323	2768.4547 ns/op	47344.824 MB/s	0.07366057 cy/B	0.20503999 ins/B	2.7835786 ipc
BenchmarkAvx512bw_harvey_seal_256B/131072B	    453535	4628.98 ns/op	28315.525 MB/s	0.12312192 cy/B	0.32917787 ins/B	2.6735928 ipc
BenchmarkCount16avx512/131072B	   1559978	1342.7709 ns/op	97613.081 MB/s	0.035724623 cy/B	0.092002872 ins/B	2.575335 ipc
BenchmarkCount16avx2/131072B	    599174	3504.8745 ns/op	37397.06 MB/s	0.1038973 cy/B	0.25915528 ins/B	2.494341 ipc
BenchmarkOverhead/196608B	   1015388	2066.8797 ns/op	95123.097 MB/s	0.040852227 cy/B	0.12524414 ins/B	3.065785 ipc
BenchmarkScalar/196608B	      4732	443569.04 ns/op	443.24104 MB/s	8.7663658 cy/B	32.500352 ins/B	3.7073917 ipc
BenchmarkAvx512bw_harvey_seal_1KB/196608B	    672844	3126.6389 ns/op	62881.582 MB/s	0.055458582 cy/B	0.1363678 ins/B	2.4589125 ipc
BenchmarkAvx512bw_harvey_seal_512B/196608B	    519869	4039.4766 ns/op	48671.652 MB/s	0.071642436 cy/B	0.19984437 ins/B	2.7894692 ipc
BenchmarkAvx512bw_harvey_seal_256B/196608B	    306022	6851.8598 ns/op	28694.107 MB/s	0.12145655 cy/B	0.32492067 ins/B	2.6752008 ipc
BenchmarkCount16avx512/196608B	   1044920	2010.0726 ns/op	97811.39 MB/s	0.035649786 cy/B	0.091608687 ins/B	2.569684 ipc
BenchmarkCount16avx2/196608B	    398444	5271.7622 ns/op	37294.55 MB/s	0.1042121 cy/B	0.25870769 ins/B	2.4825111 ipc
BenchmarkOverhead/262144B	    762335	2752.734 ns/op	95230.414 MB/s	0.040796865 cy/B	0.12518311 ins/B	3.0684492 ipc
BenchmarkScalar/262144B	      3592	585416.79 ns/op	447.79037 MB/s	8.6774422 cy/B	32.500264 ins/B	3.7453737 ipc
BenchmarkAvx512bw_harvey_seal_1KB/262144B	    509274	4078.5322 ns/op	64274.103 MB/s	0.054249081 cy/B	0.13376999 ins/B	2.4658481 ipc
BenchmarkAvx512bw_harvey_seal_512B/262144B	    394547	5316.9916 ns/op	49303.069 MB/s	0.070698876 cy/B	0.19724656 ins/B	2.7899532 ipc
BenchmarkAvx512bw_harvey_seal_256B/262144B	    231274	9081.0437 ns/op	28867.166 MB/s	0.12078109 cy/B	0.32279207 ins/B	2.6725381 ipc
BenchmarkCount16avx512/262144B	    785754	2680.121 ns/op	97810.511 MB/s	0.035646427 cy/B	0.091411594 ins/B	2.5643971 ipc
BenchmarkCount16avx2/262144B	    298978	7017.0219 ns/op	37358.299 MB/s	0.10402194 cy/B	0.2584839 ins/B	2.4848978 ipc
BenchmarkOverhead/393216B	    509055	4126.8434 ns/op	95282.51 MB/s	0.040774966 cy/B	0.12512207 ins/B	3.0686003 ipc
BenchmarkScalar/393216B	      2378	882383.81 ns/op	445.62921 MB/s	8.7168284 cy/B	32.500176 ins/B	3.7284405 ipc
BenchmarkAvx512bw_harvey_seal_1KB/393216B	    338639	6153.8937 ns/op	63897.106 MB/s	0.054576554 cy/B	0.13117219 ins/B	2.4034531 ipc
BenchmarkAvx512bw_harvey_seal_512B/393216B	    265061	7934.8046 ns/op	49555.852 MB/s	0.070306499 cy/B	0.19464875 ins/B	2.7685741 ipc
BenchmarkAvx512bw_harvey_seal_256B/393216B	    154449	13605.3 ns/op	28901.679 MB/s	0.12057666 cy/B	0.32066346 ins/B	2.6594158 ipc
BenchmarkCount16avx512/393216B	    520712	4053.5598 ns/op	97005.106 MB/s	0.035923694 cy/B	0.091214502 ins/B	2.5391181 ipc
BenchmarkCount16avx2/393216B	    199638	10508.703 ns/op	37418.13 MB/s	0.10382762 cy/B	0.2582601 ins/B	2.487393 ipc
BenchmarkOverhead/524288B	    381615	5503.7047 ns/op	95260.925 MB/s	0.040785447 cy/B	0.12509156 ins/B	3.0670635 ipc
BenchmarkScalar/524288B	      1783	1175842.7 ns/op	445.88279 MB/s	8.7101094 cy/B	32.500132 ins/B	3.7313116 ipc
BenchmarkAvx512bw_harvey_seal_1KB/524288B	    259664	8082.489 ns/op	64867.147 MB/s	0.053756466 cy/B	0.12987328 ins/B	2.4159564 ipc
BenchmarkAvx512bw_harvey_seal_512B/524288B	    199981	10485.692 ns/op	50000.325 MB/s	0.069749077 cy/B	0.19334985 ins/B	2.7720775 ipc
BenchmarkAvx512bw_harvey_seal_256B/524288B	    116129	18097.064 ns/op	28970.887 MB/s	0.12031273 cy/B	0.31959916 ins/B	2.6564036 ipc
BenchmarkCount16avx512/524288B	    390496	5388.646 ns/op	97294.942 MB/s	0.035848146 cy/B	0.091154102 ins/B	2.5427843 ipc
BenchmarkCount16avx2/524288B	    149515	14042.312 ns/op	37336.301 MB/s	0.10411406 cy/B	0.25820542 ins/B	2.4800245 ipc
BenchmarkOverhead/786432B	    237168	8852.0049 ns/op	88842.246 MB/s	0.043735942 cy/B	0.12506104 ins/B	2.8594569 ipc
BenchmarkScalar/786432B	      1193	1764248.6 ns/op	445.7603 MB/s	8.7125736 cy/B	32.500089 ins/B	3.7302513 ipc
BenchmarkAvx512bw_harvey_seal_1KB/786432B	    159820	13180.756 ns/op	59665.168 MB/s	0.058411873 cy/B	0.12857438 ins/B	2.2011685 ipc
BenchmarkAvx512bw_harvey_seal_512B/786432B	    128253	16388.933 ns/op	47985.551 MB/s	0.072579533 cy/B	0.19205094 ins/B	2.6460757 ipc
BenchmarkAvx512bw_harvey_seal_256B/786432B	     76326	27534.366 ns/op	28561.834 MB/s	0.12203743 cy/B	0.31853486 ins/B	2.6101408 ipc
BenchmarkCount16avx512/786432B	    226416	9252.7515 ns/op	84994.393 MB/s	0.040994827 cy/B	0.091042841 ins/B	2.2208373 ipc
BenchmarkCount16avx2/786432B	     97468	21517.172 ns/op	36549.041 MB/s	0.10628185 cy/B	0.25807445 ins/B	2.4282082 ipc
BenchmarkOverhead/1048576B	    131683	15943.513 ns/op	65768.189 MB/s	0.059084912 cy/B	0.12504578 ins/B	2.1163742 ipc
BenchmarkScalar/1048576B	       898	2338742.8 ns/op	448.35029 MB/s	8.6660835 cy/B	32.500067 ins/B	3.7502601 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1048576B	     95305	22021.408 ns/op	47616.21 MB/s	0.073200123 cy/B	0.12792493 ins/B	1.7476053 ipc
BenchmarkAvx512bw_harvey_seal_512B/1048576B	     83194	25234.967 ns/op	41552.501 MB/s	0.083907849 cy/B	0.19140149 ins/B	2.2810916 ipc
BenchmarkAvx512bw_harvey_seal_256B/1048576B	     53968	38894.335 ns/op	26959.608 MB/s	0.12935195 cy/B	0.31800271 ins/B	2.45843 ipc
BenchmarkCount16avx512/1048576B	    122435	17162.789 ns/op	61095.899 MB/s	0.057056684 cy/B	0.091006285 ins/B	1.5950153 ipc
BenchmarkCount16avx2/1048576B	     68008	30991.249 ns/op	33834.584 MB/s	0.11487871 cy/B	0.25803758 ins/B	2.246174 ipc
BenchmarkOverhead/1572864B	     41698	50337.035 ns/op	31246.656 MB/s	0.12434533 cy/B	0.12503053 ins/B	1.0055104 ipc
BenchmarkScalar/1572864B	       597	3516044.2 ns/op	447.33908 MB/s	8.6856608 cy/B	32.500045 ins/B	3.7418045 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1572864B	     39466	53214.919 ns/op	29556.824 MB/s	0.11794301 cy/B	0.12727548 ins/B	1.0791269 ipc
BenchmarkAvx512bw_harvey_seal_512B/1572864B	     38247	54903.196 ns/op	28647.95 MB/s	0.1216552 cy/B	0.19075204 ins/B	1.5679728 ipc
BenchmarkAvx512bw_harvey_seal_256B/1572864B	     32996	63755.116 ns/op	24670.397 MB/s	0.14123783 cy/B	0.31747056 ins/B	2.2477729 ipc
BenchmarkCount16avx512/1572864B	     40716	51592.194 ns/op	30486.472 MB/s	0.11433274 cy/B	0.090957017 ins/B	0.79554658 ipc
BenchmarkCount16avx2/1572864B	     37662	55740.174 ns/op	28217.781 MB/s	0.13762356 cy/B	0.25798163 ins/B	1.8745456 ipc
BenchmarkOverhead/2097152B	     28454	73811.227 ns/op	28412.371 MB/s	0.13674609 cy/B	0.1250229 ins/B	0.91427036 ipc
BenchmarkScalar/2097152B	       450	4670040.1 ns/op	449.06509 MB/s	8.6525867 cy/B	32.500034 ins/B	3.7561061 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2097152B	     27885	75286.126 ns/op	27855.757 MB/s	0.12520857 cy/B	0.12695075 ins/B	1.0139143 ipc
BenchmarkAvx512bw_harvey_seal_512B/2097152B	     27779	75623.514 ns/op	27731.48 MB/s	0.12571017 cy/B	0.19042732 ins/B	1.5148123 ipc
BenchmarkAvx512bw_harvey_seal_256B/2097152B	     24242	86547.893 ns/op	24231.116 MB/s	0.14388305 cy/B	0.31720449 ins/B	2.2045994 ipc
BenchmarkCount16avx512/2097152B	     28100	74734.137 ns/op	28061.5 MB/s	0.12428899 cy/B	0.090932382 ins/B	0.73162058 ipc
BenchmarkCount16avx2/2097152B	     27798	75510.958 ns/op	27772.817 MB/s	0.13988087 cy/B	0.25795366 ins/B	1.8440953 ipc
BenchmarkOverhead/3145728B	     17634	119105.25 ns/op	26411.33 MB/s	0.14708644 cy/B	0.12501527 ins/B	0.84994423 ipc
BenchmarkScalar/3145728B	       298	7055958.8 ns/op	445.82573 MB/s	8.7124467 cy/B	32.500023 ins/B	3.730298 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3145728B	     17222	121976.63 ns/op	25789.595 MB/s	0.13513328 cy/B	0.12662603 ins/B	0.93704544 ipc
BenchmarkAvx512bw_harvey_seal_512B/3145728B	     17175	122327.73 ns/op	25715.575 MB/s	0.13547515 cy/B	0.19010259 ins/B	1.4032285 ipc
BenchmarkAvx512bw_harvey_seal_256B/3145728B	     16219	129291.75 ns/op	24330.461 MB/s	0.1432515 cy/B	0.31693841 ins/B	2.2124614 ipc
BenchmarkCount16avx512/3145728B	     17248	121757.13 ns/op	25836.089 MB/s	0.13493545 cy/B	0.090907746 ins/B	0.67371282 ipc
BenchmarkCount16avx2/3145728B	     17532	119744.85 ns/op	26270.256 MB/s	0.14788278 cy/B	0.25792568 ins/B	1.7441225 ipc
BenchmarkOverhead/4194304B	     13224	158798.61 ns/op	26412.725 MB/s	0.14711812 cy/B	0.12501146 ins/B	0.84973526 ipc
BenchmarkScalar/4194304B	       225	9361427.8 ns/op	448.04106 MB/s	8.6698984 cy/B	32.500017 ins/B	3.7486042 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4194304B	     12907	162676.84 ns/op	25783.043 MB/s	0.13517937 cy/B	0.12646319 ins/B	0.93552136 ipc
BenchmarkAvx512bw_harvey_seal_512B/4194304B	     12872	163113.45 ns/op	25714.029 MB/s	0.13556241 cy/B	0.18993975 ins/B	1.401124 ipc
BenchmarkAvx512bw_harvey_seal_256B/4194304B	     12116	173139.68 ns/op	24224.972 MB/s	0.14388181 cy/B	0.3168049 ins/B	2.2018412 ipc
BenchmarkCount16avx512/4194304B	     12931	162370.15 ns/op	25831.744 MB/s	0.13497267 cy/B	0.090895428 ins/B	0.67343578 ipc
BenchmarkCount16avx2/4194304B	     13144	159798.94 ns/op	26247.383 MB/s	0.14801818 cy/B	0.2579117 ins/B	1.7424326 ipc
BenchmarkOverhead/6291456B	      8746	240000.4 ns/op	26214.356 MB/s	0.14823273 cy/B	0.12500764 ins/B	0.84332011 ipc
BenchmarkScalar/6291456B	       150	14054220 ns/op	447.65601 MB/s	8.6793102 cy/B	32.500012 ins/B	3.7445386 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6291456B	      8424	249469.63 ns/op	25219.326 MB/s	0.1381873 cy/B	0.12639254 ins/B	0.91464652 ipc
BenchmarkAvx512bw_harvey_seal_512B/6291456B	      8384	250514.24 ns/op	25114.165 MB/s	0.1387797 cy/B	0.1898691 ins/B	1.3681331 ipc
BenchmarkAvx512bw_harvey_seal_256B/6291456B	      7867	267268.95 ns/op	23539.794 MB/s	0.14805481 cy/B	0.31676358 ins/B	2.1395021 ipc
BenchmarkCount16avx512/6291456B	      8538	245982.78 ns/op	25576.814 MB/s	0.13625367 cy/B	0.09088311 ins/B	0.66701405 ipc
BenchmarkCount16avx2/6291456B	      8558	245412.88 ns/op	25636.21 MB/s	0.15145436 cy/B	0.25789771 ins/B	1.7028081 ipc
BenchmarkOverhead/8388608B	      6292	333900.61 ns/op	25123.069 MB/s	0.15449773 cy/B	0.12500574 ins/B	0.80911053 ipc
BenchmarkScalar/8388608B	       112	18885278 ns/op	444.18769 MB/s	8.7463872 cy/B	32.500009 ins/B	3.715821 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8388608B	      5887	357245.05 ns/op	23481.383 MB/s	0.14835214 cy/B	0.12628831 ins/B	0.85127392 ipc
BenchmarkAvx512bw_harvey_seal_512B/8388608B	      5730	366826.45 ns/op	22868.057 MB/s	0.15230131 cy/B	0.18976487 ins/B	1.2459832 ipc
BenchmarkAvx512bw_harvey_seal_256B/8388608B	      4897	428368.96 ns/op	19582.67 MB/s	0.17790028 cy/B	0.31667401 ins/B	1.7800647 ipc
BenchmarkCount16avx512/8388608B	      6219	337649.27 ns/op	24844.147 MB/s	0.1402035 cy/B	0.090876951 ins/B	0.64817891 ipc
BenchmarkCount16avx2/8388608B	      5751	365475.72 ns/op	22952.572 MB/s	0.16915704 cy/B	0.25789072 ins/B	1.5245639 ipc
BenchmarkOverhead/12582912B	      4079	514293.69 ns/op	24466.394 MB/s	0.15860638 cy/B	0.12500383 ins/B	0.7881387 ipc
BenchmarkScalar/12582912B	        75	28080255 ns/op	448.10533 MB/s	8.6720582 cy/B	32.500006 ins/B	3.7476693 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12582912B	      3386	622582.15 ns/op	20210.846 MB/s	0.17187582 cy/B	0.12623002 ins/B	0.73442571 ipc
BenchmarkAvx512bw_harvey_seal_512B/12582912B	      3219	652090.39 ns/op	19296.27 MB/s	0.18052462 cy/B	0.18970658 ins/B	1.0508627 ipc
BenchmarkAvx512bw_harvey_seal_256B/12582912B	      2637	796440.97 ns/op	15798.926 MB/s	0.2205055 cy/B	0.31663039 ins/B	1.4359297 ipc
BenchmarkCount16avx512/12582912B	      3863	543596.28 ns/op	23147.531 MB/s	0.15010914 cy/B	0.090870795 ins/B	0.60536482 ipc
BenchmarkCount16avx2/12582912B	      3084	681155.61 ns/op	18472.889 MB/s	0.21011664 cy/B	0.25788373 ins/B	1.227336 ipc
BenchmarkOverhead/16777216B	      2808	748786.07 ns/op	22405.887 MB/s	0.17327304 cy/B	0.12500288 ins/B	0.72142139 ipc
BenchmarkScalar/16777216B	        57	37464276 ns/op	447.81904 MB/s	8.6747963 cy/B	32.500005 ins/B	3.7464862 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16777216B	      2417	870607.78 ns/op	19270.694 MB/s	0.18075875 cy/B	0.12620087 ins/B	0.69817298 ipc
BenchmarkAvx512bw_harvey_seal_512B/16777216B	      2303	912998.1 ns/op	18375.959 MB/s	0.18950146 cy/B	0.18967744 ins/B	1.0009286 ipc
BenchmarkAvx512bw_harvey_seal_256B/16777216B	      1902	1107416.7 ns/op	15149.868 MB/s	0.22982719 cy/B	0.31660857 ins/B	1.377594 ipc
BenchmarkCount16avx512/16777216B	      2645	794709.33 ns/op	21111.135 MB/s	0.16490309 cy/B	0.090867715 ins/B	0.55103705 ipc
BenchmarkCount16avx2/16777216B	      2222	943473.35 ns/op	17782.395 MB/s	0.21828463 cy/B	0.25788023 ins/B	1.1813944 ipc
BenchmarkOverhead/25165824B	      1658	1265269.8 ns/op	19889.69 MB/s	0.19519074 cy/B	0.12500193 ins/B	0.6404091 ipc
BenchmarkScalar/25165824B	        38	56260068 ns/op	447.31236 MB/s	8.6852103 cy/B	32.500004 ins/B	3.7419938 ipc
BenchmarkAvx512bw_harvey_seal_1KB/25165824B	      1479	1421081 ns/op	17708.93 MB/s	0.19665115 cy/B	0.12617173 ins/B	0.64160178 ipc
BenchmarkAvx512bw_harvey_seal_512B/25165824B	      1440	1467399.2 ns/op	17149.95 MB/s	0.2029738 cy/B	0.18964829 ins/B	0.93434862 ipc
BenchmarkAvx512bw_harvey_seal_256B/25165824B	      1212	1741284.4 ns/op	14452.449 MB/s	0.24100653 cy/B	0.31658676 ins/B	1.3136024 ipc
BenchmarkCount16avx512/25165824B	      1576	1330023.5 ns/op	18921.338 MB/s	0.18407282 cy/B	0.090864637 ins/B	0.49363419 ipc
BenchmarkCount16avx2/25165824B	      1394	1507061.1 ns/op	16698.61 MB/s	0.23250416 cy/B	0.25787674 ins/B	1.1091274 ipc
BenchmarkOverhead/33554432B	      1169	1793142.1 ns/op	18712.645 MB/s	0.20743009 cy/B	0.12500145 ins/B	0.60261966 ipc
BenchmarkScalar/33554432B	        29	75051851 ns/op	447.08333 MB/s	8.6854688 cy/B	32.500003 ins/B	3.7418824 ipc
BenchmarkAvx512bw_harvey_seal_1KB/33554432B	      1059	1998084.8 ns/op	16793.298 MB/s	0.20741956 cy/B	0.12615715 ins/B	0.60822207 ipc
BenchmarkAvx512bw_harvey_seal_512B/33554432B	      1016	2056352.8 ns/op	16317.449 MB/s	0.21343059 cy/B	0.18963372 ins/B	0.888503 ipc
BenchmarkAvx512bw_harvey_seal_256B/33554432B	       837	2522902.6 ns/op	13299.932 MB/s	0.26182963 cy/B	0.31657585 ins/B	1.209091 ipc
BenchmarkCount16avx512/33554432B	      1131	1859643.8 ns/op	18043.473 MB/s	0.19272211 cy/B	0.090862501 ins/B	0.471469 ipc
BenchmarkCount16avx2/33554432B	       993	2091518.4 ns/op	16043.096 MB/s	0.24185652 cy/B	0.25787499 ins/B	1.0662313 ipc
BenchmarkOverhead/50331648B	       727	2888142.5 ns/op	17426.996 MB/s	0.22280219 cy/B	0.12500097 ins/B	0.56104015 ipc
BenchmarkScalar/50331648B	        19	1.1250506e+08 ns/op	447.37231 MB/s	8.6824186 cy/B	32.500002 ins/B	3.7431969 ipc
BenchmarkAvx512bw_harvey_seal_1KB/50331648B	       674	3111613.7 ns/op	16175.416 MB/s	0.21526038 cy/B	0.12614258 ins/B	0.586 ipc
BenchmarkAvx512bw_harvey_seal_512B/50331648B	       630	3330036.9 ns/op	15114.442 MB/s	0.23048378 cy/B	0.18961915 ins/B	0.8227006 ipc
BenchmarkAvx512bw_harvey_seal_256B/50331648B	       540	3898531.4 ns/op	12910.413 MB/s	0.26982108 cy/B	0.31656494 ins/B	1.1732402 ipc
BenchmarkCount16avx512/50331648B	       703	2990984.5 ns/op	16827.786 MB/s	0.2069386 cy/B	0.090861161 ins/B	0.43907305 ipc
BenchmarkCount16avx2/50331648B	       619	3402695.4 ns/op	14791.7 MB/s	0.2624287 cy/B	0.25787324 ins/B	0.98264117 ipc
BenchmarkOverhead/67108864B	       544	3863122.5 ns/op	17371.663 MB/s	0.22340565 cy/B	0.12500073 ins/B	0.5595236 ipc
BenchmarkScalar/67108864B	        15	1.50344e+08 ns/op	446.36876 MB/s	8.695127 cy/B	32.500002 ins/B	3.737726 ipc
BenchmarkAvx512bw_harvey_seal_1KB/67108864B	       503	4171300 ns/op	16088.237 MB/s	0.21636235 cy/B	0.1261353 ins/B	0.58298173 ipc
BenchmarkAvx512bw_harvey_seal_512B/67108864B	       473	4429585 ns/op	15150.147 MB/s	0.22983707 cy/B	0.18961186 ins/B	0.82498381 ipc
BenchmarkAvx512bw_harvey_seal_256B/67108864B	       404	5212961 ns/op	12873.464 MB/s	0.27059068 cy/B	0.31655949 ins/B	1.1698832 ipc
BenchmarkCount16avx512/67108864B	       526	3984263.1 ns/op	16843.482 MB/s	0.20689467 cy/B	0.09086049 ins/B	0.43916303 ipc
BenchmarkCount16avx2/67108864B	       468	4486883.9 ns/op	14956.675 MB/s	0.25962297 cy/B	0.25787236 ins/B	0.99325712 ipc
BenchmarkOverhead/100663296B	       354	5940673.5 ns/op	16944.761 MB/s	0.22911831 cy/B	0.1250005 ins/B	0.54557183 ipc
BenchmarkScalar/100663296B	        10	2.2569172e+08 ns/op	446.02122 MB/s	8.7078019 cy/B	32.500001 ins/B	3.7322853 ipc
BenchmarkAvx512bw_harvey_seal_1KB/100663296B	       331	6335773.2 ns/op	15888.084 MB/s	0.21923984 cy/B	0.12612801 ins/B	0.57529695 ipc
BenchmarkAvx512bw_harvey_seal_512B/100663296B	       313	6699270.3 ns/op	15026.009 MB/s	0.23184882 cy/B	0.18960457 ins/B	0.81779398 ipc
BenchmarkAvx512bw_harvey_seal_256B/100663296B	       267	7879377.3 ns/op	12775.539 MB/s	0.27269651 cy/B	0.31655404 ins/B	1.160829 ipc
BenchmarkCount16avx512/100663296B	       343	6137620.1 ns/op	16401.031 MB/s	0.21247621 cy/B	0.09085982 ins/B	0.42762349 ipc
BenchmarkCount16avx2/100663296B	       306	6867687.6 ns/op	14657.524 MB/s	0.26481359 cy/B	0.25787149 ins/B	0.97378496 ipc
BenchmarkOverhead/134217728B	       257	8178696.4 ns/op	16410.65 MB/s	0.23619195 cy/B	0.12500038 ins/B	0.52923219 ipc
BenchmarkScalar/134217728B	         7	3.0102418e+08 ns/op	445.87025 MB/s	8.7101611 cy/B	32.500001 ins/B	3.7312744 ipc
BenchmarkAvx512bw_harvey_seal_1KB/134217728B	       243	8665016.5 ns/op	15489.61 MB/s	0.22489823 cy/B	0.12612437 ins/B	0.56080641 ipc
BenchmarkAvx512bw_harvey_seal_512B/134217728B	       230	9150817.6 ns/op	14667.294 MB/s	0.23748778 cy/B	0.18960093 ins/B	0.79836078 ipc
BenchmarkAvx512bw_harvey_seal_256B/134217728B	       199	10567723 ns/op	12700.723 MB/s	0.27445836 cy/B	0.31655131 ins/B	1.1533673 ipc
BenchmarkCount16avx512/134217728B	       251	8397703 ns/op	15982.671 MB/s	0.21799957 cy/B	0.090859635 ins/B	0.41678814 ipc
BenchmarkCount16avx2/134217728B	       219	9577471.5 ns/op	14013.9 MB/s	0.27717669 cy/B	0.25787106 ins/B	0.93034899 ipc
BenchmarkOverhead/201326592B	       173	12150048 ns/op	16570.025 MB/s	0.23432604 cy/B	0.12500026 ins/B	0.53344588 ipc
BenchmarkScalar/201326592B	         5	4.5199577e+08 ns/op	445.41698 MB/s	8.7201553 cy/B	32.500001 ins/B	3.726998 ipc
BenchmarkAvx512bw_harvey_seal_1KB/201326592B	       162	12980994 ns/op	15509.335 MB/s	0.22471659 cy/B	0.12612072 ins/B	0.56124349 ipc
BenchmarkAvx512bw_harvey_seal_512B/201326592B	       154	13666703 ns/op	14731.175 MB/s	0.23654432 cy/B	0.18959729 ins/B	0.80152965 ipc
BenchmarkAvx512bw_harvey_seal_256B/201326592B	       133	15909914 ns/op	12654.16 MB/s	0.27531995 cy/B	0.31654858 ins/B	1.1497481 ipc
BenchmarkCount16avx512/201326592B	       168	12503932 ns/op	16101.062 MB/s	0.21644852 cy/B	0.09085925 ins/B	0.41977302 ipc
BenchmarkCount16avx2/201326592B	       150	14039796 ns/op	14339.709 MB/s	0.27086168 cy/B	0.25787062 ins/B	0.95203802 ipc
BenchmarkOverhead/268435456B	       127	16587599 ns/op	16182.9 MB/s	0.23996674 cy/B	0.1250002 ins/B	0.52090636 ipc
BenchmarkScalar/268435456B	         4	6.0078413e+08 ns/op	446.8085 MB/s	8.6940592 cy/B	32.500001 ins/B	3.7381849 ipc
BenchmarkAvx512bw_harvey_seal_1KB/268435456B	       120	17553881 ns/op	15292.086 MB/s	0.2278916 cy/B	0.1261189 ins/B	0.55341618 ipc
BenchmarkAvx512bw_harvey_seal_512B/268435456B	       113	18727087 ns/op	14334.074 MB/s	0.2431362 cy/B	0.18959547 ins/B	0.77979117 ipc
BenchmarkAvx512bw_harvey_seal_256B/268435456B	        99	21273226 ns/op	12618.465 MB/s	0.27607509 cy/B	0.31654722 ins/B	1.1465983 ipc
BenchmarkCount16avx512/268435456B	       123	17119091 ns/op	15680.474 MB/s	0.22202083 cy/B	0.090859134 ins/B	0.40923698 ipc
BenchmarkCount16avx2/268435456B	       108	19462812 ns/op	13792.224 MB/s	0.28164518 cy/B	0.25787051 ins/B	0.91558647 ipc
BenchmarkOverhead/402653184B	        86	24543598 ns/op	16405.63 MB/s	0.23660776 cy/B	0.12500014 ins/B	0.5283011 ipc
BenchmarkScalar/402653184B	         3	9.0375303e+08 ns/op	445.53453 MB/s	8.7186764 cy/B	32.500001 ins/B	3.7276301 ipc
BenchmarkAvx512bw_harvey_seal_1KB/402653184B	        81	26015790 ns/op	15477.262 MB/s	0.22507466 cy/B	0.12611708 ins/B	0.56033443 ipc
BenchmarkAvx512bw_harvey_seal_512B/402653184B	        76	27673365 ns/op	14550.207 MB/s	0.23953838 cy/B	0.18959364 ins/B	0.79149589 ipc
BenchmarkAvx512bw_harvey_seal_256B/402653184B	        66	31953676 ns/op	12601.154 MB/s	0.2765755 cy/B	0.31654585 ins/B	1.1445188 ipc
BenchmarkCount16avx512/402653184B	        83	25269704 ns/op	15934.226 MB/s	0.21863882 cy/B	0.090858964 ins/B	0.41556647 ipc
BenchmarkCount16avx2/402653184B	        74	28385142 ns/op	14185.35 MB/s	0.27369139 cy/B	0.25787025 ins/B	0.94219353 ipc
BenchmarkOverhead/536870912B	        63	33440351 ns/op	16054.584 MB/s	0.24179369 cy/B	0.12500011 ins/B	0.51697011 ipc
BenchmarkScalar/536870912B	         2	1.2067009e+09 ns/op	444.90801 MB/s	8.7266576 cy/B	32.500001 ins/B	3.7242209 ipc
BenchmarkAvx512bw_harvey_seal_1KB/536870912B	        59	35455255 ns/op	15142.21 MB/s	0.22954596 cy/B	0.12611617 ins/B	0.54941578 ipc
BenchmarkAvx512bw_harvey_seal_512B/536870912B	        56	37510704 ns/op	14312.472 MB/s	0.24334224 cy/B	0.18959273 ins/B	0.77911971 ipc
BenchmarkAvx512bw_harvey_seal_256B/536870912B	        50	42672501 ns/op	12581.192 MB/s	0.27700357 cy/B	0.31654517 ins/B	1.1427476 ipc
BenchmarkCount16avx512/536870912B	        62	34448981 ns/op	15584.522 MB/s	0.22348251 cy/B	0.090858881 ins/B	0.40655925 ipc
BenchmarkCount16avx2/536870912B	        54	39295136 ns/op	13662.528 MB/s	0.28410147 cy/B	0.25787018 ins/B	0.9076693 ipc
BenchmarkOverhead/805306368B	        43	49363922 ns/op	16313.663 MB/s	0.23776338 cy/B	0.12500008 ins/B	0.52573309 ipc
BenchmarkScalar/805306368B	         2	1.8127258e+09 ns/op	444.25163 MB/s	8.7425618 cy/B	32.500001 ins/B	3.7174459 ipc
BenchmarkAvx512bw_harvey_seal_1KB/805306368B	        41	52443050 ns/op	15355.826 MB/s	0.22682548 cy/B	0.12611526 ins/B	0.55600127 ipc
BenchmarkAvx512bw_harvey_seal_512B/805306368B	        38	55636543 ns/op	14474.414 MB/s	0.24058697 cy/B	0.18959182 ins/B	0.7880386 ipc
BenchmarkAvx512bw_harvey_seal_256B/805306368B	        33	64060938 ns/op	12570.942 MB/s	0.27712844 cy/B	0.31654449 ins/B	1.1422303 ipc
BenchmarkCount16avx512/805306368B	        42	50902082 ns/op	15820.696 MB/s	0.22014515 cy/B	0.090858797 ins/B	0.41272223 ipc
BenchmarkCount16avx2/805306368B	        37	57195077 ns/op	14079.994 MB/s	0.27570288 cy/B	0.25787007 ins/B	0.93531877 ipc
BenchmarkOverhead/1073741824B	        32	65955113 ns/op	16279.888 MB/s	0.23810041 cy/B	0.12500006 ins/B	0.52498886 ipc
BenchmarkScalar/1073741824B	         1	2.4112396e+09 ns/op	445.30698 MB/s	8.7128806 cy/B	32.500001 ins/B	3.7301098 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1073741824B	        30	69426965 ns/op	15465.775 MB/s	0.22526894 cy/B	0.1261148 ins/B	0.55984106 ipc
BenchmarkAvx512bw_harvey_seal_512B/1073741824B	        29	74182028 ns/op	14474.42 MB/s	0.24054249 cy/B	0.18959137 ins/B	0.78818243 ipc
BenchmarkAvx512bw_harvey_seal_256B/1073741824B	        25	85543030 ns/op	12552.067 MB/s	0.2772721 cy/B	0.31654415 ins/B	1.1416372 ipc
BenchmarkCount16avx512/1073741824B	        31	67938872 ns/op	15804.528 MB/s	0.2203816 cy/B	0.090858755 ins/B	0.41227923 ipc
BenchmarkCount16avx2/1073741824B	        28	76305003 ns/op	14071.709 MB/s	0.27578187 cy/B	0.25787002 ins/B	0.93505065 ipc
BenchmarkOverhead/1610612736B	        22	99171380 ns/op	16240.701 MB/s	0.23883191 cy/B	0.12500005 ins/B	0.52338086 ipc
BenchmarkScalar/1610612736B	         1	3.626638e+09 ns/op	444.10628 MB/s	8.7406687 cy/B	32.500001 ins/B	3.7182511 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1610612736B	        21	1.0496412e+08 ns/op	15344.413 MB/s	0.22676862 cy/B	0.12611435 ins/B	0.55613667 ipc
BenchmarkAvx512bw_harvey_seal_512B/1610612736B	        19	1.1162757e+08 ns/op	14428.45 MB/s	0.24135145 cy/B	0.18959091 ins/B	0.78553872 ipc
BenchmarkAvx512bw_harvey_seal_256B/1610612736B	        17	1.2835894e+08 ns/op	12547.726 MB/s	0.27737017 cy/B	0.31654381 ins/B	1.1412323 ipc
BenchmarkCount16avx512/1610612736B	        21	1.0227561e+08 ns/op	15747.77 MB/s	0.22101315 cy/B	0.090858713 ins/B	0.41110093 ipc
BenchmarkCount16avx2/1610612736B	        19	1.1476237e+08 ns/op	14034.328 MB/s	0.27629079 cy/B	0.25786996 ins/B	0.93332812 ipc
BenchmarkOverhead/1B	 859274984	2.4456144 ns/op	408.8952 MB/s	9.5029607 cy/B	24.000001 ins/B	2.5255288 ipc
BenchmarkScalar/1B	1357227907	1.5444087 ns/op	647.49699 MB/s	6.0007139 cy/B	10.000001 ins/B	1.6664685 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1B	  14402245	145.86082 ns/op	6.8558507 MB/s	508.3701 cy/B	1459 ins/B	2.8699564 ipc
BenchmarkAvx512bw_harvey_seal_512B/1B	  14439307	145.56542 ns/op	6.8697635 MB/s	507.62379 cy/B	1459 ins/B	2.8741759 ipc
BenchmarkAvx512bw_harvey_seal_256B/1B	  19404323	108.34119 ns/op	9.2300996 MB/s	377.47625 cy/B	1090 ins/B	2.887599 ipc
BenchmarkCount16avx512/1B	 377925554	5.5584988 ns/op	179.90469 MB/s	19.364885 cy/B	60.000002 ins/B	3.0983919 ipc
BenchmarkCount16avx2/1B	 388537603	5.4231556 ns/op	184.39449 MB/s	21.051731 cy/B	67.000002 ins/B	3.1826362 ipc
BenchmarkOverhead/2B	 582475291	3.6495262 ns/op	548.01634 MB/s	7.0849228 cy/B	19.500001 ins/B	2.7523236 ipc
BenchmarkScalar/2B	 219358553	9.5705398 ns/op	208.97463 MB/s	18.590786 cy/B	67.000002 ins/B	3.6039359 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2B	  12837140	163.71972 ns/op	12.215999 MB/s	285.44368 cy/B	796.00003 ins/B	2.7886413 ipc
BenchmarkAvx512bw_harvey_seal_512B/2B	  12876741	163.33989 ns/op	12.244406 MB/s	284.66259 cy/B	796.50003 ins/B	2.7980495 ipc
BenchmarkAvx512bw_harvey_seal_256B/2B	  16715994	125.75611 ns/op	15.9038 MB/s	219.07527 cy/B	611.50002 ins/B	2.7912781 ipc
BenchmarkCount16avx512/2B	 377448155	5.5655608 ns/op	359.35282 MB/s	9.7017338 cy/B	30.000001 ins/B	3.0922309 ipc
BenchmarkCount16avx2/2B	 309820558	6.7733241 ns/op	295.27599 MB/s	13.156596 cy/B	44.000001 ins/B	3.3443302 ipc
BenchmarkOverhead/3B	 581903539	3.6063262 ns/op	831.87151 MB/s	4.6716093 cy/B	13 ins/B	2.7827671 ipc
BenchmarkScalar/3B	 219691200	9.5668644 ns/op	313.58237 MB/s	12.390567 cy/B	44.666668 ins/B	3.6048929 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3B	  12840801	163.8372 ns/op	18.310859 MB/s	190.38376 cy/B	530.66669 ins/B	2.7873527 ipc
BenchmarkAvx512bw_harvey_seal_512B/3B	  12875725	163.11811 ns/op	18.391582 MB/s	189.60862 cy/B	531.00002 ins/B	2.8005057 ipc
BenchmarkAvx512bw_harvey_seal_256B/3B	  16715376	125.70227 ns/op	23.865918 MB/s	146.0106 cy/B	407.66668 ins/B	2.7920349 ipc
BenchmarkCount16avx512/3B	 377035216	5.6012438 ns/op	535.59533 MB/s	6.5043532 cy/B	20.000001 ins/B	3.0748639 ipc
BenchmarkCount16avx2/3B	 309930100	6.7744984 ns/op	442.83721 MB/s	8.7758473 cy/B	29.333334 ins/B	3.3425074 ipc
BenchmarkOverhead/4B	 561444972	3.7357004 ns/op	1070.7497 MB/s	3.6290601 cy/B	10.75 ins/B	2.9621996 ipc
BenchmarkScalar/4B	 147239406	14.249631 ns/op	280.70902 MB/s	13.843582 cy/B	49.750001 ins/B	3.5937232 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4B	  12431118	168.81938 ns/op	23.693962 MB/s	147.14525 cy/B	415.00001 ins/B	2.8203426 ipc
BenchmarkAvx512bw_harvey_seal_512B/4B	  12490623	168.19918 ns/op	23.781329 MB/s	146.57326 cy/B	415.25001 ins/B	2.8330544 ipc
BenchmarkAvx512bw_harvey_seal_256B/4B	  16104866	130.35495 ns/op	30.685448 MB/s	113.62569 cy/B	322.75001 ins/B	2.840467 ipc
BenchmarkCount16avx512/4B	 375597581	5.5615735 ns/op	719.22092 MB/s	4.8484967 cy/B	15 ins/B	3.0937425 ipc
BenchmarkCount16avx2/4B	 309914306	6.770484 ns/op	590.79972 MB/s	6.5749417 cy/B	22.000001 ins/B	3.3460373 ipc
BenchmarkOverhead/6B	 543998795	3.8649262 ns/op	1552.4229 MB/s	2.5030093 cy/B	7.8333335 ins/B	3.1295663 ipc
BenchmarkScalar/6B	 112896816	18.631644 ns/op	322.03277 MB/s	12.063456 cy/B	44.000001 ins/B	3.6473795 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6B	  12006879	175.05856 ns/op	34.274246 MB/s	101.70682 cy/B	288.00001 ins/B	2.8316686 ipc
BenchmarkAvx512bw_harvey_seal_512B/6B	  12109768	173.40599 ns/op	34.600881 MB/s	100.75247 cy/B	288.16668 ins/B	2.8601451 ipc
BenchmarkAvx512bw_harvey_seal_256B/6B	  15419827	136.63302 ns/op	43.913251 MB/s	79.404652 cy/B	226.50001 ins/B	2.8524778 ipc
BenchmarkCount16avx512/6B	 377719518	5.5636827 ns/op	1078.4224 MB/s	3.2318368 cy/B	10 ins/B	3.0942158 ipc
BenchmarkCount16avx2/6B	 310208078	6.7684206 ns/op	886.46974 MB/s	4.384103 cy/B	14.666667 ins/B	3.3454202 ipc
BenchmarkOverhead/8B	 508688715	4.1215645 ns/op	1941.0105 MB/s	2.0013715 cy/B	6.3750002 ins/B	3.1853158 ipc
BenchmarkScalar/8B	  91442698	22.984914 ns/op	348.05438 MB/s	11.16422 cy/B	41.125001 ins/B	3.6836429 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8B	  11685785	179.71767 ns/op	44.514266 MB/s	78.320379 cy/B	224.50001 ins/B	2.8664316 ipc
BenchmarkAvx512bw_harvey_seal_512B/8B	  11723892	179.25556 ns/op	44.62902 MB/s	78.105511 cy/B	224.62501 ins/B	2.8759175 ipc
BenchmarkAvx512bw_harvey_seal_256B/8B	  14917160	140.70984 ns/op	56.854587 MB/s	61.339071 cy/B	178.37501 ins/B	2.9080161 ipc
BenchmarkCount16avx512/8B	 377342212	5.5625321 ns/op	1438.194 MB/s	2.4240052 cy/B	7.5000002 ins/B	3.0940529 ipc
BenchmarkCount16avx2/8B	 354182417	5.9319945 ns/op	1348.6189 MB/s	2.8793209 cy/B	9.8750002 ins/B	3.4296282 ipc
BenchmarkOverhead/12B	 453034054	4.6451427 ns/op	2583.3437 MB/s	1.5040551 cy/B	4.9166668 ins/B	3.2689406 ipc
BenchmarkScalar/12B	  53951993	38.884265 ns/op	308.60813 MB/s	12.591162 cy/B	38.250001 ins/B	3.0378453 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12B	  10993075	191.07508 ns/op	62.802539 MB/s	55.497676 cy/B	161.00001 ins/B	2.9010225 ipc
BenchmarkAvx512bw_harvey_seal_512B/12B	  11048843	190.05252 ns/op	63.140441 MB/s	55.214219 cy/B	161.08334 ins/B	2.9174249 ipc
BenchmarkAvx512bw_harvey_seal_256B/12B	  13779233	152.3974 ns/op	78.741499 MB/s	44.271853 cy/B	130.25 ins/B	2.94205 ipc
BenchmarkCount16avx512/12B	 386850580	5.4261235 ns/op	2211.5236 MB/s	1.576557 cy/B	5.0833335 ins/B	3.2243259 ipc
BenchmarkCount16avx2/12B	 275006719	7.6061736 ns/op	1577.6658 MB/s	2.4635688 cy/B	8.3333335 ins/B	3.3826267 ipc
BenchmarkOverhead/16B	 560638283	3.7662852 ns/op	4248.2179 MB/s	0.91500841 cy/B	3.0625001 ins/B	3.3469639 ipc
BenchmarkScalar/16B	  51672557	40.621326 ns/op	393.88178 MB/s	9.8680868 cy/B	36.812501 ins/B	3.7304598 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16B	  11695137	179.5016 ns/op	89.135698 MB/s	39.128415 cy/B	107 ins/B	2.7345857 ipc
BenchmarkAvx512bw_harvey_seal_512B/16B	  11636637	180.56348 ns/op	88.611495 MB/s	39.352623 cy/B	107.25 ins/B	2.7253585 ipc
BenchmarkAvx512bw_harvey_seal_256B/16B	  14838002	141.45464 ns/op	113.11046 MB/s	30.827978 cy/B	84.125003 ins/B	2.7288525 ipc
BenchmarkCount16avx512/16B	 386378018	5.4220446 ns/op	2950.9164 MB/s	1.1819021 cy/B	3.8125001 ins/B	3.2257326 ipc
BenchmarkCount16avx2/16B	 302003143	6.9114568 ns/op	2314.9967 MB/s	1.6779387 cy/B	5.6875001 ins/B	3.3895757 ipc
BenchmarkOverhead/24B	 407995384	5.1467451 ns/op	4663.1414 MB/s	0.83341571 cy/B	2.7500001 ins/B	3.2996739 ipc
BenchmarkScalar/24B	  35884345	58.531058 ns/op	410.03872 MB/s	9.4785719 cy/B	35.375001 ins/B	3.7321024 ipc
BenchmarkAvx512bw_harvey_seal_1KB/24B	  10494837	199.93366 ns/op	120.03982 MB/s	29.044118 cy/B	82.750003 ins/B	2.849114 ipc
BenchmarkAvx512bw_harvey_seal_512B/24B	  10500901	200.01679 ns/op	119.98992 MB/s	29.058444 cy/B	82.916669 ins/B	2.853445 ipc
BenchmarkAvx512bw_harvey_seal_256B/24B	  12884706	162.94374 ns/op	147.2901 MB/s	23.674566 cy/B	67.500002 ins/B	2.8511612 ipc
BenchmarkCount16avx512/24B	 338014615	6.2166404 ns/op	3860.6061 MB/s	0.90293278 cy/B	2.7500001 ins/B	3.045631 ipc
BenchmarkCount16avx2/24B	 266860689	7.8373006 ns/op	3062.2789 MB/s	1.268733 cy/B	4.2916668 ins/B	3.3826398 ipc
BenchmarkOverhead/32B	 510035128	4.1192179 ns/op	7768.465 MB/s	0.50018807 cy/B	1.625 ins/B	3.2487781 ipc
BenchmarkScalar/32B	  27528694	76.280563 ns/op	419.50398 MB/s	9.2641161 cy/B	34.656251 ins/B	3.7409128 ipc
BenchmarkAvx512bw_harvey_seal_1KB/32B	  11179256	187.78067 ns/op	170.41158 MB/s	20.466556 cy/B	55.687502 ins/B	2.7209025 ipc
BenchmarkAvx512bw_harvey_seal_512B/32B	  11260448	186.55733 ns/op	171.52904 MB/s	20.330738 cy/B	55.968752 ins/B	2.752913 ipc
BenchmarkAvx512bw_harvey_seal_256B/32B	  14059768	149.1897 ns/op	214.49201 MB/s	16.25419 cy/B	44.250002 ins/B	2.722375 ipc
BenchmarkCount16avx512/32B	 305650063	6.8608335 ns/op	4664.1563 MB/s	0.74733537 cy/B	2.2187501 ins/B	2.9688814 ipc
BenchmarkCount16avx2/32B	 239762268	8.7548189 ns/op	3655.1299 MB/s	1.0626518 cy/B	3.5937501 ins/B	3.3818699 ipc
BenchmarkOverhead/48B	 388658901	5.4059119 ns/op	8879.1681 MB/s	0.43759549 cy/B	1.5 ins/B	3.4278234 ipc
BenchmarkScalar/48B	  18779240	111.90279 ns/op	428.94373 MB/s	9.0546221 cy/B	33.937501 ins/B	3.7480858 ipc
BenchmarkAvx512bw_harvey_seal_1KB/48B	   9927065	211.66335 ns/op	226.7752 MB/s	15.372234 cy/B	41.229168 ins/B	2.6820545 ipc
BenchmarkAvx512bw_harvey_seal_512B/48B	  10047634	208.95682 ns/op	229.71254 MB/s	15.163207 cy/B	41.479168 ins/B	2.7355141 ipc
BenchmarkAvx512bw_harvey_seal_256B/48B	  12299256	170.88629 ns/op	280.88854 MB/s	12.408497 cy/B	33.666668 ins/B	2.7131948 ipc
BenchmarkCount16avx512/48B	 281816655	7.4715126 ns/op	6424.4019 MB/s	0.54259453 cy/B	1.6875001 ins/B	3.1100572 ipc
BenchmarkCount16avx2/48B	 194337029	10.814689 ns/op	4438.408 MB/s	0.87519701 cy/B	2.8958334 ins/B	3.3087789 ipc
BenchmarkOverhead/64B	 516767395	4.0686754 ns/op	15729.935 MB/s	0.24695172 cy/B	0.87500002 ins/B	3.5432028 ipc
BenchmarkScalar/64B	  14250995	147.35628 ns/op	434.32149 MB/s	8.9444589 cy/B	33.578126 ins/B	3.7540701 ipc
BenchmarkAvx512bw_harvey_seal_1KB/64B	  10510981	200.04968 ns/op	319.92052 MB/s	10.887006 cy/B	29.484376 ins/B	2.7082171 ipc
BenchmarkAvx512bw_harvey_seal_512B/64B	  10600807	198.40086 ns/op	322.57924 MB/s	10.801874 cy/B	29.625001 ins/B	2.7425799 ipc
BenchmarkAvx512bw_harvey_seal_256B/64B	  13002091	161.55669 ns/op	396.14579 MB/s	8.8003918 cy/B	23.765626 ins/B	2.7005191 ipc
BenchmarkCount16avx512/64B	 243631094	8.6679671 ns/op	7383.5075 MB/s	0.47213087 cy/B	1.421875 ins/B	3.0116121 ipc
BenchmarkCount16avx2/64B	 163098245	12.872037 ns/op	4972.0181 MB/s	0.78140479 cy/B	2.5468751 ins/B	3.2593543 ipc
BenchmarkOverhead/96B	 483757993	4.3573641 ns/op	22031.668 MB/s	0.17639937 cy/B	0.62500002 ins/B	3.5430965 ipc
BenchmarkScalar/96B	   9624105	218.28641 ns/op	439.78918 MB/s	8.8345842 cy/B	33.218751 ins/B	3.7600809 ipc
BenchmarkAvx512bw_harvey_seal_1KB/96B	   9937709	211.62998 ns/op	453.62194 MB/s	7.6844636 cy/B	20.750001 ins/B	2.7002536 ipc
BenchmarkAvx512bw_harvey_seal_512B/96B	  10026344	209.6685 ns/op	457.86563 MB/s	7.6112124 cy/B	20.843751 ins/B	2.7385585 ipc
BenchmarkAvx512bw_harvey_seal_256B/96B	  12112352	173.67351 ns/op	552.76134 MB/s	6.304307 cy/B	16.937501 ins/B	2.6866554 ipc
BenchmarkCount16avx512/96B	 189890707	11.050412 ns/op	8687.459 MB/s	0.40113109 cy/B	1.15625 ins/B	2.8824743 ipc
BenchmarkCount16avx2/96B	 123593680	17.000359 ns/op	5646.9396 MB/s	0.68769389 cy/B	2.1979167 ins/B	3.1960684 ipc
BenchmarkOverhead/128B	 443394503	4.7365918 ns/op	27023.65 MB/s	0.14380155 cy/B	0.50000001 ins/B	3.4770141 ipc
BenchmarkScalar/128B	   7274403	289.15287 ns/op	442.67241 MB/s	8.7768696 cy/B	33.039063 ins/B	3.7643334 ipc
BenchmarkAvx512bw_harvey_seal_1KB/128B	   9400001	223.23555 ns/op	573.38538 MB/s	6.0801537 cy/B	16.382813 ins/B	2.6944735 ipc
BenchmarkAvx512bw_harvey_seal_512B/128B	   9505591	220.98738 ns/op	579.2186 MB/s	6.0184827 cy/B	16.453126 ins/B	2.7337664 ipc
BenchmarkAvx512bw_harvey_seal_256B/128B	  11296850	185.72487 ns/op	689.19149 MB/s	5.0587678 cy/B	13.523438 ins/B	2.6732672 ipc
BenchmarkCount16avx512/128B	 154890819	13.602617 ns/op	9409.9543 MB/s	0.37055892 cy/B	1.0234375 ins/B	2.7618753 ipc
BenchmarkCount16avx2/128B	  99457028	21.122122 ns/op	6059.9973 MB/s	0.64086535 cy/B	2.0234376 ins/B	3.1573521 ipc
BenchmarkOverhead/192B	 381851755	5.493564 ns/op	34949.989 MB/s	0.11118251 cy/B	0.37500001 ins/B	3.3728326 ipc
BenchmarkScalar/192B	   4825893	434.47455 ns/op	441.91311 MB/s	8.792644 cy/B	32.859376 ins/B	3.7371439 ipc
BenchmarkAvx512bw_harvey_seal_1KB/192B	   8467290	247.83863 ns/op	774.69762 MB/s	4.5018871 cy/B	12.015625 ins/B	2.6690197 ipc
BenchmarkAvx512bw_harvey_seal_512B/192B	   8587413	244.34984 ns/op	785.75866 MB/s	4.4381076 cy/B	12.0625 ins/B	2.7179378 ipc
BenchmarkAvx512bw_harvey_seal_256B/192B	   9788564	210.85487 ns/op	910.57892 MB/s	3.8273512 cy/B	10.109375 ins/B	2.6413503 ipc
BenchmarkCount16avx512/192B	 115517309	18.202978 ns/op	10547.725 MB/s	0.33043274 cy/B	0.89062503 ins/B	2.6953292 ipc
BenchmarkCount16avx2/192B	  71343996	29.341585 ns/op	6543.6138 MB/s	0.59389114 cy/B	1.8489584 ins/B	3.1132951 ipc
BenchmarkOverhead/256B	 370589980	5.6649889 ns/op	45189.85 MB/s	0.086016091 cy/B	0.31250001 ins/B	3.6330413 ipc
BenchmarkScalar/256B	   3641765	576.17617 ns/op	444.30855 MB/s	8.7452079 cy/B	32.769532 ins/B	3.7471416 ipc
BenchmarkAvx512bw_harvey_seal_1KB/256B	   7740614	271.43873 ns/op	943.12261 MB/s	3.6975304 cy/B	9.8320316 ins/B	2.6590807 ipc
BenchmarkAvx512bw_harvey_seal_512B/256B	   7899181	266.16077 ns/op	961.8247 MB/s	3.6252857 cy/B	9.8671878 ins/B	2.7217684 ipc
BenchmarkAvx512bw_harvey_seal_256B/256B	  10513636	199.6742 ns/op	1282.0885 MB/s	2.7198214 cy/B	6.855469 ins/B	2.5205585 ipc
BenchmarkCount16avx512/256B	  91768787	22.854661 ns/op	11201.216 MB/s	0.31124175 cy/B	0.82421878 ins/B	2.6481626 ipc
BenchmarkCount16avx2/256B	  55868156	37.584493 ns/op	6811.3198 MB/s	0.57041815 cy/B	1.7617188 ins/B	3.0884691 ipc
BenchmarkOverhead/384B	 297975503	7.0742516 ns/op	54281.36 MB/s	0.07159594 cy/B	0.25000001 ins/B	3.4918182 ipc
BenchmarkScalar/384B	   2439178	860.5799 ns/op	446.21075 MB/s	8.7098655 cy/B	32.679688 ins/B	3.7520313 ipc
BenchmarkAvx512bw_harvey_seal_1KB/384B	   6520257	321.98793 ns/op	1192.5913 MB/s	2.9235315 cy/B	7.6484378 ins/B	2.616164 ipc
BenchmarkAvx512bw_harvey_seal_512B/384B	   6701597	312.54802 ns/op	1228.6112 MB/s	2.839048 cy/B	7.6718753 ins/B	2.7022704 ipc
BenchmarkAvx512bw_harvey_seal_256B/384B	   7699269	272.49082 ns/op	1409.2218 MB/s	2.4748253 cy/B	6.2395836 ins/B	2.5212218 ipc
BenchmarkCount16avx512/384B	  62939368	33.358644 ns/op	11511.259 MB/s	0.30281072 cy/B	0.75781253 ins/B	2.5025948 ipc
BenchmarkCount16avx2/384B	  38841365	54.039481 ns/op	7105.9157 MB/s	0.54695386 cy/B	1.6744792 ins/B	3.0614634 ipc
BenchmarkOverhead/512B	 254557662	8.2416545 ns/op	62123.449 MB/s	0.062531469 cy/B	0.21875001 ins/B	3.4982387 ipc
BenchmarkScalar/512B	   1839887	1141.0217 ns/op	448.72066 MB/s	8.6585228 cy/B	32.634766 ins/B	3.7690917 ipc
BenchmarkAvx512bw_harvey_seal_1KB/512B	   5653557	371.04707 ns/op	1379.8788 MB/s	2.5264802 cy/B	6.5566409 ins/B	2.5951682 ipc
BenchmarkAvx512bw_harvey_seal_512B/512B	   8746005	240.18426 ns/op	2131.6967 MB/s	1.635233 cy/B	4.1796877 ins/B	2.5560196 ipc
BenchmarkAvx512bw_harvey_seal_256B/512B	  10086629	208.19362 ns/op	2459.2493 MB/s	1.4173576 cy/B	3.5859376 ins/B	2.5300162 ipc
BenchmarkCount16avx512/512B	  46455722	45.266072 ns/op	11310.9 MB/s	0.30825158 cy/B	0.7246094 ins/B	2.3507078 ipc
BenchmarkCount16avx2/512B	  83732017	25.084989 ns/op	20410.613 MB/s	0.19039992 cy/B	0.55273439 ins/B	2.9030179 ipc
BenchmarkOverhead/768B	 189673250	11.073957 ns/op	69351.905 MB/s	0.056003959 cy/B	0.1875 ins/B	3.3479777 ipc
BenchmarkScalar/768B	   1230737	1706.312 ns/op	450.09355 MB/s	8.6308616 cy/B	32.589844 ins/B	3.7759665 ipc
BenchmarkAvx512bw_harvey_seal_1KB/768B	   4476417	470.21067 ns/op	1633.3105 MB/s	2.1344451 cy/B	5.464844 ins/B	2.5603113 ipc
BenchmarkAvx512bw_harvey_seal_512B/768B	   5904691	355.3328 ns/op	2161.3541 MB/s	1.6126426 cy/B	4.1757814 ins/B	2.5894029 ipc
BenchmarkAvx512bw_harvey_seal_256B/768B	   9588442	218.67057 ns/op	3512.1324 MB/s	0.99297269 cy/B	2.4960938 ins/B	2.5137588 ipc
BenchmarkCount16avx512/768B	  29786054	70.522297 ns/op	10890.173 MB/s	0.32023895 cy/B	0.69140628 ins/B	2.1590325 ipc
BenchmarkCount16avx2/768B	  41772884	50.294018 ns/op	15270.206 MB/s	0.25443577 cy/B	0.86848961 ins/B	3.4133942 ipc
BenchmarkOverhead/1024B	  92465780	22.729754 ns/op	45051.081 MB/s	0.086255013 cy/B	0.17187501 ins/B	1.9926379 ipc
BenchmarkScalar/1024B	    923021	2275.0328 ns/op	450.10341 MB/s	8.6347126 cy/B	32.567384 ins/B	3.7716813 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1024B	   8553618	245.24159 ns/op	4175.4745 MB/s	0.83525189 cy/B	2.1210938 ins/B	2.5394661 ipc
BenchmarkAvx512bw_harvey_seal_512B/1024B	   8429529	248.78208 ns/op	4116.0521 MB/s	0.84718419 cy/B	2.1845704 ins/B	2.5786251 ipc
BenchmarkAvx512bw_harvey_seal_256B/1024B	   9318869	225.26369 ns/op	4545.7837 MB/s	0.76717901 cy/B	1.951172 ins/B	2.5433073 ipc
BenchmarkCount16avx512/1024B	  74021527	28.379559 ns/op	36082.308 MB/s	0.096613521 cy/B	0.22753907 ins/B	2.3551473 ipc
BenchmarkCount16avx2/1024B	  53196032	39.161428 ns/op	26148.178 MB/s	0.14861218 cy/B	0.40625001 ins/B	2.7336253 ipc
BenchmarkOverhead/1536B	 114576741	18.308484 ns/op	83895.534 MB/s	0.046324328 cy/B	0.15625 ins/B	3.3729578 ipc
BenchmarkScalar/1536B	    616733	3406.6811 ns/op	450.87872 MB/s	8.6149574 cy/B	32.544923 ins/B	3.777723 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1536B	   4483589	468.95167 ns/op	3275.3909 MB/s	1.0636633 cy/B	2.6497397 ins/B	2.4911453 ipc
BenchmarkAvx512bw_harvey_seal_512B/1536B	   8028386	261.6922 ns/op	5869.4909 MB/s	0.59398521 cy/B	1.5195313 ins/B	2.5581972 ipc
BenchmarkAvx512bw_harvey_seal_256B/1536B	   8587575	244.72449 ns/op	6276.4459 MB/s	0.55548764 cy/B	1.4062501 ins/B	2.5315596 ipc
BenchmarkCount16avx512/1536B	  26902481	77.981764 ns/op	19696.913 MB/s	0.17699577 cy/B	0.36653648 ins/B	2.0708771 ipc
BenchmarkCount16avx2/1536B	  38398455	54.650675 ns/op	28105.783 MB/s	0.13825479 cy/B	0.37239585 ins/B	2.6935474 ipc
BenchmarkOverhead/2048B	  89214404	23.544272 ns/op	86985.064 MB/s	0.044677023 cy/B	0.1484375 ins/B	3.3224573 ipc
BenchmarkScalar/2048B	    463515	4527.8331 ns/op	452.31349 MB/s	8.593151 cy/B	32.533692 ins/B	3.7860026 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2048B	   8119201	258.6347 ns/op	7918.5043 MB/s	0.44054917 cy/B	1.1235352 ins/B	2.550306 ipc
BenchmarkAvx512bw_harvey_seal_512B/2048B	   7813425	268.65512 ns/op	7623.1564 MB/s	0.45747321 cy/B	1.1870118 ins/B	2.5947132 ipc
BenchmarkAvx512bw_harvey_seal_256B/2048B	   8039951	261.29608 ns/op	7837.852 MB/s	0.44477065 cy/B	1.1337891 ins/B	2.5491545 ipc
BenchmarkCount16avx512/2048B	  53450468	39.399134 ns/op	51980.838 MB/s	0.067050429 cy/B	0.16650391 ins/B	2.4832639 ipc
BenchmarkCount16avx2/2048B	  30814803	68.183346 ns/op	30036.66 MB/s	0.12932577 cy/B	0.34375001 ins/B	2.6580164 ipc
BenchmarkOverhead/3072B	  46861237	44.879914 ns/op	68449.328 MB/s	0.056737682 cy/B	0.14062501 ins/B	2.4785116 ipc
BenchmarkScalar/3072B	    308971	6799.8442 ns/op	451.77506 MB/s	8.5968202 cy/B	32.522462 ins/B	3.7830804 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3072B	   7750381	270.9809 ns/op	11336.592 MB/s	0.30735756 cy/B	0.79101566 ins/B	2.5736008 ipc
BenchmarkAvx512bw_harvey_seal_512B/3072B	   7268666	288.46074 ns/op	10649.63 MB/s	0.32736741 cy/B	0.85449222 ins/B	2.6101933 ipc
BenchmarkAvx512bw_harvey_seal_256B/3072B	   7135708	294.35972 ns/op	10436.21 MB/s	0.33411087 cy/B	0.86132816 ins/B	2.5779711 ipc
BenchmarkCount16avx512/3072B	  44002342	47.764272 ns/op	64315.855 MB/s	0.054203899 cy/B	0.14127605 ins/B	2.6063816 ipc
BenchmarkCount16avx2/3072B	  22395645	93.803303 ns/op	32749.38 MB/s	0.11861475 cy/B	0.31510418 ins/B	2.6565345 ipc
BenchmarkOverhead/4096B	  37992964	55.353602 ns/op	73996.991 MB/s	0.052505806 cy/B	0.13671876 ins/B	2.6038788 ipc
BenchmarkScalar/4096B	    231880	9060.7203 ns/op	452.06119 MB/s	8.5896594 cy/B	32.516847 ins/B	3.7855804 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4096B	   7396803	284.00582 ns/op	14422.24 MB/s	0.24178929 cy/B	0.62475588 ins/B	2.5838857 ipc
BenchmarkAvx512bw_harvey_seal_512B/4096B	   6806618	309.01474 ns/op	13255.031 MB/s	0.26303484 cy/B	0.68823245 ins/B	2.6165068 ipc
BenchmarkAvx512bw_harvey_seal_256B/4096B	   6353663	330.50959 ns/op	12392.984 MB/s	0.28138185 cy/B	0.72509769 ins/B	2.5769171 ipc
BenchmarkCount16avx512/4096B	  35638459	58.912638 ns/op	69526.678 MB/s	0.050150517 cy/B	0.12866211 ins/B	2.5655192 ipc
BenchmarkCount16avx2/4096B	  17263776	121.69418 ns/op	33658.143 MB/s	0.11542183 cy/B	0.30078126 ins/B	2.6059305 ipc
BenchmarkOverhead/6144B	  27265894	76.815756 ns/op	79983.591 MB/s	0.048587604 cy/B	0.1328125 ins/B	2.7334648 ipc
BenchmarkScalar/6144B	    154723	13576.29 ns/op	452.55367 MB/s	8.5871658 cy/B	32.511231 ins/B	3.7860258 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6144B	   6763219	308.80526 ns/op	19896.034 MB/s	0.17525836 cy/B	0.45849611 ins/B	2.6161156 ipc
BenchmarkAvx512bw_harvey_seal_512B/6144B	   6041982	347.28124 ns/op	17691.713 MB/s	0.19707924 cy/B	0.52197268 ins/B	2.6485422 ipc
BenchmarkAvx512bw_harvey_seal_256B/6144B	   5279690	397.97615 ns/op	15438.111 MB/s	0.22582968 cy/B	0.58886721 ins/B	2.6075722 ipc
BenchmarkCount16avx512/6144B	  27354477	76.844618 ns/op	79953.55 MB/s	0.043596535 cy/B	0.11604818 ins/B	2.6618671 ipc
BenchmarkCount16avx2/6144B	  11969227	175.723 ns/op	34964.12 MB/s	0.11108062 cy/B	0.28645834 ins/B	2.5788328 ipc
BenchmarkOverhead/8192B	  21478922	97.708154 ns/op	83841.518 MB/s	0.046328285 cy/B	0.13085938 ins/B	2.8246109 ipc
BenchmarkScalar/8192B	    116021	18127.887 ns/op	451.90043 MB/s	8.5914316 cy/B	32.508424 ins/B	3.7838192 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8192B	   6248396	336.33056 ns/op	24356.99 MB/s	0.14315054 cy/B	0.37536623 ins/B	2.6221781 ipc
BenchmarkAvx512bw_harvey_seal_512B/8192B	   5411066	388.24914 ns/op	21099.853 MB/s	0.1652068 cy/B	0.43884279 ins/B	2.6563241 ipc
BenchmarkAvx512bw_harvey_seal_256B/8192B	   4482594	468.15997 ns/op	17498.292 MB/s	0.19927277 cy/B	0.52075197 ins/B	2.6132621 ipc
BenchmarkCount16avx512/8192B	  21710404	96.741697 ns/op	84679.102 MB/s	0.041176758 cy/B	0.10974122 ins/B	2.6651252 ipc
BenchmarkCount16avx2/8192B	   9110427	230.48308 ns/op	35542.74 MB/s	0.10932476 cy/B	0.27929689 ins/B	2.5547451 ipc
BenchmarkOverhead/12288B	  15022908	139.79072 ns/op	87902.832 MB/s	0.044198503 cy/B	0.12890625 ins/B	2.9165298 ipc
BenchmarkScalar/12288B	     77337	27121.788 ns/op	453.06747 MB/s	8.5771879 cy/B	32.505616 ins/B	3.7897754 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12288B	   5407727	388.40936 ns/op	31636.725 MB/s	0.11023284 cy/B	0.29223634 ins/B	2.6510824 ipc
BenchmarkAvx512bw_harvey_seal_512B/12288B	   4508710	466.06272 ns/op	26365.55 MB/s	0.13226118 cy/B	0.3557129 ins/B	2.6894732 ipc
BenchmarkAvx512bw_harvey_seal_256B/12288B	   3466939	604.67419 ns/op	20321.688 MB/s	0.17157262 cy/B	0.45263674 ins/B	2.6381642 ipc
BenchmarkCount16avx512/12288B	  15553675	135.2606 ns/op	90846.853 MB/s	0.038374877 cy/B	0.10343425 ins/B	2.6953637 ipc
BenchmarkCount16avx2/12288B	   6226466	336.94909 ns/op	36468.417 MB/s	0.10657357 cy/B	0.27213543 ins/B	2.5534983 ipc
BenchmarkOverhead/16384B	  11691447	179.49533 ns/op	91278.142 MB/s	0.042574593 cy/B	0.12792969 ins/B	3.0048365 ipc
BenchmarkScalar/16384B	     58008	36211.304 ns/op	452.4554 MB/s	8.5887529 cy/B	32.504212 ins/B	3.7845089 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16384B	   4794480	438.24081 ns/op	37385.839 MB/s	0.093302945 cy/B	0.2506714 ins/B	2.6866397 ipc
BenchmarkAvx512bw_harvey_seal_512B/16384B	   3856380	544.82519 ns/op	30072.031 MB/s	0.11594971 cy/B	0.31414796 ins/B	2.7093467 ipc
BenchmarkAvx512bw_harvey_seal_256B/16384B	   2821301	744.49802 ns/op	22006.774 MB/s	0.15845526 cy/B	0.41857912 ins/B	2.6416234 ipc
BenchmarkCount16avx512/16384B	  12141085	172.91727 ns/op	94750.512 MB/s	0.036800455 cy/B	0.10028077 ins/B	2.7249871 ipc
BenchmarkCount16avx2/16384B	   4707904	446.83513 ns/op	36666.768 MB/s	0.10600665 cy/B	0.2685547 ins/B	2.533376 ipc
BenchmarkOverhead/24576B	   7864743	266.84479 ns/op	92098.481 MB/s	0.042200559 cy/B	0.12695313 ins/B	3.0083282 ipc
BenchmarkScalar/24576B	     38588	54326.229 ns/op	452.37817 MB/s	8.5890418 cy/B	32.502808 ins/B	3.7842182 ipc
BenchmarkAvx512bw_harvey_seal_1KB/24576B	   3858403	543.69266 ns/op	45202.008 MB/s	0.07714253 cy/B	0.20910645 ins/B	2.7106507 ipc
BenchmarkAvx512bw_harvey_seal_512B/24576B	   2989014	702.22504 ns/op	34997.328 MB/s	0.099637801 cy/B	0.27258302 ins/B	2.735739 ipc
BenchmarkAvx512bw_harvey_seal_256B/24576B	   2048909	1024.0055 ns/op	23999.871 MB/s	0.14532817 cy/B	0.3845215 ins/B	2.6458841 ipc
BenchmarkCount16avx512/24576B	   8412934	249.34129 ns/op	98563.7 MB/s	0.035378769 cy/B	0.097127282 ins/B	2.745355 ipc
BenchmarkCount16avx2/24576B	   3181390	659.96337 ns/op	37238.431 MB/s	0.10432917 cy/B	0.26497397 ins/B	2.5397879 ipc
BenchmarkOverhead/32768B	   5984195	351.05105 ns/op	93342.549 MB/s	0.041599711 cy/B	0.12646485 ins/B	3.0400415 ipc
BenchmarkScalar/32768B	     28953	72653.293 ns/op	451.01879 MB/s	8.6118467 cy/B	32.502107 ins/B	3.7741158 ipc
BenchmarkAvx512bw_harvey_seal_1KB/32768B	   3021296	695.01371 ns/op	47147.271 MB/s	0.073943401 cy/B	0.18832398 ins/B	2.5468667 ipc
BenchmarkAvx512bw_harvey_seal_512B/32768B	   2426252	864.21263 ns/op	37916.595 MB/s	0.091973472 cy/B	0.25180055 ins/B	2.7377519 ipc
BenchmarkAvx512bw_harvey_seal_256B/32768B	   1612503	1302.2822 ns/op	25161.982 MB/s	0.13855427 cy/B	0.36749269 ins/B	2.6523376 ipc
BenchmarkCount16avx512/32768B	   6308306	334.20928 ns/op	98046.349 MB/s	0.035562183 cy/B	0.095550541 ins/B	2.6868582 ipc
BenchmarkCount16avx2/32768B	   2363075	887.20867 ns/op	36933.814 MB/s	0.1052517 cy/B	0.2631836 ins/B	2.5005165 ipc
BenchmarkOverhead/49152B	   3993043	526.42529 ns/op	93369.375 MB/s	0.041577028 cy/B	0.12597657 ins/B	3.029956 ipc
BenchmarkScalar/49152B	     19178	109398.77 ns/op	449.29208 MB/s	8.6475307 cy/B	32.501405 ins/B	3.7584607 ipc
BenchmarkAvx512bw_harvey_seal_1KB/49152B	   2171933	961.67439 ns/op	51110.855 MB/s	0.068205016 cy/B	0.16754151 ins/B	2.4564397 ipc
BenchmarkAvx512bw_harvey_seal_512B/49152B	   1744205	1203.2493 ns/op	40849.391 MB/s	0.085320265 cy/B	0.23101808 ins/B	2.7076577 ipc
BenchmarkAvx512bw_harvey_seal_256B/49152B	   1121447	1872.0856 ns/op	26255.209 MB/s	0.13281387 cy/B	0.35046388 ins/B	2.6387597 ipc
BenchmarkCount16avx512/49152B	   4053512	518.9671 ns/op	94711.207 MB/s	0.036789496 cy/B	0.093973799 ins/B	2.5543649 ipc
BenchmarkCount16avx2/49152B	   1576047	1333.6098 ns/op	36856.358 MB/s	0.10535105 cy/B	0.26139324 ins/B	2.481164 ipc
BenchmarkOverhead/65536B	   3009739	697.38688 ns/op	93973.664 MB/s	0.041346761 cy/B	0.12573243 ins/B	3.0409256 ipc
BenchmarkScalar/65536B	     14379	146066.19 ns/op	448.6733 MB/s	8.6539194 cy/B	32.501054 ins/B	3.7556455 ipc
BenchmarkAvx512bw_harvey_seal_1KB/65536B	   1782162	1176.4635 ns/op	55705.935 MB/s	0.062580353 cy/B	0.15715028 ins/B	2.5111759 ipc
BenchmarkAvx512bw_harvey_seal_512B/65536B	   1400105	1500.4949 ns/op	43676.256 MB/s	0.07983589 cy/B	0.22062684 ins/B	2.7635045 ipc
BenchmarkAvx512bw_harvey_seal_256B/65536B	    868609	2419.7396 ns/op	27083.906 MB/s	0.12872996 cy/B	0.34194948 ins/B	2.6563317 ipc
BenchmarkCount16avx512/65536B	   3069155	684.64501 ns/op	95722.599 MB/s	0.03641953 cy/B	0.093185429 ins/B	2.5586664 ipc
BenchmarkCount16avx2/65536B	   1189853	1764.6046 ns/op	37139.198 MB/s	0.10462551 cy/B	0.26049806 ins/B	2.489814 ipc
BenchmarkOverhead/98304B	   2021133	1039.8808 ns/op	94533.908 MB/s	0.041088578 cy/B	0.12548829 ins/B	3.0540917 ipc
BenchmarkScalar/98304B	      9572	219616.32 ns/op	447.61701 MB/s	8.6760066 cy/B	32.500703 ins/B	3.746044 ipc
BenchmarkAvx512bw_harvey_seal_1KB/98304B	   1261643	1682.1792 ns/op	58438.482 MB/s	0.059658504 cy/B	0.14675904 ins/B	2.4599852 ipc
BenchmarkAvx512bw_harvey_seal_512B/98304B	    984162	2134.7043 ns/op	46050.406 MB/s	0.07568654 cy/B	0.2102356 ins/B	2.7777146 ipc
BenchmarkAvx512bw_harvey_seal_256B/98304B	    596860	3518.9548 ns/op	27935.568 MB/s	0.12478222 cy/B	0.33343507 ins/B	2.672136 ipc
BenchmarkCount16avx512/98304B	   2060883	1019.1619 ns/op	96455.729 MB/s	0.036136937 cy/B	0.092397058 ins/B	2.5568591 ipc
BenchmarkCount16avx2/98304B	    793137	2645.5227 ns/op	37158.63 MB/s	0.10457193 cy/B	0.25960287 ins/B	2.4825293 ipc
BenchmarkOverhead/131072B	   1519075	1382.1172 ns/op	94834.214 MB/s	0.040969971 cy/B	0.12536621 ins/B	3.0599537 ipc
BenchmarkScalar/131072B	      7116	296216.21 ns/op	442.4876 MB/s	8.779952 cy/B	32.500527 ins/B	3.7016748 ipc
BenchmarkAvx512bw_harvey_seal_1KB/131072B	    979247	2146.4443 ns/op	61064.71 MB/s	0.057079393 cy/B	0.14156342 ins/B	2.4801144 ipc
BenchmarkAvx512bw_harvey_seal_512B/131072B	    758627	2767.5292 ns/op	47360.657 MB/s	0.073586637 cy/B	0.20503999 ins/B	2.7863753 ipc
BenchmarkAvx512bw_harvey_seal_256B/131072B	    453687	4626.8498 ns/op	28328.562 MB/s	0.12309427 cy/B	0.32917787 ins/B	2.6741932 ipc
BenchmarkCount16avx512/131072B	   1554422	1350.644 ns/op	97044.077 MB/s	0.035928053 cy/B	0.092002872 ins/B	2.5607531 ipc
BenchmarkCount16avx2/131072B	    595982	3520.9728 ns/op	37226.076 MB/s	0.10435335 cy/B	0.25915528 ins/B	2.48344 ipc
BenchmarkOverhead/196608B	   1016013	2067.7201 ns/op	95084.436 MB/s	0.040856633 cy/B	0.12524414 ins/B	3.0654544 ipc
BenchmarkScalar/196608B	      4768	441533.22 ns/op	445.28473 MB/s	8.7217795 cy/B	32.500352 ins/B	3.7263441 ipc
BenchmarkAvx512bw_harvey_seal_1KB/196608B	    680823	3096.2873 ns/op	63497.984 MB/s	0.054891304 cy/B	0.1363678 ins/B	2.4843244 ipc
BenchmarkAvx512bw_harvey_seal_512B/196608B	    519526	4042.9698 ns/op	48629.599 MB/s	0.071699998 cy/B	0.19984437 ins/B	2.7872298 ipc
BenchmarkAvx512bw_harvey_seal_256B/196608B	    306488	6852.377 ns/op	28691.941 MB/s	0.12149675 cy/B	0.32492067 ins/B	2.6743158 ipc
BenchmarkCount16avx512/196608B	   1045062	2011.9446 ns/op	97720.387 MB/s	0.035679251 cy/B	0.091608687 ins/B	2.5675619 ipc
BenchmarkCount16avx2/196608B	    398869	5265.5092 ns/op	37338.839 MB/s	0.10404271 cy/B	0.25870769 ins/B	2.4865528 ipc
BenchmarkOverhead/262144B	    763279	2752.9238 ns/op	95223.848 MB/s	0.04078945 cy/B	0.12518311 ins/B	3.069007 ipc
BenchmarkScalar/262144B	      3577	588109.04 ns/op	445.74047 MB/s	8.7176955 cy/B	32.500264 ins/B	3.7280798 ipc
BenchmarkAvx512bw_harvey_seal_1KB/262144B	    516696	4059.4683 ns/op	64575.945 MB/s	0.053996519 cy/B	0.13376999 ins/B	2.4773818 ipc
BenchmarkAvx512bw_harvey_seal_512B/262144B	    393793	5330.1858 ns/op	49181.025 MB/s	0.0708978 cy/B	0.19724656 ins/B	2.7821253 ipc
BenchmarkAvx512bw_harvey_seal_256B/262144B	    231344	9068.2112 ns/op	28908.017 MB/s	0.12065079 cy/B	0.32279207 ins/B	2.6754245 ipc
BenchmarkCount16avx512/262144B	    782822	2683.3662 ns/op	97692.22 MB/s	0.035690294 cy/B	0.091411594 ins/B	2.5612452 ipc
BenchmarkCount16avx2/262144B	    298921	7021.1442 ns/op	37336.365 MB/s	0.10407691 cy/B	0.2584839 ins/B	2.4835854 ipc
BenchmarkOverhead/393216B	    508542	4127.0271 ns/op	95278.27 MB/s	0.040777007 cy/B	0.12512207 ins/B	3.0684467 ipc
BenchmarkScalar/393216B	      2383	880420.71 ns/op	446.62284 MB/s	8.6945353 cy/B	32.500176 ins/B	3.7380004 ipc
BenchmarkAvx512bw_harvey_seal_1KB/393216B	    343589	6110.0437 ns/op	64355.677 MB/s	0.054184613 cy/B	0.13117219 ins/B	2.4208383 ipc
BenchmarkAvx512bw_harvey_seal_512B/393216B	    264848	7913.0725 ns/op	49691.95 MB/s	0.070189402 cy/B	0.19464875 ins/B	2.7731929 ipc
BenchmarkAvx512bw_harvey_seal_256B/393216B	    154645	13572.771 ns/op	28970.945 MB/s	0.12037541 cy/B	0.32066346 ins/B	2.6638619 ipc
BenchmarkCount16avx512/393216B	    521289	4032.0081 ns/op	97523.613 MB/s	0.035760626 cy/B	0.091214502 ins/B	2.5506964 ipc
BenchmarkCount16avx2/393216B	    199912	10493.887 ns/op	37470.956 MB/s	0.10371562 cy/B	0.2582601 ins/B	2.4900791 ipc
BenchmarkOverhead/524288B	    381371	5502.4886 ns/op	95281.978 MB/s	0.040778815 cy/B	0.12509156 ins/B	3.0675623 ipc
BenchmarkScalar/524288B	      1788	1170169.5 ns/op	448.04448 MB/s	8.6702042 cy/B	32.500132 ins/B	3.7484852 ipc
BenchmarkAvx512bw_harvey_seal_1KB/524288B	    256630	8279.0128 ns/op	63327.357 MB/s	0.055054151 cy/B	0.12987328 ins/B	2.3590098 ipc
BenchmarkAvx512bw_harvey_seal_512B/524288B	    199468	10502.925 ns/op	49918.284 MB/s	0.06983628 cy/B	0.19334985 ins/B	2.7686161 ipc
BenchmarkAvx512bw_harvey_seal_256B/524288B	    115998	18109.044 ns/op	28951.721 MB/s	0.12040585 cy/B	0.31959916 ins/B	2.6543491 ipc
BenchmarkCount16avx512/524288B	    388780	5395.2198 ns/op	97176.394 MB/s	0.035863022 cy/B	0.091154102 ins/B	2.5417296 ipc
BenchmarkCount16avx2/524288B	    150345	14002.585 ns/op	37442.229 MB/s	0.10373007 cy/B	0.25820542 ins/B	2.489205 ipc
BenchmarkOverhead/786432B	    208787	10061.303 ns/op	78164.028 MB/s	0.049696469 cy/B	0.12506104 ins/B	2.5164975 ipc
BenchmarkScalar/786432B	      1196	1755038.9 ns/op	448.09946 MB/s	8.6698134 cy/B	32.500089 ins/B	3.7486492 ipc
BenchmarkAvx512bw_harvey_seal_1KB/786432B	    150124	13932.43 ns/op	56446.149 MB/s	0.061786319 cy/B	0.12857438 ins/B	2.0809522 ipc
BenchmarkAvx512bw_harvey_seal_512B/786432B	    122676	17119.582 ns/op	45937.569 MB/s	0.075895123 cy/B	0.19205094 ins/B	2.530478 ipc
BenchmarkAvx512bw_harvey_seal_256B/786432B	     75341	27766.221 ns/op	28323.336 MB/s	0.1231237 cy/B	0.31853486 ins/B	2.5871124 ipc
BenchmarkCount16avx512/786432B	    202981	10289.44 ns/op	76430.979 MB/s	0.045609874 cy/B	0.091042841 ins/B	1.9961213 ipc
BenchmarkCount16avx2/786432B	     96535	21719.848 ns/op	36207.989 MB/s	0.10726699 cy/B	0.25807445 ins/B	2.4059076 ipc
BenchmarkOverhead/1048576B	    123258	17023.118 ns/op	61597.176 MB/s	0.063065077 cy/B	0.12504578 ins/B	1.9828055 ipc
BenchmarkScalar/1048576B	       897	2345098.3 ns/op	447.1352 MB/s	8.6865042 cy/B	32.500067 ins/B	3.7414437 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1048576B	     93989	22340.224 ns/op	46936.683 MB/s	0.074272959 cy/B	0.12792493 ins/B	1.7223621 ipc
BenchmarkAvx512bw_harvey_seal_512B/1048576B	     81784	25665.465 ns/op	40855.523 MB/s	0.085365078 cy/B	0.19140149 ins/B	2.2421521 ipc
BenchmarkAvx512bw_harvey_seal_256B/1048576B	     54339	38734.151 ns/op	27071.098 MB/s	0.12876707 cy/B	0.31800271 ins/B	2.4695965 ipc
BenchmarkCount16avx512/1048576B	    116836	17978.858 ns/op	58322.725 MB/s	0.059784353 cy/B	0.091006285 ins/B	1.5222425 ipc
BenchmarkCount16avx2/1048576B	     68641	30617.943 ns/op	34247.108 MB/s	0.11345716 cy/B	0.25803758 ins/B	2.2743172 ipc
BenchmarkOverhead/1572864B	     44672	47004.24 ns/op	33462.173 MB/s	0.11610435 cy/B	0.12503053 ins/B	1.0768806 ipc
BenchmarkScalar/1572864B	       597	3516053.9 ns/op	447.33786 MB/s	8.6860906 cy/B	32.500045 ins/B	3.7416194 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1572864B	     41870	50086.808 ns/op	31402.76 MB/s	0.111058 cy/B	0.12727548 ins/B	1.1460271 ipc
BenchmarkAvx512bw_harvey_seal_512B/1572864B	     40541	51770.324 ns/op	30381.575 MB/s	0.11471781 cy/B	0.19075204 ins/B	1.6627936 ipc
BenchmarkAvx512bw_harvey_seal_256B/1572864B	     33454	62699.113 ns/op	25085.905 MB/s	0.138976 cy/B	0.31747056 ins/B	2.2843554 ipc
BenchmarkCount16avx512/1572864B	     43548	48121.997 ns/op	32684.928 MB/s	0.10669202 cy/B	0.090957017 ins/B	0.85251939 ipc
BenchmarkCount16avx2/1572864B	     39196	53615.637 ns/op	29335.92 MB/s	0.1324587 cy/B	0.25798163 ins/B	1.9476383 ipc
BenchmarkOverhead/2097152B	     28030	74908.055 ns/op	27996.348 MB/s	0.13877955 cy/B	0.1250229 ins/B	0.9008741 ipc
BenchmarkScalar/2097152B	       449	4672102.1 ns/op	448.8669 MB/s	8.6560649 cy/B	32.500034 ins/B	3.7545968 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2097152B	     27604	76102.342 ns/op	27556.997 MB/s	0.12648241 cy/B	0.12695075 ins/B	1.0037028 ipc
BenchmarkAvx512bw_harvey_seal_512B/2097152B	     27426	76545.767 ns/op	27397.361 MB/s	0.12720853 cy/B	0.19042732 ins/B	1.4969697 ipc
BenchmarkAvx512bw_harvey_seal_256B/2097152B	     24556	86023.328 ns/op	24378.876 MB/s	0.14297644 cy/B	0.31720449 ins/B	2.2185788 ipc
BenchmarkCount16avx512/2097152B	     27750	75678.682 ns/op	27711.265 MB/s	0.12580254 cy/B	0.090932382 ins/B	0.72281831 ipc
BenchmarkCount16avx2/2097152B	     27607	76076.845 ns/op	27566.233 MB/s	0.14091524 cy/B	0.25795366 ins/B	1.830559 ipc
BenchmarkOverhead/3145728B	     17543	119712.16 ns/op	26277.431 MB/s	0.14782754 cy/B	0.12501527 ins/B	0.84568322 ipc
BenchmarkScalar/3145728B	       300	7017527.1 ns/op	448.26731 MB/s	8.6652644 cy/B	32.500023 ins/B	3.7506095 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3145728B	     17214	121987.16 ns/op	25787.37 MB/s	0.13521978 cy/B	0.12662603 ins/B	0.93644608 ipc
BenchmarkAvx512bw_harvey_seal_512B/3145728B	     17158	122335.2 ns/op	25714.004 MB/s	0.13561686 cy/B	0.19010259 ins/B	1.4017623 ipc
BenchmarkAvx512bw_harvey_seal_256B/3145728B	     16035	130711.27 ns/op	24066.235 MB/s	0.14484936 cy/B	0.31693842 ins/B	2.1880553 ipc
BenchmarkCount16avx512/3145728B	     17246	121778.42 ns/op	25831.571 MB/s	0.13493045 cy/B	0.090907746 ins/B	0.67373782 ipc
BenchmarkCount16avx2/3145728B	     17442	120411.39 ns/op	26124.838 MB/s	0.14872821 cy/B	0.25792568 ins/B	1.7342082 ipc
BenchmarkOverhead/4194304B	     13717	153165.64 ns/op	27384.106 MB/s	0.14183494 cy/B	0.12501146 ins/B	0.8813869 ipc
BenchmarkScalar/4194304B	       225	9362638 ns/op	447.98314 MB/s	8.672204 cy/B	32.500017 ins/B	3.7476076 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4194304B	     13545	155058.06 ns/op	27049.893 MB/s	0.12889282 cy/B	0.12646319 ins/B	0.98115001 ipc
BenchmarkAvx512bw_harvey_seal_512B/4194304B	     13536	155104.23 ns/op	27041.842 MB/s	0.12896786 cy/B	0.18993975 ins/B	1.4727681 ipc
BenchmarkAvx512bw_harvey_seal_256B/4194304B	     12381	169484.76 ns/op	24747.381 MB/s	0.14090882 cy/B	0.3168049 ins/B	2.2482972 ipc
BenchmarkCount16avx512/4194304B	     13565	154808.37 ns/op	27093.522 MB/s	0.12868566 cy/B	0.090895428 ins/B	0.7063369 ipc
BenchmarkCount16avx2/4194304B	     13665	153517.3 ns/op	27321.377 MB/s	0.14220398 cy/B	0.2579117 ins/B	1.8136743 ipc
BenchmarkOverhead/6291456B	      8731	240532.34 ns/op	26156.383 MB/s	0.148509 cy/B	0.12500764 ins/B	0.84175131 ipc
BenchmarkScalar/6291456B	       150	14019243 ns/op	448.77289 MB/s	8.6550705 cy/B	32.500012 ins/B	3.7550256 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6291456B	      8414	249439.13 ns/op	25222.41 MB/s	0.13822243 cy/B	0.12639254 ins/B	0.91441409 ipc
BenchmarkAvx512bw_harvey_seal_512B/6291456B	      8368	250957.63 ns/op	25069.794 MB/s	0.13904049 cy/B	0.1898691 ins/B	1.365567 ipc
BenchmarkAvx512bw_harvey_seal_256B/6291456B	      7796	269532.73 ns/op	23342.086 MB/s	0.14933929 cy/B	0.31676358 ins/B	2.1211001 ipc
BenchmarkCount16avx512/6291456B	      8514	246730.35 ns/op	25499.32 MB/s	0.13661866 cy/B	0.09088311 ins/B	0.66523206 ipc
BenchmarkCount16avx2/6291456B	      8543	245738.49 ns/op	25602.241 MB/s	0.15173108 cy/B	0.25789771 ins/B	1.6997026 ipc
BenchmarkOverhead/8388608B	      6478	324068.96 ns/op	25885.256 MB/s	0.14995875 cy/B	0.12500574 ins/B	0.83360081 ipc
BenchmarkScalar/8388608B	       112	18748419 ns/op	447.43014 MB/s	8.6801452 cy/B	32.500009 ins/B	3.744178 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8388608B	      6121	343009.4 ns/op	24455.913 MB/s	0.14243888 cy/B	0.12628831 ins/B	0.88661402 ipc
BenchmarkAvx512bw_harvey_seal_512B/8388608B	      5975	352133.78 ns/op	23822.219 MB/s	0.14606737 cy/B	0.18976487 ins/B	1.2991599 ipc
BenchmarkAvx512bw_harvey_seal_256B/8388608B	      5037	416208.63 ns/op	20154.815 MB/s	0.17282725 cy/B	0.31667401 ins/B	1.8323153 ipc
BenchmarkCount16avx512/8388608B	      6290	333474.91 ns/op	25155.14 MB/s	0.13849067 cy/B	0.090876951 ins/B	0.65619546 ipc
BenchmarkCount16avx2/8388608B	      5904	355324.09 ns/op	23608.329 MB/s	0.16448006 cy/B	0.25789072 ins/B	1.5679148 ipc
BenchmarkOverhead/12582912B	      4080	513563.21 ns/op	24501.194 MB/s	0.15842104 cy/B	0.12500383 ins/B	0.78906076 ipc
BenchmarkScalar/12582912B	        75	28102244 ns/op	447.7547 MB/s	8.67659 cy/B	32.500006 ins/B	3.7457119 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12582912B	      3491	601635.14 ns/op	20914.523 MB/s	0.16656289 cy/B	0.12623002 ins/B	0.75785201 ipc
BenchmarkAvx512bw_harvey_seal_512B/12582912B	      3295	636859.5 ns/op	19757.752 MB/s	0.17623942 cy/B	0.18970658 ins/B	1.076414 ipc
BenchmarkAvx512bw_harvey_seal_256B/12582912B	      2674	787096.95 ns/op	15986.483 MB/s	0.21784699 cy/B	0.31663039 ins/B	1.4534531 ipc
BenchmarkCount16avx512/12582912B	      3938	532640.8 ns/op	23623.635 MB/s	0.14744369 cy/B	0.090870793 ins/B	0.61630845 ipc
BenchmarkCount16avx2/12582912B	      3161	662502.85 ns/op	18992.993 MB/s	0.20440055 cy/B	0.25788373 ins/B	1.2616587 ipc
BenchmarkOverhead/16777216B	      2780	757002.64 ns/op	22162.691 MB/s	0.17511837 cy/B	0.12500288 ins/B	0.71381932 ipc
BenchmarkScalar/16777216B	        57	37524042 ns/op	447.10578 MB/s	8.689458 cy/B	32.500005 ins/B	3.7401648 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16777216B	      2384	885081.88 ns/op	18955.553 MB/s	0.18368737 cy/B	0.12620087 ins/B	0.68704166 ipc
BenchmarkAvx512bw_harvey_seal_512B/16777216B	      2290	918648 ns/op	18262.943 MB/s	0.19066968 cy/B	0.18967744 ins/B	0.994796 ipc
BenchmarkAvx512bw_harvey_seal_256B/16777216B	      1889	1116711.7 ns/op	15023.767 MB/s	0.23176471 cy/B	0.31660857 ins/B	1.3660776 ipc
BenchmarkCount16avx512/16777216B	      2621	800603.56 ns/op	20955.71 MB/s	0.16622794 cy/B	0.090867715 ins/B	0.54664525 ipc
BenchmarkCount16avx2/16777216B	      2228	942372.58 ns/op	17803.167 MB/s	0.21810328 cy/B	0.25788023 ins/B	1.1823767 ipc
BenchmarkOverhead/25165824B	      1661	1265134.3 ns/op	19891.82 MB/s	0.19513645 cy/B	0.12500193 ins/B	0.64058725 ipc
BenchmarkScalar/25165824B	        38	56235039 ns/op	447.51145 MB/s	8.6801474 cy/B	32.500004 ins/B	3.7441765 ipc
BenchmarkAvx512bw_harvey_seal_1KB/25165824B	      1507	1398675.1 ns/op	17992.616 MB/s	0.19354059 cy/B	0.12617173 ins/B	0.65191352 ipc
BenchmarkAvx512bw_harvey_seal_512B/25165824B	      1440	1469101.2 ns/op	17130.082 MB/s	0.20321506 cy/B	0.18964829 ins/B	0.93323936 ipc
BenchmarkAvx512bw_harvey_seal_256B/25165824B	      1229	1703198.9 ns/op	14775.622 MB/s	0.23580537 cy/B	0.31658676 ins/B	1.3425765 ipc
BenchmarkCount16avx512/25165824B	      1576	1331779.8 ns/op	18896.385 MB/s	0.18427706 cy/B	0.090864638 ins/B	0.49308709 ipc
BenchmarkCount16avx2/25165824B	      1382	1519464.6 ns/op	16562.297 MB/s	0.23437412 cy/B	0.25787674 ins/B	1.1002782 ipc
BenchmarkOverhead/33554432B	      1163	1808775.5 ns/op	18550.91 MB/s	0.20920177 cy/B	0.12500145 ins/B	0.5975162 ipc
BenchmarkScalar/33554432B	        28	75324762 ns/op	445.4635 MB/s	8.7191117 cy/B	32.500003 ins/B	3.7274443 ipc
BenchmarkAvx512bw_harvey_seal_1KB/33554432B	      1063	1975026 ns/op	16989.362 MB/s	0.20491394 cy/B	0.12615715 ins/B	0.61565921 ipc
BenchmarkAvx512bw_harvey_seal_512B/33554432B	      1016	2059378.5 ns/op	16293.475 MB/s	0.21378559 cy/B	0.18963372 ins/B	0.8870276 ipc
BenchmarkAvx512bw_harvey_seal_256B/33554432B	       835	2525058.6 ns/op	13288.575 MB/s	0.26201722 cy/B	0.31657585 ins/B	1.2082253 ipc
BenchmarkCount16avx512/33554432B	      1126	1863777.1 ns/op	18003.458 MB/s	0.19345541 cy/B	0.090862501 ins/B	0.46968188 ipc
BenchmarkCount16avx2/33554432B	       994	2108535.4 ns/op	15913.621 MB/s	0.24388297 cy/B	0.25787499 ins/B	1.0573718 ipc
BenchmarkOverhead/50331648B	       717	2929985.9 ns/op	17178.12 MB/s	0.22593797 cy/B	0.12500097 ins/B	0.55325349 ipc
BenchmarkScalar/50331648B	        19	1.1296398e+08 ns/op	445.55483 MB/s	8.7129067 cy/B	32.500002 ins/B	3.7300987 ipc
BenchmarkAvx512bw_harvey_seal_1KB/50331648B	       674	3116252.1 ns/op	16151.341 MB/s	0.21557099 cy/B	0.12614258 ins/B	0.58515565 ipc
BenchmarkAvx512bw_harvey_seal_512B/50331648B	       626	3337416.4 ns/op	15081.021 MB/s	0.23096264 cy/B	0.18961915 ins/B	0.82099488 ipc
BenchmarkAvx512bw_harvey_seal_256B/50331648B	       540	3903873.8 ns/op	12892.745 MB/s	0.2701209 cy/B	0.31656494 ins/B	1.171938 ipc
BenchmarkCount16avx512/50331648B	       692	3031640.2 ns/op	16602.118 MB/s	0.20978364 cy/B	0.090861161 ins/B	0.43311843 ipc
BenchmarkCount16avx2/50331648B	       607	3454956.9 ns/op	14567.952 MB/s	0.26644696 cy/B	0.25787324 ins/B	0.96782204 ipc
BenchmarkOverhead/67108864B	       540	3888010.9 ns/op	17260.462 MB/s	0.22484624 cy/B	0.12500073 ins/B	0.55593874 ipc
BenchmarkScalar/67108864B	        14	1.5018379e+08 ns/op	446.84492 MB/s	8.6924478 cy/B	32.500002 ins/B	3.738878 ipc
BenchmarkAvx512bw_harvey_seal_1KB/67108864B	       504	4183919.4 ns/op	16039.713 MB/s	0.21715455 cy/B	0.1261353 ins/B	0.58085494 ipc
BenchmarkAvx512bw_harvey_seal_512B/67108864B	       472	4442655.7 ns/op	15105.574 MB/s	0.23065408 cy/B	0.18961186 ins/B	0.8220616 ipc
BenchmarkAvx512bw_harvey_seal_256B/67108864B	       403	5228785.7 ns/op	12834.503 MB/s	0.27140487 cy/B	0.31655949 ins/B	1.1663736 ipc
BenchmarkCount16avx512/67108864B	       523	4010714.9 ns/op	16732.395 MB/s	0.20809657 cy/B	0.090860491 ins/B	0.43662657 ipc
BenchmarkCount16avx2/67108864B	       464	4521014.6 ns/op	14843.762 MB/s	0.26152623 cy/B	0.25787237 ins/B	0.98602868 ipc
BenchmarkOverhead/100663296B	       353	5954686.8 ns/op	16904.885 MB/s	0.22972249 cy/B	0.1250005 ins/B	0.54413696 ipc
BenchmarkScalar/100663296B	        10	2.2561675e+08 ns/op	446.16943 MB/s	8.7052679 cy/B	32.500001 ins/B	3.7333718 ipc
BenchmarkAvx512bw_harvey_seal_1KB/100663296B	       332	6321119.3 ns/op	15924.916 MB/s	0.21881733 cy/B	0.12612801 ins/B	0.57640777 ipc
BenchmarkAvx512bw_harvey_seal_512B/100663296B	       309	6793226 ns/op	14818.187 MB/s	0.23512964 cy/B	0.18960457 ins/B	0.80638313 ipc
BenchmarkAvx512bw_harvey_seal_256B/100663296B	       267	7907367.5 ns/op	12730.317 MB/s	0.273668 cy/B	0.31655404 ins/B	1.1567083 ipc
BenchmarkCount16avx512/100663296B	       342	6163515.1 ns/op	16332.125 MB/s	0.21333294 cy/B	0.090859821 ins/B	0.4259062 ipc
BenchmarkCount16avx2/100663296B	       304	6889274.4 ns/op	14611.596 MB/s	0.26554466 cy/B	0.25787149 ins/B	0.97110405 ipc
BenchmarkOverhead/134217728B	       262	8006347.5 ns/op	16763.915 MB/s	0.23169987 cy/B	0.12500038 ins/B	0.53949266 ipc
BenchmarkScalar/134217728B	         7	3.0096933e+08 ns/op	445.95152 MB/s	8.711419 cy/B	32.500001 ins/B	3.7307356 ipc
BenchmarkAvx512bw_harvey_seal_1KB/134217728B	       246	8557659.4 ns/op	15683.93 MB/s	0.22213989 cy/B	0.12612437 ins/B	0.56776999 ipc
BenchmarkAvx512bw_harvey_seal_512B/134217728B	       230	9144843 ns/op	14676.876 MB/s	0.23741761 cy/B	0.18960093 ins/B	0.79859675 ipc
BenchmarkAvx512bw_harvey_seal_256B/134217728B	       199	10577891 ns/op	12688.515 MB/s	0.2746206 cy/B	0.31655131 ins/B	1.1526859 ipc
BenchmarkCount16avx512/134217728B	       254	8262347.6 ns/op	16244.503 MB/s	0.21444976 cy/B	0.090859634 ins/B	0.42368727 ipc
BenchmarkCount16avx2/134217728B	       227	9262257.5 ns/op	14490.822 MB/s	0.26803896 cy/B	0.25787105 ins/B	0.96206557 ipc
BenchmarkOverhead/201326592B	       173	12170396 ns/op	16542.32 MB/s	0.23477206 cy/B	0.12500026 ins/B	0.53243243 ipc
BenchmarkScalar/201326592B	         5	4.5120211e+08 ns/op	446.20047 MB/s	8.7054771 cy/B	32.500001 ins/B	3.733282 ipc
BenchmarkAvx512bw_harvey_seal_1KB/201326592B	       163	12947783 ns/op	15549.117 MB/s	0.22418096 cy/B	0.12612072 ins/B	0.56258444 ipc
BenchmarkAvx512bw_harvey_seal_512B/201326592B	       152	13879526 ns/op	14505.293 MB/s	0.24029481 cy/B	0.18959729 ins/B	0.78901947 ipc
BenchmarkAvx512bw_harvey_seal_256B/201326592B	       132	15925469 ns/op	12641.8 MB/s	0.27557069 cy/B	0.31654858 ins/B	1.1487019 ipc
BenchmarkCount16avx512/201326592B	       167	12605339 ns/op	15971.533 MB/s	0.21816273 cy/B	0.09085925 ins/B	0.41647466 ipc
BenchmarkCount16avx2/201326592B	       149	14115700 ns/op	14262.601 MB/s	0.27234765 cy/B	0.25787062 ins/B	0.94684354 ipc
BenchmarkOverhead/268435456B	       129	16270283 ns/op	16498.512 MB/s	0.23520779 cy/B	0.1250002 ins/B	0.53144584 ipc
BenchmarkScalar/268435456B	         4	6.0161515e+08 ns/op	446.19132 MB/s	8.7022825 cy/B	32.500001 ins/B	3.7346525 ipc
BenchmarkAvx512bw_harvey_seal_1KB/268435456B	       122	17379526 ns/op	15445.499 MB/s	0.22561869 cy/B	0.1261189 ins/B	0.55899137 ipc
BenchmarkAvx512bw_harvey_seal_512B/268435456B	       115	18278398 ns/op	14685.94 MB/s	0.23731533 cy/B	0.18959546 ins/B	0.79891788 ipc
BenchmarkAvx512bw_harvey_seal_256B/268435456B	        99	21258321 ns/op	12627.312 MB/s	0.27589007 cy/B	0.31654722 ins/B	1.1473672 ipc
BenchmarkCount16avx512/268435456B	       126	16773390 ns/op	16003.649 MB/s	0.21770541 cy/B	0.090859132 ins/B	0.41734897 ipc
BenchmarkCount16avx2/268435456B	       112	18813869 ns/op	14267.956 MB/s	0.27218822 cy/B	0.25787051 ins/B	0.94739777 ipc
BenchmarkOverhead/402653184B	        85	24967356 ns/op	16127.186 MB/s	0.24074207 cy/B	0.12500014 ins/B	0.51922848 ipc
BenchmarkScalar/402653184B	         3	9.0526246e+08 ns/op	444.79165 MB/s	8.7303005 cy/B	32.500001 ins/B	3.7226669 ipc
BenchmarkAvx512bw_harvey_seal_1KB/402653184B	        80	26460650 ns/op	15217.056 MB/s	0.22895522 cy/B	0.12611708 ins/B	0.55083733 ipc
BenchmarkAvx512bw_harvey_seal_512B/402653184B	        75	28371996 ns/op	14191.923 MB/s	0.2454275 cy/B	0.18959364 ins/B	0.77250366 ipc
BenchmarkAvx512bw_harvey_seal_256B/402653184B	        66	31967819 ns/op	12595.579 MB/s	0.27664246 cy/B	0.31654586 ins/B	1.1442418 ipc
BenchmarkCount16avx512/402653184B	        82	25724790 ns/op	15652.341 MB/s	0.22234896 cy/B	0.090858965 ins/B	0.4086323 ipc
BenchmarkCount16avx2/402653184B	        72	29358140 ns/op	13715.214 MB/s	0.28307174 cy/B	0.25787026 ins/B	0.91097138 ipc
BenchmarkOverhead/536870912B	        64	32814687 ns/op	16360.69 MB/s	0.23726246 cy/B	0.12500011 ins/B	0.52684317 ipc
BenchmarkScalar/536870912B	         2	1.2052978e+09 ns/op	445.42595 MB/s	8.7134333 cy/B	32.500001 ins/B	3.7298732 ipc
BenchmarkAvx512bw_harvey_seal_1KB/536870912B	        61	34525937 ns/op	15549.786 MB/s	0.22400367 cy/B	0.12611617 ins/B	0.56300938 ipc
BenchmarkAvx512bw_harvey_seal_512B/536870912B	        57	36955341 ns/op	14527.56 MB/s	0.23968133 cy/B	0.18959273 ins/B	0.79102004 ipc
BenchmarkAvx512bw_harvey_seal_256B/536870912B	        50	42707335 ns/op	12570.93 MB/s	0.27693957 cy/B	0.31654517 ins/B	1.1430117 ipc
BenchmarkCount16avx512/536870912B	        63	33919291 ns/op	15827.893 MB/s	0.2200954 cy/B	0.09085888 ins/B	0.41281591 ipc
BenchmarkCount16avx2/536870912B	        56	37944220 ns/op	14148.951 MB/s	0.27440163 cy/B	0.25787018 ins/B	0.93975456 ipc
BenchmarkOverhead/805306368B	        42	50331987 ns/op	15999.892 MB/s	0.24266665 cy/B	0.12500008 ins/B	0.51511025 ipc
BenchmarkScalar/805306368B	         2	1.8116947e+09 ns/op	444.50444 MB/s	8.7358095 cy/B	32.500001 ins/B	3.7203193 ipc
BenchmarkAvx512bw_harvey_seal_1KB/805306368B	        40	53144057 ns/op	15153.272 MB/s	0.22991499 cy/B	0.12611526 ins/B	0.54852995 ipc
BenchmarkAvx512bw_harvey_seal_512B/805306368B	        37	56843749 ns/op	14167.017 MB/s	0.24585304 cy/B	0.18959182 ins/B	0.77115915 ipc
BenchmarkAvx512bw_harvey_seal_256B/805306368B	        33	64112399 ns/op	12560.852 MB/s	0.27712597 cy/B	0.31654449 ins/B	1.1422405 ipc
BenchmarkCount16avx512/805306368B	        41	51747040 ns/op	15562.366 MB/s	0.22382272 cy/B	0.090858797 ins/B	0.40594091 ipc
BenchmarkCount16avx2/805306368B	        36	59078854 ns/op	13631.042 MB/s	0.28469453 cy/B	0.25787007 ins/B	0.9057781 ipc
BenchmarkOverhead/1073741824B	        32	65967462 ns/op	16276.84 MB/s	0.23849067 cy/B	0.12500006 ins/B	0.52412978 ipc
BenchmarkScalar/1073741824B	         1	2.4059153e+09 ns/op	446.29245 MB/s	8.6998263 cy/B	32.500001 ins/B	3.7357069 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1073741824B	        30	70263255 ns/op	15281.698 MB/s	0.22774353 cy/B	0.1261148 ins/B	0.55375801 ipc
BenchmarkAvx512bw_harvey_seal_512B/1073741824B	        29	74616602 ns/op	14390.12 MB/s	0.24205198 cy/B	0.18959137 ins/B	0.78326714 ipc
BenchmarkAvx512bw_harvey_seal_256B/1073741824B	        25	85498106 ns/op	12558.662 MB/s	0.27731329 cy/B	0.31654415 ins/B	1.1414677 ipc
BenchmarkCount16avx512/1073741824B	        31	67877226 ns/op	15818.882 MB/s	0.22006665 cy/B	0.090858755 ins/B	0.41286926 ipc
BenchmarkCount16avx2/1073741824B	        28	76244523 ns/op	14082.872 MB/s	0.27558638 cy/B	0.25787002 ins/B	0.93571395 ipc
BenchmarkOverhead/1610612736B	        21	1.0093689e+08 ns/op	15956.632 MB/s	0.2431882 cy/B	0.12500005 ins/B	0.51400541 ipc
BenchmarkScalar/1610612736B	         1	3.6250354e+09 ns/op	444.30263 MB/s	8.7182231 cy/B	32.500001 ins/B	3.727824 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1610612736B	        20	1.0632266e+08 ns/op	15148.349 MB/s	0.22971212 cy/B	0.12611435 ins/B	0.54901041 ipc
BenchmarkAvx512bw_harvey_seal_512B/1610612736B	        19	1.1285583e+08 ns/op	14271.418 MB/s	0.24384165 cy/B	0.18959091 ins/B	0.77751651 ipc
BenchmarkAvx512bw_harvey_seal_256B/1610612736B	        17	1.284105e+08 ns/op	12542.687 MB/s	0.27748598 cy/B	0.31654381 ins/B	1.140756 ipc
BenchmarkCount16avx512/1610612736B	        21	1.0395778e+08 ns/op	15492.951 MB/s	0.22469179 cy/B	0.090858713 ins/B	0.40437041 ipc
BenchmarkCount16avx2/1610612736B	        18	1.1857032e+08 ns/op	13583.608 MB/s	0.28560185 cy/B	0.25786997 ins/B	0.90290018 ipc
BenchmarkOverhead/1B	 163474197	12.84604 ns/op	77.845002 MB/s	49.911121 cy/B	24.000004 ins/B	0.48085484 ipc
BenchmarkScalar/1B	1360182934	1.5446666 ns/op	647.38891 MB/s	6.0022616 cy/B	10.000001 ins/B	1.6660388 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1B	  14403433	145.84427 ns/op	6.8566286 MB/s	508.36839 cy/B	1459 ins/B	2.8699661 ipc
BenchmarkAvx512bw_harvey_seal_512B/1B	  14426581	145.62468 ns/op	6.8669679 MB/s	507.87937 cy/B	1459 ins/B	2.8727295 ipc
BenchmarkAvx512bw_harvey_seal_256B/1B	  19389835	108.27701 ns/op	9.2355709 MB/s	377.48921 cy/B	1090 ins/B	2.8874999 ipc
BenchmarkCount16avx512/1B	 159102267	13.192302 ns/op	75.801784 MB/s	46.005226 cy/B	60.000004 ins/B	1.3041998 ipc
BenchmarkCount16avx2/1B	 163191672	12.883524 ns/op	77.618512 MB/s	50.054269 cy/B	67.000004 ins/B	1.3385473 ipc
BenchmarkOverhead/2B	 582643957	3.6030265 ns/op	555.0889 MB/s	7.0008363 cy/B	19.500001 ins/B	2.7853816 ipc
BenchmarkScalar/2B	 219412640	9.5593154 ns/op	209.22 MB/s	18.57053 cy/B	67.000002 ins/B	3.607867 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2B	  12826369	163.69925 ns/op	12.217527 MB/s	285.44416 cy/B	796.00003 ins/B	2.7886366 ipc
BenchmarkAvx512bw_harvey_seal_512B/2B	  12847859	163.39013 ns/op	12.240641 MB/s	284.71557 cy/B	796.50003 ins/B	2.7975289 ipc
BenchmarkAvx512bw_harvey_seal_256B/2B	  16711324	125.68712 ns/op	15.91253 MB/s	219.016 cy/B	611.50002 ins/B	2.7920336 ipc
BenchmarkCount16avx512/2B	 378449313	5.5578112 ns/op	359.85389 MB/s	9.6894434 cy/B	30.000001 ins/B	3.0961532 ipc
BenchmarkCount16avx2/2B	 310725929	6.7823532 ns/op	294.8829 MB/s	13.175126 cy/B	44.000001 ins/B	3.3396266 ipc
BenchmarkOverhead/3B	 582613156	3.6029056 ns/op	832.66129 MB/s	4.6676064 cy/B	13 ins/B	2.7851535 ipc
BenchmarkScalar/3B	 219709811	9.5596816 ns/op	313.81798 MB/s	12.381628 cy/B	44.666668 ins/B	3.6074956 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3B	  12802416	163.9251 ns/op	18.301041 MB/s	190.57695 cy/B	530.66669 ins/B	2.7845271 ipc
BenchmarkAvx512bw_harvey_seal_512B/3B	  12872375	163.20804 ns/op	18.381447 MB/s	189.72526 cy/B	531.00002 ins/B	2.798784 ipc
BenchmarkAvx512bw_harvey_seal_256B/3B	  16705557	125.62403 ns/op	23.880782 MB/s	146.02342 cy/B	407.66668 ins/B	2.7917896 ipc
BenchmarkCount16avx512/3B	 378489837	5.5569208 ns/op	539.86734 MB/s	6.4562765 cy/B	20.000001 ins/B	3.0977608 ipc
BenchmarkCount16avx2/3B	 310366127	6.7629733 ns/op	443.59187 MB/s	8.7607458 cy/B	29.333334 ins/B	3.3482691 ipc
BenchmarkOverhead/4B	 562643461	3.74386 ns/op	1068.416 MB/s	3.6282318 cy/B	10.75 ins/B	2.9628758 ipc
BenchmarkScalar/4B	 147164125	14.250155 ns/op	280.69871 MB/s	13.839238 cy/B	49.750001 ins/B	3.5948511 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4B	  12427905	168.82028 ns/op	23.693836 MB/s	147.15884 cy/B	415.00001 ins/B	2.820082 ipc
BenchmarkAvx512bw_harvey_seal_512B/4B	  12483646	168.26731 ns/op	23.7717 MB/s	146.63368 cy/B	415.25001 ins/B	2.8318871 ipc
BenchmarkAvx512bw_harvey_seal_256B/4B	  16108731	130.32789 ns/op	30.691819 MB/s	113.60287 cy/B	322.75001 ins/B	2.8410375 ipc
BenchmarkCount16avx512/4B	 377006077	5.5540547 ns/op	720.19456 MB/s	4.8395801 cy/B	15 ins/B	3.0994425 ipc
BenchmarkCount16avx2/4B	 310451584	6.7719734 ns/op	590.66978 MB/s	6.5784643 cy/B	22.000001 ins/B	3.3442457 ipc
BenchmarkOverhead/6B	 543725109	3.8631379 ns/op	1553.1416 MB/s	2.500438 cy/B	7.8333335 ins/B	3.1327846 ipc
BenchmarkScalar/6B	 113001814	18.630728 ns/op	322.04861 MB/s	12.065951 cy/B	44.000001 ins/B	3.6466253 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6B	  11999810	174.93773 ns/op	34.297919 MB/s	101.65218 cy/B	288.00001 ins/B	2.8331907 ipc
BenchmarkAvx512bw_harvey_seal_512B/6B	  12103062	173.56427 ns/op	34.569328 MB/s	100.82415 cy/B	288.16668 ins/B	2.8581115 ipc
BenchmarkAvx512bw_harvey_seal_256B/6B	  15394582	136.43998 ns/op	43.975381 MB/s	79.255572 cy/B	226.50001 ins/B	2.8578433 ipc
BenchmarkCount16avx512/6B	 377994968	5.5573253 ns/op	1079.6561 MB/s	3.2272899 cy/B	10 ins/B	3.0985752 ipc
BenchmarkCount16avx2/6B	 310179485	6.7744379 ns/op	885.68234 MB/s	4.3816516 cy/B	14.666667 ins/B	3.3472919 ipc
BenchmarkOverhead/8B	 509619624	4.1245991 ns/op	1939.5824 MB/s	2.0026239 cy/B	6.3750002 ins/B	3.1833237 ipc
BenchmarkScalar/8B	  91278728	22.980189 ns/op	348.12595 MB/s	11.158487 cy/B	41.125001 ins/B	3.6855354 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8B	  11685467	179.76623 ns/op	44.502241 MB/s	78.34966 cy/B	224.50001 ins/B	2.8653603 ipc
BenchmarkAvx512bw_harvey_seal_512B/8B	  11714517	179.14909 ns/op	44.655544 MB/s	78.04831 cy/B	224.62501 ins/B	2.8780253 ipc
BenchmarkAvx512bw_harvey_seal_256B/8B	  14909939	140.80957 ns/op	56.814321 MB/s	61.371179 cy/B	178.37501 ins/B	2.9064947 ipc
BenchmarkCount16avx512/8B	 377893882	5.562166 ns/op	1438.2886 MB/s	2.4237761 cy/B	7.5000002 ins/B	3.0943453 ipc
BenchmarkCount16avx2/8B	 354783085	5.9199746 ns/op	1351.3571 MB/s	2.8757508 cy/B	9.8750002 ins/B	3.433886 ipc
BenchmarkOverhead/12B	 453194866	4.645004 ns/op	2583.4208 MB/s	1.5035202 cy/B	4.9166668 ins/B	3.2701036 ipc
BenchmarkScalar/12B	  65502991	31.944424 ns/op	375.65241 MB/s	10.347853 cy/B	38.250001 ins/B	3.6964189 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12B	  11006479	191.00518 ns/op	62.825521 MB/s	55.499827 cy/B	161.00001 ins/B	2.90091 ipc
BenchmarkAvx512bw_harvey_seal_512B/12B	  11070959	189.77057 ns/op	63.234251 MB/s	55.107032 cy/B	161.08334 ins/B	2.9230995 ipc
BenchmarkAvx512bw_harvey_seal_256B/12B	  13797640	152.28777 ns/op	78.798187 MB/s	44.247997 cy/B	130.25 ins/B	2.9436362 ipc
BenchmarkCount16avx512/12B	 386629861	5.4281223 ns/op	2210.7092 MB/s	1.5763377 cy/B	5.0833335 ins/B	3.2247744 ipc
BenchmarkCount16avx2/12B	 275849729	7.6139896 ns/op	1576.0463 MB/s	2.4660572 cy/B	8.3333335 ins/B	3.3792134 ipc
BenchmarkOverhead/16B	 561572711	3.6956799 ns/op	4329.3793 MB/s	0.89758778 cy/B	3.0625001 ins/B	3.4119227 ipc
BenchmarkScalar/16B	  50855016	41.264752 ns/op	387.74013 MB/s	10.022149 cy/B	36.812501 ins/B	3.6731145 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16B	  11728449	178.97388 ns/op	89.398521 MB/s	39.009284 cy/B	107 ins/B	2.7429369 ipc
BenchmarkAvx512bw_harvey_seal_512B/16B	  11642531	180.42221 ns/op	88.68088 MB/s	39.326461 cy/B	107.25 ins/B	2.7271715 ipc
BenchmarkAvx512bw_harvey_seal_256B/16B	  14822635	141.65472 ns/op	112.9507 MB/s	30.875814 cy/B	84.125003 ins/B	2.7246246 ipc
BenchmarkCount16avx512/16B	 338172560	6.2089392 ns/op	2576.9297 MB/s	1.3533586 cy/B	3.8125001 ins/B	2.8170658 ipc
BenchmarkCount16avx2/16B	 293840755	7.1291874 ns/op	2244.295 MB/s	1.7315261 cy/B	5.6875001 ins/B	3.2846748 ipc
BenchmarkOverhead/24B	 407928412	5.1473899 ns/op	4662.5572 MB/s	0.83349633 cy/B	2.7500001 ins/B	3.2993548 ipc
BenchmarkScalar/24B	  35875075	58.540055 ns/op	409.9757 MB/s	9.4750038 cy/B	35.375001 ins/B	3.7335078 ipc
BenchmarkAvx512bw_harvey_seal_1KB/24B	  10512722	200.10238 ns/op	119.9386 MB/s	29.05624 cy/B	82.750003 ins/B	2.8479254 ipc
BenchmarkAvx512bw_harvey_seal_512B/24B	  10492422	200.30389 ns/op	119.81794 MB/s	29.069729 cy/B	82.916669 ins/B	2.8523372 ipc
BenchmarkAvx512bw_harvey_seal_256B/24B	  12892728	162.98715 ns/op	147.25087 MB/s	23.674673 cy/B	67.500002 ins/B	2.8511483 ipc
BenchmarkCount16avx512/24B	 337960183	6.2175372 ns/op	3860.0493 MB/s	0.90294745 cy/B	2.7500001 ins/B	3.0455815 ipc
BenchmarkCount16avx2/24B	 268682155	7.8453254 ns/op	3059.1465 MB/s	1.2700235 cy/B	4.2916668 ins/B	3.3792025 ipc
BenchmarkOverhead/32B	 510127623	4.1189584 ns/op	7768.9544 MB/s	0.50008835 cy/B	1.625 ins/B	3.2494259 ipc
BenchmarkScalar/32B	  27531656	76.256925 ns/op	419.63402 MB/s	9.2591008 cy/B	34.656251 ins/B	3.7429392 ipc
BenchmarkAvx512bw_harvey_seal_1KB/32B	  11208641	187.24412 ns/op	170.89989 MB/s	20.39962 cy/B	55.687502 ins/B	2.7298303 ipc
BenchmarkAvx512bw_harvey_seal_512B/32B	  11295470	186.021 ns/op	172.02358 MB/s	20.267199 cy/B	55.968752 ins/B	2.7615436 ipc
BenchmarkAvx512bw_harvey_seal_256B/32B	  14082947	148.89049 ns/op	214.92306 MB/s	16.228335 cy/B	44.250002 ins/B	2.7267124 ipc
BenchmarkCount16avx512/32B	 308832427	6.8048473 ns/op	4702.5302 MB/s	0.74100543 cy/B	2.2187501 ins/B	2.9942427 ipc
BenchmarkCount16avx2/32B	 239794247	8.7551321 ns/op	3654.9991 MB/s	1.0627928 cy/B	3.5937501 ins/B	3.3814211 ipc
BenchmarkOverhead/48B	 385293539	5.4050406 ns/op	8880.5993 MB/s	0.43761051 cy/B	1.5 ins/B	3.4277057 ipc
BenchmarkScalar/48B	  18778513	111.9197 ns/op	428.87893 MB/s	9.055262 cy/B	33.937501 ins/B	3.747821 ipc
BenchmarkAvx512bw_harvey_seal_1KB/48B	  10118002	207.60218 ns/op	231.21145 MB/s	15.073217 cy/B	41.229168 ins/B	2.7352601 ipc
BenchmarkAvx512bw_harvey_seal_512B/48B	  10072498	208.41936 ns/op	230.3049 MB/s	15.128015 cy/B	41.479168 ins/B	2.7418777 ipc
BenchmarkAvx512bw_harvey_seal_256B/48B	  12309373	170.67726 ns/op	281.23255 MB/s	12.389348 cy/B	33.666668 ins/B	2.7173882 ipc
BenchmarkCount16avx512/48B	 281562264	7.5021569 ns/op	6398.1599 MB/s	0.5448 cy/B	1.6875001 ins/B	3.0974671 ipc
BenchmarkCount16avx2/48B	 194321443	10.815301 ns/op	4438.1568 MB/s	0.87524734 cy/B	2.8958334 ins/B	3.3085887 ipc
BenchmarkOverhead/64B	 515808319	4.1069969 ns/op	15583.163 MB/s	0.24935122 cy/B	0.87500002 ins/B	3.5091067 ipc
BenchmarkScalar/64B	  14246874	147.32695 ns/op	434.40795 MB/s	8.9450209 cy/B	33.578126 ins/B	3.7538342 ipc
BenchmarkAvx512bw_harvey_seal_1KB/64B	  10321496	203.54401 ns/op	314.42831 MB/s	11.089183 cy/B	29.484376 ins/B	2.658841 ipc
BenchmarkAvx512bw_harvey_seal_512B/64B	  10601764	198.27704 ns/op	322.78069 MB/s	10.798609 cy/B	29.625001 ins/B	2.743409 ipc
BenchmarkAvx512bw_harvey_seal_256B/64B	  13007007	161.54006 ns/op	396.18655 MB/s	8.800192 cy/B	23.765626 ins/B	2.7005804 ipc
BenchmarkCount16avx512/64B	 242755239	8.6499 ns/op	7398.9295 MB/s	0.47159356 cy/B	1.421875 ins/B	3.0150434 ipc
BenchmarkCount16avx2/64B	 163219235	12.89599 ns/op	4962.7829 MB/s	0.78289826 cy/B	2.5468751 ins/B	3.2531367 ipc
BenchmarkOverhead/96B	 489094684	4.34632 ns/op	22087.651 MB/s	0.17579519 cy/B	0.62500002 ins/B	3.5552738 ipc
BenchmarkScalar/96B	   9621470	218.32303 ns/op	439.71541 MB/s	8.8357721 cy/B	33.218751 ins/B	3.7595753 ipc
BenchmarkAvx512bw_harvey_seal_1KB/96B	   9906406	211.64005 ns/op	453.60035 MB/s	7.6817314 cy/B	20.750001 ins/B	2.701214 ipc
BenchmarkAvx512bw_harvey_seal_512B/96B	  10022849	209.54502 ns/op	458.13543 MB/s	7.6105968 cy/B	20.843751 ins/B	2.7387801 ipc
BenchmarkAvx512bw_harvey_seal_256B/96B	  12106213	173.76742 ns/op	552.4626 MB/s	6.3097235 cy/B	16.937501 ins/B	2.6843491 ipc
BenchmarkCount16avx512/96B	 184737299	11.362057 ns/op	8449.1743 MB/s	0.41252714 cy/B	1.15625 ins/B	2.802846 ipc
BenchmarkCount16avx2/96B	 123608614	16.987664 ns/op	5651.1595 MB/s	0.68762194 cy/B	2.1979167 ins/B	3.1964028 ipc
BenchmarkOverhead/128B	 444543182	4.7267784 ns/op	27079.755 MB/s	0.14348161 cy/B	0.50000001 ins/B	3.4847671 ipc
BenchmarkScalar/128B	   7255389	289.28981 ns/op	442.46287 MB/s	8.7822645 cy/B	33.039063 ins/B	3.762021 ipc
BenchmarkAvx512bw_harvey_seal_1KB/128B	   9413454	223.5879 ns/op	572.48179 MB/s	6.0785057 cy/B	16.382813 ins/B	2.6952041 ipc
BenchmarkAvx512bw_harvey_seal_512B/128B	   9485522	220.9035 ns/op	579.43853 MB/s	6.0172661 cy/B	16.453126 ins/B	2.7343191 ipc
BenchmarkAvx512bw_harvey_seal_256B/128B	  11274214	186.61791 ns/op	685.89346 MB/s	5.081798 cy/B	13.523438 ins/B	2.6611522 ipc
BenchmarkCount16avx512/128B	 155207345	13.587568 ns/op	9420.3758 MB/s	0.37018001 cy/B	1.0234375 ins/B	2.7647023 ipc
BenchmarkCount16avx2/128B	  99466860	21.108065 ns/op	6064.033 MB/s	0.64082869 cy/B	2.0234376 ins/B	3.1575327 ipc
BenchmarkOverhead/192B	 394196535	5.3128333 ns/op	36138.909 MB/s	0.10752641 cy/B	0.37500001 ins/B	3.4875155 ipc
BenchmarkScalar/192B	   4823711	434.87297 ns/op	441.50824 MB/s	8.802238 cy/B	32.859376 ins/B	3.7330706 ipc
BenchmarkAvx512bw_harvey_seal_1KB/192B	   8452942	248.02449 ns/op	774.11711 MB/s	4.5053394 cy/B	12.015625 ins/B	2.6669746 ipc
BenchmarkAvx512bw_harvey_seal_512B/192B	   8598937	244.05556 ns/op	786.7061 MB/s	4.4324091 cy/B	12.0625 ins/B	2.7214321 ipc
BenchmarkAvx512bw_harvey_seal_256B/192B	   9968579	210.60072 ns/op	911.67778 MB/s	3.8245122 cy/B	10.109375 ins/B	2.6433111 ipc
BenchmarkCount16avx512/192B	 115471275	18.163965 ns/op	10570.38 MB/s	0.32993612 cy/B	0.89062503 ins/B	2.6993863 ipc
BenchmarkCount16avx2/192B	  71541134	29.338319 ns/op	6544.3421 MB/s	0.59380928 cy/B	1.8489584 ins/B	3.1137243 ipc
BenchmarkOverhead/256B	 368238121	5.6948369 ns/op	44952.999 MB/s	0.086475356 cy/B	0.31250001 ins/B	3.6137464 ipc
BenchmarkScalar/256B	   3644188	576.39114 ns/op	444.14284 MB/s	8.7529402 cy/B	32.769532 ins/B	3.7438314 ipc
BenchmarkAvx512bw_harvey_seal_1KB/256B	   7702345	271.64039 ns/op	942.42245 MB/s	3.7014617 cy/B	9.8320316 ins/B	2.6562564 ipc
BenchmarkAvx512bw_harvey_seal_512B/256B	   7858127	267.31539 ns/op	957.67025 MB/s	3.6387665 cy/B	9.8671878 ins/B	2.7116848 ipc
BenchmarkAvx512bw_harvey_seal_256B/256B	  10603247	197.91542 ns/op	1293.4818 MB/s	2.6959392 cy/B	6.855469 ins/B	2.5428871 ipc
BenchmarkCount16avx512/256B	  91886116	22.8648 ns/op	11196.249 MB/s	0.31150392 cy/B	0.82421878 ins/B	2.6459339 ipc
BenchmarkCount16avx2/256B	  55851955	37.573969 ns/op	6813.2276 MB/s	0.57039715 cy/B	1.7617188 ins/B	3.0885828 ipc
BenchmarkOverhead/384B	 298118992	7.042116 ns/op	54529.064 MB/s	0.071271054 cy/B	0.25000001 ins/B	3.5077355 ipc
BenchmarkScalar/384B	   2447885	857.87059 ns/op	447.61996 MB/s	8.6812508 cy/B	32.679688 ins/B	3.7643986 ipc
BenchmarkAvx512bw_harvey_seal_1KB/384B	   6534247	321.07778 ns/op	1195.9719 MB/s	2.9160968 cy/B	7.6484378 ins/B	2.6228339 ipc
BenchmarkAvx512bw_harvey_seal_512B/384B	   6720809	312.68915 ns/op	1228.0567 MB/s	2.8400899 cy/B	7.6718753 ins/B	2.701279 ipc
BenchmarkAvx512bw_harvey_seal_256B/384B	   7705854	272.2706 ns/op	1410.3616 MB/s	2.4726492 cy/B	6.2395836 ins/B	2.5234407 ipc
BenchmarkCount16avx512/384B	  62913428	33.338459 ns/op	11518.229 MB/s	0.30268011 cy/B	0.75781253 ins/B	2.5036747 ipc
BenchmarkCount16avx2/384B	  38841933	54.037558 ns/op	7106.1686 MB/s	0.54692125 cy/B	1.6744792 ins/B	3.0616459 ipc
BenchmarkOverhead/512B	 254178817	8.2424405 ns/op	62117.525 MB/s	0.062570737 cy/B	0.21875001 ins/B	3.4960433 ipc
BenchmarkScalar/512B	   1841064	1140.6903 ns/op	448.851 MB/s	8.6564279 cy/B	32.634766 ins/B	3.7700038 ipc
BenchmarkAvx512bw_harvey_seal_1KB/512B	   5703147	370.34473 ns/op	1382.4957 MB/s	2.5217931 cy/B	6.5566409 ins/B	2.5999916 ipc
BenchmarkAvx512bw_harvey_seal_512B/512B	   8738693	240.11621 ns/op	2132.3008 MB/s	1.6343071 cy/B	4.1796877 ins/B	2.5574677 ipc
BenchmarkAvx512bw_harvey_seal_256B/512B	  10084078	208.24741 ns/op	2458.614 MB/s	1.4179294 cy/B	3.5859376 ins/B	2.5289958 ipc
BenchmarkCount16avx512/512B	  46412777	45.188248 ns/op	11330.38 MB/s	0.30768069 cy/B	0.7246094 ins/B	2.3550695 ipc
BenchmarkCount16avx2/512B	  84217578	24.998696 ns/op	20481.068 MB/s	0.18974534 cy/B	0.55273439 ins/B	2.9130328 ipc
BenchmarkOverhead/768B	 188722583	11.116172 ns/op	69088.53 MB/s	0.056229386 cy/B	0.1875 ins/B	3.3345554 ipc
BenchmarkScalar/768B	   1227321	1710.5434 ns/op	448.98012 MB/s	8.655031 cy/B	32.589845 ins/B	3.765422 ipc
BenchmarkAvx512bw_harvey_seal_1KB/768B	   4471089	469.84823 ns/op	1634.5704 MB/s	2.1328595 cy/B	5.464844 ins/B	2.5622147 ipc
BenchmarkAvx512bw_harvey_seal_512B/768B	   5933204	354.06113 ns/op	2169.117 MB/s	1.6080373 cy/B	4.1757814 ins/B	2.5968187 ipc
BenchmarkAvx512bw_harvey_seal_256B/768B	   9683548	216.96963 ns/op	3539.6659 MB/s	0.98471657 cy/B	2.4960938 ins/B	2.5348348 ipc
BenchmarkCount16avx512/768B	  29750079	70.616669 ns/op	10875.619 MB/s	0.32062324 cy/B	0.69140628 ins/B	2.1564447 ipc
BenchmarkCount16avx2/768B	  41769347	50.362279 ns/op	15249.509 MB/s	0.25463836 cy/B	0.86848961 ins/B	3.4106786 ipc
BenchmarkOverhead/1024B	  92334020	22.71347 ns/op	45083.381 MB/s	0.086169196 cy/B	0.17187501 ins/B	1.9946224 ipc
BenchmarkScalar/1024B	    922600	2279.6855 ns/op	449.18477 MB/s	8.6351234 cy/B	32.567384 ins/B	3.7715018 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1024B	   8523951	246.24292 ns/op	4158.4953 MB/s	0.83733882 cy/B	2.1210938 ins/B	2.5331369 ipc
BenchmarkAvx512bw_harvey_seal_512B/1024B	   8428952	249.33915 ns/op	4106.856 MB/s	0.84916338 cy/B	2.1845704 ins/B	2.5726149 ipc
BenchmarkAvx512bw_harvey_seal_256B/1024B	   9325737	225.10373 ns/op	4549.014 MB/s	0.76668074 cy/B	1.9511719 ins/B	2.5449602 ipc
BenchmarkCount16avx512/1024B	  79298612	26.471045 ns/op	38683.777 MB/s	0.090153028 cy/B	0.22753907 ins/B	2.5239204 ipc
BenchmarkCount16avx2/1024B	  53413974	39.311396 ns/op	26048.426 MB/s	0.14920295 cy/B	0.40625001 ins/B	2.7228014 ipc
BenchmarkOverhead/1536B	 115499164	18.191127 ns/op	84436.772 MB/s	0.046020277 cy/B	0.15625 ins/B	3.3952426 ipc
BenchmarkScalar/1536B	    616358	3407.6744 ns/op	450.74729 MB/s	8.6174984 cy/B	32.544923 ins/B	3.7766091 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1536B	   4481405	467.35976 ns/op	3286.5474 MB/s	1.0606012 cy/B	2.6497397 ins/B	2.4983375 ipc
BenchmarkAvx512bw_harvey_seal_512B/1536B	   8018808	261.92608 ns/op	5864.25 MB/s	0.59464802 cy/B	1.5195313 ins/B	2.5553458 ipc
BenchmarkAvx512bw_harvey_seal_256B/1536B	   8578627	244.89751 ns/op	6272.0114 MB/s	0.55579806 cy/B	1.4062501 ins/B	2.5301457 ipc
BenchmarkCount16avx512/1536B	  26451828	79.287006 ns/op	19372.657 MB/s	0.18002097 cy/B	0.36653648 ins/B	2.0360766 ipc
BenchmarkCount16avx2/1536B	  38455469	54.623899 ns/op	28119.56 MB/s	0.13820524 cy/B	0.37239585 ins/B	2.6945132 ipc
BenchmarkOverhead/2048B	  89643588	23.42235 ns/op	87437.852 MB/s	0.044441647 cy/B	0.1484375 ins/B	3.3400541 ipc
BenchmarkScalar/2048B	    462994	4537.4853 ns/op	451.35133 MB/s	8.6060671 cy/B	32.533692 ins/B	3.7803205 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2048B	   8056232	260.59586 ns/op	7858.9123 MB/s	0.44384611 cy/B	1.1235352 ins/B	2.531362 ipc
BenchmarkAvx512bw_harvey_seal_512B/2048B	   7771305	270.18094 ns/op	7580.1054 MB/s	0.45990954 cy/B	1.1870118 ins/B	2.5809679 ipc
BenchmarkAvx512bw_harvey_seal_256B/2048B	   8045572	261.16868 ns/op	7841.6753 MB/s	0.44453002 cy/B	1.1337891 ins/B	2.5505344 ipc
BenchmarkCount16avx512/2048B	  51802620	40.630913 ns/op	50404.971 MB/s	0.069059314 cy/B	0.16650391 ins/B	2.4110276 ipc
BenchmarkCount16avx2/2048B	  30855794	67.876267 ns/op	30172.549 MB/s	0.12870183 cy/B	0.34375001 ins/B	2.6709023 ipc
BenchmarkOverhead/3072B	  46962833	44.640586 ns/op	68816.3 MB/s	0.056441271 cy/B	0.14062501 ins/B	2.491528 ipc
BenchmarkScalar/3072B	    308068	6796.6981 ns/op	451.98418 MB/s	8.5957539 cy/B	32.522462 ins/B	3.7835496 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3072B	   7795330	270.20673 ns/op	11369.073 MB/s	0.30661403 cy/B	0.79101566 ins/B	2.5798417 ipc
BenchmarkAvx512bw_harvey_seal_512B/3072B	   7295399	287.64935 ns/op	10679.67 MB/s	0.32652467 cy/B	0.85449222 ins/B	2.61693 ipc
BenchmarkAvx512bw_harvey_seal_256B/3072B	   7136097	294.6183 ns/op	10427.051 MB/s	0.33376397 cy/B	0.86132816 ins/B	2.5806505 ipc
BenchmarkCount16avx512/3072B	  43887431	47.669706 ns/op	64443.444 MB/s	0.054102342 cy/B	0.14127605 ins/B	2.6112742 ipc
BenchmarkCount16avx2/3072B	  22389062	94.546729 ns/op	32491.87 MB/s	0.11959282 cy/B	0.31510418 ins/B	2.6348086 ipc
BenchmarkOverhead/4096B	  37997136	55.48532 ns/op	73821.328 MB/s	0.052586173 cy/B	0.13671876 ins/B	2.5998993 ipc
BenchmarkScalar/4096B	    231778	9062.6361 ns/op	451.96563 MB/s	8.5941722 cy/B	32.516846 ins/B	3.7835926 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4096B	   7365200	284.67006 ns/op	14388.587 MB/s	0.24229631 cy/B	0.62475588 ins/B	2.5784788 ipc
BenchmarkAvx512bw_harvey_seal_512B/4096B	   6791874	309.57544 ns/op	13231.024 MB/s	0.26325204 cy/B	0.68823245 ins/B	2.614348 ipc
BenchmarkAvx512bw_harvey_seal_256B/4096B	   6344924	331.17465 ns/op	12368.096 MB/s	0.28178857 cy/B	0.72509769 ins/B	2.5731977 ipc
BenchmarkCount16avx512/4096B	  35499621	58.935581 ns/op	69499.611 MB/s	0.050155166 cy/B	0.12866211 ins/B	2.5652814 ipc
BenchmarkCount16avx2/4096B	  17309661	121.81066 ns/op	33625.957 MB/s	0.11549114 cy/B	0.30078126 ins/B	2.6043666 ipc
BenchmarkOverhead/6144B	  27339147	76.614152 ns/op	80194.062 MB/s	0.048445657 cy/B	0.1328125 ins/B	2.7414739 ipc
BenchmarkScalar/6144B	    154580	13584.99 ns/op	452.26386 MB/s	8.5876376 cy/B	32.511231 ins/B	3.7858178 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6144B	   6751589	311.0879 ns/op	19750.045 MB/s	0.17632354 cy/B	0.45849611 ins/B	2.6003114 ipc
BenchmarkAvx512bw_harvey_seal_512B/6144B	   6032731	348.6566 ns/op	17621.924 MB/s	0.19775988 cy/B	0.52197268 ins/B	2.6394265 ipc
BenchmarkAvx512bw_harvey_seal_256B/6144B	   5272825	398.3459 ns/op	15423.781 MB/s	0.22594661 cy/B	0.58886721 ins/B	2.6062228 ipc
BenchmarkCount16avx512/6144B	  26992262	77.649897 ns/op	79124.381 MB/s	0.044040677 cy/B	0.11604818 ins/B	2.6350227 ipc
BenchmarkCount16avx2/6144B	  11932483	175.84865 ns/op	34939.137 MB/s	0.11116345 cy/B	0.28645834 ins/B	2.5769112 ipc
BenchmarkOverhead/8192B	  21474818	97.832844 ns/op	83734.66 MB/s	0.046379758 cy/B	0.13085938 ins/B	2.8214761 ipc
BenchmarkScalar/8192B	    115974	18118.623 ns/op	452.1315 MB/s	8.5873045 cy/B	32.508424 ins/B	3.7856377 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8192B	   6166105	340.69655 ns/op	24044.858 MB/s	0.14491945 cy/B	0.37536623 ins/B	2.5901714 ipc
BenchmarkAvx512bw_harvey_seal_512B/8192B	   5409910	387.98672 ns/op	21114.125 MB/s	0.16508657 cy/B	0.43884279 ins/B	2.6582586 ipc
BenchmarkAvx512bw_harvey_seal_256B/8192B	   4477393	468.80332 ns/op	17474.279 MB/s	0.19949188 cy/B	0.52075197 ins/B	2.6103918 ipc
BenchmarkCount16avx512/8192B	  21588705	96.902454 ns/op	84538.622 MB/s	0.041242477 cy/B	0.10974122 ins/B	2.6608784 ipc
BenchmarkCount16avx2/8192B	   9140928	229.18667 ns/op	35743.79 MB/s	0.10869403 cy/B	0.27929689 ins/B	2.5695696 ipc
BenchmarkOverhead/12288B	  15017343	139.81196 ns/op	87889.475 MB/s	0.044206031 cy/B	0.12890625 ins/B	2.9160332 ipc
BenchmarkScalar/12288B	     77316	27161.454 ns/op	452.40583 MB/s	8.5870194 cy/B	32.505616 ins/B	3.7854364 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12288B	   5405451	388.64379 ns/op	31617.641 MB/s	0.11027293 cy/B	0.29223634 ins/B	2.6501186 ipc
BenchmarkAvx512bw_harvey_seal_512B/12288B	   4506863	466.71095 ns/op	26328.93 MB/s	0.13230304 cy/B	0.3557129 ins/B	2.6886222 ipc
BenchmarkAvx512bw_harvey_seal_256B/12288B	   3459354	606.73376 ns/op	20252.705 MB/s	0.1721629 cy/B	0.45263674 ins/B	2.6291189 ipc
BenchmarkCount16avx512/12288B	  15396727	136.3142 ns/op	90144.678 MB/s	0.038681183 cy/B	0.10343425 ins/B	2.6740198 ipc
BenchmarkCount16avx2/12288B	   6230653	338.2844 ns/op	36324.466 MB/s	0.10692284 cy/B	0.27213543 ins/B	2.5451571 ipc
BenchmarkOverhead/16384B	  11582348	181.64596 ns/op	90197.435 MB/s	0.043065991 cy/B	0.12792969 ins/B	2.9705503 ipc
BenchmarkScalar/16384B	     57981	36212.611 ns/op	452.43907 MB/s	8.5880294 cy/B	32.504212 ins/B	3.7848278 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16384B	   4766803	440.12486 ns/op	37225.8 MB/s	0.093644346 cy/B	0.2506714 ins/B	2.676845 ipc
BenchmarkAvx512bw_harvey_seal_512B/16384B	   3860596	544.48531 ns/op	30090.803 MB/s	0.11586092 cy/B	0.31414796 ins/B	2.7114229 ipc
BenchmarkAvx512bw_harvey_seal_256B/16384B	   2811344	746.94362 ns/op	21934.721 MB/s	0.15894653 cy/B	0.41857912 ins/B	2.6334587 ipc
BenchmarkCount16avx512/16384B	  12131477	173.04835 ns/op	94678.744 MB/s	0.036834752 cy/B	0.10028077 ins/B	2.7224499 ipc
BenchmarkCount16avx2/16384B	   4711234	446.08982 ns/op	36728.029 MB/s	0.10577826 cy/B	0.2685547 ins/B	2.5388458 ipc
BenchmarkOverhead/24576B	   7860060	266.54647 ns/op	92201.559 MB/s	0.042149858 cy/B	0.12695313 ins/B	3.0119468 ipc
BenchmarkScalar/24576B	     38637	54351.491 ns/op	452.16791 MB/s	8.5929339 cy/B	32.502808 ins/B	3.7825042 ipc
BenchmarkAvx512bw_harvey_seal_1KB/24576B	   3812712	550.68418 ns/op	44628.12 MB/s	0.078152739 cy/B	0.20910645 ins/B	2.6756126 ipc
BenchmarkAvx512bw_harvey_seal_512B/24576B	   2958836	709.57063 ns/op	34635.03 MB/s	0.10067824 cy/B	0.27258302 ins/B	2.7074671 ipc
BenchmarkAvx512bw_harvey_seal_256B/24576B	   2037640	1030.405 ns/op	23850.816 MB/s	0.14622264 cy/B	0.3845215 ins/B	2.6296988 ipc
BenchmarkCount16avx512/24576B	   8321976	253.26083 ns/op	97038.297 MB/s	0.03592076 cy/B	0.097127282 ins/B	2.7039317 ipc
BenchmarkCount16avx2/24576B	   3167053	662.51026 ns/op	37095.275 MB/s	0.1047591 cy/B	0.26497397 ins/B	2.5293646 ipc
BenchmarkOverhead/32768B	   5990330	350.65015 ns/op	93449.269 MB/s	0.041585883 cy/B	0.12646485 ins/B	3.0410524 ipc
BenchmarkScalar/32768B	     28937	72499.31 ns/op	451.97672 MB/s	8.59529 cy/B	32.502107 ins/B	3.7813857 ipc
BenchmarkAvx512bw_harvey_seal_1KB/32768B	   3015380	696.91497 ns/op	47018.648 MB/s	0.074124261 cy/B	0.18832398 ins/B	2.5406524 ipc
BenchmarkAvx512bw_harvey_seal_512B/32768B	   2423940	866.01636 ns/op	37837.622 MB/s	0.092159747 cy/B	0.25180055 ins/B	2.7322183 ipc
BenchmarkAvx512bw_harvey_seal_256B/32768B	   1608852	1305.0638 ns/op	25108.352 MB/s	0.13884116 cy/B	0.36749269 ins/B	2.646857 ipc
BenchmarkCount16avx512/32768B	   6286458	332.90355 ns/op	98430.911 MB/s	0.035420244 cy/B	0.095550541 ins/B	2.6976251 ipc
BenchmarkCount16avx2/32768B	   2360582	890.72684 ns/op	36787.934 MB/s	0.1056186 cy/B	0.2631836 ins/B	2.4918301 ipc
BenchmarkOverhead/49152B	   3997876	525.64462 ns/op	93508.044 MB/s	0.041549908 cy/B	0.12597657 ins/B	3.0319337 ipc
BenchmarkScalar/49152B	     19162	109390.12 ns/op	449.32761 MB/s	8.6510562 cy/B	32.501405 ins/B	3.7569291 ipc
BenchmarkAvx512bw_harvey_seal_1KB/49152B	   2202807	951.75261 ns/op	51643.672 MB/s	0.067527925 cy/B	0.16754151 ins/B	2.48107 ipc
BenchmarkAvx512bw_harvey_seal_512B/49152B	   1774193	1184.7784 ns/op	41486.238 MB/s	0.084030418 cy/B	0.23101808 ins/B	2.7492196 ipc
BenchmarkAvx512bw_harvey_seal_256B/49152B	   1130123	1858.7774 ns/op	26443.188 MB/s	0.13183518 cy/B	0.35046388 ins/B	2.6583487 ipc
BenchmarkCount16avx512/49152B	   4043950	518.96711 ns/op	94711.205 MB/s	0.03682517 cy/B	0.093973799 ins/B	2.5518904 ipc
BenchmarkCount16avx2/49152B	   1572817	1334.3519 ns/op	36835.86 MB/s	0.10549453 cy/B	0.26139324 ins/B	2.4777896 ipc
BenchmarkOverhead/65536B	   3014191	696.75847 ns/op	94058.419 MB/s	0.041307366 cy/B	0.12573243 ins/B	3.0438258 ipc
BenchmarkScalar/65536B	     14350	146198.76 ns/op	448.26645 MB/s	8.6680278 cy/B	32.501054 ins/B	3.7495327 ipc
BenchmarkAvx512bw_harvey_seal_1KB/65536B	   1760558	1193.0316 ns/op	54932.326 MB/s	0.063471647 cy/B	0.15715028 ins/B	2.475913 ipc
BenchmarkAvx512bw_harvey_seal_512B/65536B	   1396501	1503.445 ns/op	43590.553 MB/s	0.079986997 cy/B	0.22062684 ins/B	2.7582838 ipc
BenchmarkAvx512bw_harvey_seal_256B/65536B	    871099	2410.5263 ns/op	27187.424 MB/s	0.12825889 cy/B	0.34194948 ins/B	2.6660879 ipc
BenchmarkCount16avx512/65536B	   3064080	687.73116 ns/op	95293.05 MB/s	0.036586232 cy/B	0.093185429 ins/B	2.5470081 ipc
BenchmarkCount16avx2/65536B	   1187540	1769.8787 ns/op	37028.525 MB/s	0.10495477 cy/B	0.26049806 ins/B	2.482003 ipc
BenchmarkOverhead/98304B	   2020692	1039.8824 ns/op	94533.765 MB/s	0.04108133 cy/B	0.12548829 ins/B	3.0546305 ipc
BenchmarkScalar/98304B	      9553	220102.62 ns/op	446.62804 MB/s	8.6969178 cy/B	32.500703 ins/B	3.7370369 ipc
BenchmarkAvx512bw_harvey_seal_1KB/98304B	   1247266	1699.1409 ns/op	57855.121 MB/s	0.060244351 cy/B	0.14675904 ins/B	2.4360631 ipc
BenchmarkAvx512bw_harvey_seal_512B/98304B	    983506	2135.9048 ns/op	46024.522 MB/s	0.075762438 cy/B	0.2102356 ins/B	2.7749319 ipc
BenchmarkAvx512bw_harvey_seal_256B/98304B	    596334	3522.6891 ns/op	27905.954 MB/s	0.1249215 cy/B	0.33343507 ins/B	2.6691568 ipc
BenchmarkCount16avx512/98304B	   2061025	1018.7359 ns/op	96496.064 MB/s	0.036128376 cy/B	0.092397058 ins/B	2.557465 ipc
BenchmarkCount16avx2/98304B	    792816	2647.5345 ns/op	37130.394 MB/s	0.10465577 cy/B	0.25960287 ins/B	2.4805404 ipc
BenchmarkOverhead/131072B	   1518253	1382.1038 ns/op	94835.132 MB/s	0.040976906 cy/B	0.12536621 ins/B	3.0594358 ipc
BenchmarkScalar/131072B	      7121	294833.11 ns/op	444.56336 MB/s	8.7418767 cy/B	32.500527 ins/B	3.7177975 ipc
BenchmarkAvx512bw_harvey_seal_1KB/131072B	    990485	2119.0511 ns/op	61854.102 MB/s	0.056377989 cy/B	0.14156342 ins/B	2.5109697 ipc
BenchmarkAvx512bw_harvey_seal_512B/131072B	    758646	2767.615 ns/op	47359.188 MB/s	0.073604217 cy/B	0.20503999 ins/B	2.7857098 ipc
BenchmarkAvx512bw_harvey_seal_256B/131072B	    453609	4627.8157 ns/op	28322.649 MB/s	0.12307558 cy/B	0.32917787 ins/B	2.6745994 ipc
BenchmarkCount16avx512/131072B	   1557165	1343.139 ns/op	97586.329 MB/s	0.035736009 cy/B	0.092002872 ins/B	2.5745144 ipc
BenchmarkCount16avx2/131072B	    597816	3504.467 ns/op	37401.408 MB/s	0.10387264 cy/B	0.25915528 ins/B	2.4949331 ipc
BenchmarkOverhead/196608B	   1016026	2066.464 ns/op	95142.232 MB/s	0.040841666 cy/B	0.12524414 ins/B	3.0665778 ipc
BenchmarkScalar/196608B	      4767	440698.63 ns/op	446.128 MB/s	8.7089738 cy/B	32.500352 ins/B	3.7318233 ipc
BenchmarkAvx512bw_harvey_seal_1KB/196608B	    669946	3140.9149 ns/op	62595.774 MB/s	0.055687601 cy/B	0.1363678 ins/B	2.4488001 ipc
BenchmarkAvx512bw_harvey_seal_512B/196608B	    521393	4025.8467 ns/op	48836.435 MB/s	0.071382832 cy/B	0.19984437 ins/B	2.7996139 ipc
BenchmarkAvx512bw_harvey_seal_256B/196608B	    306783	6841.4362 ns/op	28737.825 MB/s	0.12134992 cy/B	0.32492067 ins/B	2.6775516 ipc
BenchmarkCount16avx512/196608B	   1046792	2005.7895 ns/op	98020.253 MB/s	0.035554205 cy/B	0.091608687 ins/B	2.5765922 ipc
BenchmarkCount16avx2/196608B	    398867	5253.818 ns/op	37421.928 MB/s	0.10385221 cy/B	0.25870769 ins/B	2.491114 ipc
BenchmarkOverhead/262144B	    762625	2752.6836 ns/op	95232.159 MB/s	0.040808844 cy/B	0.12518311 ins/B	3.0675485 ipc
BenchmarkScalar/262144B	      3559	586917.85 ns/op	446.64513 MB/s	8.6994215 cy/B	32.500264 ins/B	3.7359109 ipc
BenchmarkAvx512bw_harvey_seal_1KB/262144B	    509026	4130.291 ns/op	63468.651 MB/s	0.054924235 cy/B	0.13376999 ins/B	2.4355368 ipc
BenchmarkAvx512bw_harvey_seal_512B/262144B	    394573	5313.1963 ns/op	49338.286 MB/s	0.070600829 cy/B	0.19724656 ins/B	2.7938278 ipc
BenchmarkAvx512bw_harvey_seal_256B/262144B	    231413	9087.923 ns/op	28845.315 MB/s	0.12068437 cy/B	0.32279207 ins/B	2.6746799 ipc
BenchmarkCount16avx512/262144B	    781189	2678.7251 ns/op	97861.478 MB/s	0.035592079 cy/B	0.091411595 ins/B	2.5683128 ipc
BenchmarkCount16avx2/262144B	    300016	7018.5887 ns/op	37349.959 MB/s	0.10398256 cy/B	0.2584839 ins/B	2.485839 ipc
BenchmarkOverhead/393216B	    509243	4125.986 ns/op	95302.311 MB/s	0.040769444 cy/B	0.12512207 ins/B	3.069016 ipc
BenchmarkScalar/393216B	      2369	887499.55 ns/op	443.0605 MB/s	8.766945 cy/B	32.500176 ins/B	3.7071267 ipc
BenchmarkAvx512bw_harvey_seal_1KB/393216B	    336628	6231.771 ns/op	63098.596 MB/s	0.055234253 cy/B	0.13117219 ins/B	2.3748341 ipc
BenchmarkAvx512bw_harvey_seal_512B/393216B	    264957	7910.5583 ns/op	49707.743 MB/s	0.070150219 cy/B	0.19464875 ins/B	2.7747419 ipc
BenchmarkAvx512bw_harvey_seal_256B/393216B	    154307	13588.868 ns/op	28936.626 MB/s	0.12049111 cy/B	0.32066346 ins/B	2.6613039 ipc
BenchmarkCount16avx512/393216B	    524038	4020.4859 ns/op	97803.103 MB/s	0.035648897 cy/B	0.091214502 ins/B	2.5586907 ipc
BenchmarkCount16avx2/393216B	    200108	10544.58 ns/op	37290.817 MB/s	0.10418391 cy/B	0.2582601 ins/B	2.4788866 ipc
BenchmarkOverhead/524288B	    382134	5498.2933 ns/op	95354.681 MB/s	0.040747745 cy/B	0.12509156 ins/B	3.0699014 ipc
BenchmarkScalar/524288B	      1786	1177899.8 ns/op	445.10408 MB/s	8.7190677 cy/B	32.500132 ins/B	3.7274779 ipc
BenchmarkAvx512bw_harvey_seal_1KB/524288B	    258721	8239.7959 ns/op	63628.761 MB/s	0.054647111 cy/B	0.12987328 ins/B	2.3765809 ipc
BenchmarkAvx512bw_harvey_seal_512B/524288B	    199548	10514.651 ns/op	49862.614 MB/s	0.069791911 cy/B	0.19334985 ins/B	2.7703762 ipc
BenchmarkAvx512bw_harvey_seal_256B/524288B	    115920	18107.76 ns/op	28953.775 MB/s	0.12045643 cy/B	0.31959916 ins/B	2.6532346 ipc
BenchmarkCount16avx512/524288B	    387736	5412.2716 ns/op	96870.231 MB/s	0.035996873 cy/B	0.091154102 ins/B	2.5322783 ipc
BenchmarkCount16avx2/524288B	    149883	14037.525 ns/op	37349.035 MB/s	0.10402327 cy/B	0.25820542 ins/B	2.4821891 ipc
BenchmarkOverhead/786432B	    234390	8959.8899 ns/op	87772.507 MB/s	0.044259015 cy/B	0.12506104 ins/B	2.8256625 ipc
BenchmarkScalar/786432B	      1192	1761502.2 ns/op	446.45532 MB/s	8.6999547 cy/B	32.500089 ins/B	3.7356618 ipc
BenchmarkAvx512bw_harvey_seal_1KB/786432B	    161483	13022.191 ns/op	60391.681 MB/s	0.057710334 cy/B	0.12857438 ins/B	2.2279264 ipc
BenchmarkAvx512bw_harvey_seal_512B/786432B	    128588	16327.785 ns/op	48165.261 MB/s	0.072350103 cy/B	0.19205094 ins/B	2.6544667 ipc
BenchmarkAvx512bw_harvey_seal_256B/786432B	     76286	27537.227 ns/op	28558.867 MB/s	0.12204106 cy/B	0.31853486 ins/B	2.6100631 ipc
BenchmarkCount16avx512/786432B	    229980	9139.4363 ns/op	86048.195 MB/s	0.040518938 cy/B	0.091042841 ins/B	2.2469207 ipc
BenchmarkCount16avx2/786432B	     97480	21513.125 ns/op	36555.917 MB/s	0.10625807 cy/B	0.25807445 ins/B	2.4287516 ipc
BenchmarkOverhead/1048576B	    137132	15306.99 ns/op	68503.083 MB/s	0.05671216 cy/B	0.12504578 ins/B	2.2049201 ipc
BenchmarkScalar/1048576B	       893	2357042.9 ns/op	444.86929 MB/s	8.7367596 cy/B	32.500067 ins/B	3.7199223 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1048576B	     98831	21302.646 ns/op	49222.806 MB/s	0.070833187 cy/B	0.12792493 ins/B	1.8060027 ipc
BenchmarkAvx512bw_harvey_seal_512B/1048576B	     85435	24563.483 ns/op	42688.409 MB/s	0.081682757 cy/B	0.19140149 ins/B	2.34323 ipc
BenchmarkAvx512bw_harvey_seal_256B/1048576B	     54736	38221.109 ns/op	27434.473 MB/s	0.1270868 cy/B	0.31800271 ins/B	2.5022481 ipc
BenchmarkCount16avx512/1048576B	    126671	16588.163 ns/op	63212.304 MB/s	0.055144397 cy/B	0.091006285 ins/B	1.6503269 ipc
BenchmarkCount16avx2/1048576B	     69089	30440.591 ns/op	34446.637 MB/s	0.11282914 cy/B	0.25803758 ins/B	2.2869764 ipc
BenchmarkOverhead/1572864B	     41891	50152.749 ns/op	31361.471 MB/s	0.12384676 cy/B	0.12503053 ins/B	1.0095583 ipc
BenchmarkScalar/1572864B	       598	3521311.5 ns/op	446.66994 MB/s	8.6911654 cy/B	32.500045 ins/B	3.7394346 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1572864B	     39501	53157.064 ns/op	29588.993 MB/s	0.117798 cy/B	0.12727548 ins/B	1.0804553 ipc
BenchmarkAvx512bw_harvey_seal_512B/1572864B	     38491	54608.732 ns/op	28802.427 MB/s	0.12099716 cy/B	0.19075204 ins/B	1.5765002 ipc
BenchmarkAvx512bw_harvey_seal_256B/1572864B	     32973	63571.896 ns/op	24741.499 MB/s	0.14085259 cy/B	0.31747056 ins/B	2.2539207 ipc
BenchmarkCount16avx512/1572864B	     40757	51548.221 ns/op	30512.479 MB/s	0.11418249 cy/B	0.090957017 ins/B	0.79659342 ipc
BenchmarkCount16avx2/1572864B	     37770	55661.912 ns/op	28257.456 MB/s	0.13747698 cy/B	0.25798163 ins/B	1.8765442 ipc
BenchmarkOverhead/2097152B	     27858	75376.047 ns/op	27822.525 MB/s	0.13960822 cy/B	0.1250229 ins/B	0.89552676 ipc
BenchmarkScalar/2097152B	       450	4694110.3 ns/op	446.7624 MB/s	8.6953631 cy/B	32.500034 ins/B	3.7376281 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2097152B	     27488	76405.603 ns/op	27447.621 MB/s	0.12701202 cy/B	0.12695075 ins/B	0.99951762 ipc
BenchmarkAvx512bw_harvey_seal_512B/2097152B	     27482	76449.328 ns/op	27431.922 MB/s	0.12701604 cy/B	0.19042732 ins/B	1.4992383 ipc
BenchmarkAvx512bw_harvey_seal_256B/2097152B	     24244	86737.84 ns/op	24178.052 MB/s	0.14421976 cy/B	0.31720449 ins/B	2.1994524 ipc
BenchmarkCount16avx512/2097152B	     27566	76174.575 ns/op	27530.866 MB/s	0.12664634 cy/B	0.090932382 ins/B	0.71800247 ipc
BenchmarkCount16avx2/2097152B	     27634	75990.465 ns/op	27597.568 MB/s	0.14075965 cy/B	0.25795366 ins/B	1.8325824 ipc
BenchmarkOverhead/3145728B	     17633	119114.82 ns/op	26409.207 MB/s	0.14707714 cy/B	0.12501527 ins/B	0.84999798 ipc
BenchmarkScalar/3145728B	       298	7066376.8 ns/op	445.16845 MB/s	8.7244323 cy/B	32.500023 ins/B	3.7251734 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3145728B	     17211	122009.5 ns/op	25782.649 MB/s	0.13519409 cy/B	0.12662603 ins/B	0.93662401 ipc
BenchmarkAvx512bw_harvey_seal_512B/3145728B	     17160	122332.53 ns/op	25714.566 MB/s	0.13554496 cy/B	0.19010259 ins/B	1.4025058 ipc
BenchmarkAvx512bw_harvey_seal_256B/3145728B	     16302	128899.48 ns/op	24404.504 MB/s	0.14241696 cy/B	0.31693841 ins/B	2.225426 ipc
BenchmarkCount16avx512/3145728B	     17219	121933.03 ns/op	25798.817 MB/s	0.13470747 cy/B	0.090907746 ins/B	0.67485302 ipc
BenchmarkCount16avx2/3145728B	     17527	119746.02 ns/op	26270 MB/s	0.14789007 cy/B	0.25792568 ins/B	1.7440365 ipc
BenchmarkOverhead/4194304B	     13219	158866.95 ns/op	26401.362 MB/s	0.14713833 cy/B	0.12501146 ins/B	0.8496186 ipc
BenchmarkScalar/4194304B	       225	9352151.7 ns/op	448.48545 MB/s	8.6605846 cy/B	32.500017 ins/B	3.7526355 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4194304B	     12907	162717.64 ns/op	25776.578 MB/s	0.13522546 cy/B	0.12646319 ins/B	0.93520247 ipc
BenchmarkAvx512bw_harvey_seal_512B/4194304B	     12865	163263.23 ns/op	25690.438 MB/s	0.13566686 cy/B	0.18993975 ins/B	1.4000453 ipc
BenchmarkAvx512bw_harvey_seal_256B/4194304B	     12135	172800.89 ns/op	24272.467 MB/s	0.14364527 cy/B	0.3168049 ins/B	2.205467 ipc
BenchmarkCount16avx512/4194304B	     12933	162411.46 ns/op	25825.172 MB/s	0.13497577 cy/B	0.090895428 ins/B	0.67342032 ipc
BenchmarkCount16avx2/4194304B	     13139	159843.59 ns/op	26240.051 MB/s	0.14803847 cy/B	0.2579117 ins/B	1.7421938 ipc
BenchmarkOverhead/6291456B	      8743	240147.5 ns/op	26198.299 MB/s	0.14826584 cy/B	0.12500764 ins/B	0.84313181 ipc
BenchmarkScalar/6291456B	       150	14060016 ns/op	447.47146 MB/s	8.6780797 cy/B	32.500012 ins/B	3.7450695 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6291456B	      8383	250519.62 ns/op	25113.626 MB/s	0.13877084 cy/B	0.12639254 ins/B	0.91080038 ipc
BenchmarkAvx512bw_harvey_seal_512B/6291456B	      8337	251952.7 ns/op	24970.782 MB/s	0.13957191 cy/B	0.1898691 ins/B	1.3603676 ipc
BenchmarkAvx512bw_harvey_seal_256B/6291456B	      7738	270715.37 ns/op	23240.114 MB/s	0.149961 cy/B	0.31676358 ins/B	2.1123064 ipc
BenchmarkCount16avx512/6291456B	      8523	246261.31 ns/op	25547.886 MB/s	0.13643249 cy/B	0.09088311 ins/B	0.66613977 ipc
BenchmarkCount16avx2/6291456B	      8525	246133.5 ns/op	25561.153 MB/s	0.15195701 cy/B	0.25789771 ins/B	1.6971755 ipc
BenchmarkOverhead/8388608B	      6460	324935.41 ns/op	25816.232 MB/s	0.1503599 cy/B	0.12500574 ins/B	0.83137683 ipc
BenchmarkScalar/8388608B	       113	18735388 ns/op	447.74136 MB/s	8.6758106 cy/B	32.500009 ins/B	3.7460487 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8388608B	      6001	350664.34 ns/op	23922.045 MB/s	0.14555257 cy/B	0.12628831 ins/B	0.86764739 ipc
BenchmarkAvx512bw_harvey_seal_512B/8388608B	      5814	360934.78 ns/op	23241.34 MB/s	0.14989408 cy/B	0.18976487 ins/B	1.2659931 ipc
BenchmarkAvx512bw_harvey_seal_256B/8388608B	      4928	425446.09 ns/op	19717.206 MB/s	0.17664105 cy/B	0.31667401 ins/B	1.7927543 ipc
BenchmarkCount16avx512/8388608B	      6278	334362.68 ns/op	25088.35 MB/s	0.13888226 cy/B	0.090876951 ins/B	0.65434528 ipc
BenchmarkCount16avx2/8388608B	      5688	368687.08 ns/op	22752.65 MB/s	0.17019659 cy/B	0.25789072 ins/B	1.515252 ipc
BenchmarkOverhead/12582912B	      4098	512246.53 ns/op	24564.172 MB/s	0.15799348 cy/B	0.12500383 ins/B	0.79119612 ipc
BenchmarkScalar/12582912B	        75	28091573 ns/op	447.9248 MB/s	8.6721613 cy/B	32.500006 ins/B	3.7476248 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12582912B	      3530	599824.45 ns/op	20977.658 MB/s	0.16598843 cy/B	0.12623002 ins/B	0.76047481 ipc
BenchmarkAvx512bw_harvey_seal_512B/12582912B	      3316	632064.52 ns/op	19907.639 MB/s	0.17497112 cy/B	0.18970658 ins/B	1.0842165 ipc
BenchmarkAvx512bw_harvey_seal_256B/12582912B	      2682	781061.79 ns/op	16110.008 MB/s	0.21626201 cy/B	0.31663039 ins/B	1.4641054 ipc
BenchmarkCount16avx512/12582912B	      3992	526678.41 ns/op	23891.073 MB/s	0.14576219 cy/B	0.090870793 ins/B	0.62341813 ipc
BenchmarkCount16avx2/12582912B	      3195	658775.13 ns/op	19100.466 MB/s	0.20318346 cy/B	0.25788373 ins/B	1.2692161 ipc
BenchmarkOverhead/16777216B	      2709	776244.59 ns/op	21613.311 MB/s	0.1796089 cy/B	0.12500288 ins/B	0.69597261 ipc
BenchmarkScalar/16777216B	        56	37452063 ns/op	447.96507 MB/s	8.674825 cy/B	32.500005 ins/B	3.7464738 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16777216B	      2344	895930.94 ns/op	18726.015 MB/s	0.18595607 cy/B	0.12620087 ins/B	0.6786596 ipc
BenchmarkAvx512bw_harvey_seal_512B/16777216B	      2242	937091.19 ns/op	17903.504 MB/s	0.19392671 cy/B	0.18967744 ins/B	0.97808826 ipc
BenchmarkAvx512bw_harvey_seal_256B/16777216B	      1861	1128459.3 ns/op	14867.365 MB/s	0.23418086 cy/B	0.31660857 ins/B	1.3519831 ipc
BenchmarkCount16avx512/16777216B	      2572	815281.38 ns/op	20578.436 MB/s	0.16922753 cy/B	0.090867716 ins/B	0.53695588 ipc
BenchmarkCount16avx2/16777216B	      2153	971789.03 ns/op	17264.257 MB/s	0.22482374 cy/B	0.25788023 ins/B	1.1470329 ipc
BenchmarkOverhead/25165824B	      1660	1266338.6 ns/op	19872.903 MB/s	0.19527082 cy/B	0.12500193 ins/B	0.64014648 ipc
BenchmarkScalar/25165824B	        38	56362211 ns/op	446.50172 MB/s	8.6993115 cy/B	32.500004 ins/B	3.7359282 ipc
BenchmarkAvx512bw_harvey_seal_1KB/25165824B	      1487	1415049.7 ns/op	17784.41 MB/s	0.19582354 cy/B	0.12617173 ins/B	0.64431337 ipc
BenchmarkAvx512bw_harvey_seal_512B/25165824B	      1435	1463752.7 ns/op	17192.675 MB/s	0.20255376 cy/B	0.18964829 ins/B	0.93628622 ipc
BenchmarkAvx512bw_harvey_seal_256B/25165824B	      1202	1740768.2 ns/op	14456.734 MB/s	0.24093277 cy/B	0.31658676 ins/B	1.3140046 ipc
BenchmarkCount16avx512/25165824B	      1578	1330199 ns/op	18918.841 MB/s	0.18415986 cy/B	0.090864637 ins/B	0.49340087 ipc
BenchmarkCount16avx2/25165824B	      1384	1527409.7 ns/op	16476.146 MB/s	0.2355739 cy/B	0.25787674 ins/B	1.0946745 ipc
BenchmarkOverhead/33554432B	      1169	1798186.2 ns/op	18660.154 MB/s	0.20798751 cy/B	0.12500145 ins/B	0.60100458 ipc
BenchmarkScalar/33554432B	        28	75127380 ns/op	446.63386 MB/s	8.6930504 cy/B	32.500003 ins/B	3.7386189 ipc
BenchmarkAvx512bw_harvey_seal_1KB/33554432B	      1054	1976332.5 ns/op	16978.131 MB/s	0.20510341 cy/B	0.12615715 ins/B	0.61509047 ipc
BenchmarkAvx512bw_harvey_seal_512B/33554432B	      1019	2058808.7 ns/op	16297.984 MB/s	0.21363864 cy/B	0.18963372 ins/B	0.88763771 ipc
BenchmarkAvx512bw_harvey_seal_256B/33554432B	       833	2530987.5 ns/op	13257.447 MB/s	0.26260001 cy/B	0.31657585 ins/B	1.2055439 ipc
BenchmarkCount16avx512/33554432B	      1128	1857537.7 ns/op	18063.93 MB/s	0.19283209 cy/B	0.090862501 ins/B	0.4712001 ipc
BenchmarkCount16avx2/33554432B	       996	2102630.9 ns/op	15958.308 MB/s	0.24320271 cy/B	0.25787499 ins/B	1.0603294 ipc
BenchmarkOverhead/50331648B	       727	2888062.4 ns/op	17427.479 MB/s	0.22270272 cy/B	0.12500097 ins/B	0.56129072 ipc
BenchmarkScalar/50331648B	        19	1.129239e+08 ns/op	445.71299 MB/s	8.7146608 cy/B	32.500002 ins/B	3.7293479 ipc
BenchmarkAvx512bw_harvey_seal_1KB/50331648B	       676	3108320.5 ns/op	16192.554 MB/s	0.21513688 cy/B	0.12614258 ins/B	0.5863364 ipc
BenchmarkAvx512bw_harvey_seal_512B/50331648B	       628	3347610.9 ns/op	15035.095 MB/s	0.23146859 cy/B	0.18961915 ins/B	0.81920033 ipc
BenchmarkAvx512bw_harvey_seal_256B/50331648B	       538	3914765.2 ns/op	12856.875 MB/s	0.27076824 cy/B	0.31656494 ins/B	1.1691362 ipc
BenchmarkCount16avx512/50331648B	       703	2983404.7 ns/op	16870.54 MB/s	0.2064366 cy/B	0.090861161 ins/B	0.44014075 ipc
BenchmarkCount16avx2/50331648B	       618	3399815.7 ns/op	14804.228 MB/s	0.26219964 cy/B	0.25787324 ins/B	0.98349961 ipc
BenchmarkOverhead/67108864B	       542	3873558.6 ns/op	17324.861 MB/s	0.22404095 cy/B	0.12500073 ins/B	0.557937 ipc
BenchmarkScalar/67108864B	        14	1.5010619e+08 ns/op	447.07592 MB/s	8.6889096 cy/B	32.500002 ins/B	3.7404005 ipc
BenchmarkAvx512bw_harvey_seal_1KB/67108864B	       507	4169064.9 ns/op	16096.863 MB/s	0.21646093 cy/B	0.12613529 ins/B	0.58271623 ipc
BenchmarkAvx512bw_harvey_seal_512B/67108864B	       474	4445983 ns/op	15094.269 MB/s	0.22918655 cy/B	0.18961186 ins/B	0.8273254 ipc
BenchmarkAvx512bw_harvey_seal_256B/67108864B	       403	5219531.4 ns/op	12857.258 MB/s	0.27086861 cy/B	0.31655949 ins/B	1.1686828 ipc
BenchmarkCount16avx512/67108864B	       523	4018017.1 ns/op	16701.986 MB/s	0.20845349 cy/B	0.090860491 ins/B	0.43587895 ipc
BenchmarkCount16avx2/67108864B	       465	4508110.7 ns/op	14886.25 MB/s	0.26082948 cy/B	0.25787237 ins/B	0.98866266 ipc
BenchmarkOverhead/100663296B	       355	5927091.9 ns/op	16983.589 MB/s	0.22866108 cy/B	0.1250005 ins/B	0.54666276 ipc
BenchmarkScalar/100663296B	        10	2.2568839e+08 ns/op	446.02781 MB/s	8.7073055 cy/B	32.500001 ins/B	3.7324981 ipc
BenchmarkAvx512bw_harvey_seal_1KB/100663296B	       332	6374998.3 ns/op	15790.325 MB/s	0.22068872 cy/B	0.12612801 ins/B	0.57151996 ipc
BenchmarkAvx512bw_harvey_seal_512B/100663296B	       316	6633659.6 ns/op	15174.625 MB/s	0.22960687 cy/B	0.18960457 ins/B	0.82577918 ipc
BenchmarkAvx512bw_harvey_seal_256B/100663296B	       267	7882753.9 ns/op	12770.067 MB/s	0.27271304 cy/B	0.31655404 ins/B	1.1607587 ipc
BenchmarkCount16avx512/100663296B	       343	6120285.2 ns/op	16447.485 MB/s	0.21178251 cy/B	0.09085982 ins/B	0.4290242 ipc
BenchmarkCount16avx2/100663296B	       305	6873970.3 ns/op	14644.127 MB/s	0.26504636 cy/B	0.25787149 ins/B	0.97292977 ipc
BenchmarkOverhead/134217728B	       262	7990977.9 ns/op	16796.158 MB/s	0.23106333 cy/B	0.12500038 ins/B	0.54097885 ipc
BenchmarkScalar/134217728B	         7	3.0094624e+08 ns/op	445.98574 MB/s	8.7085537 cy/B	32.500001 ins/B	3.7319631 ipc
BenchmarkAvx512bw_harvey_seal_1KB/134217728B	       246	8575419.5 ns/op	15651.447 MB/s	0.22263808 cy/B	0.12612437 ins/B	0.56649953 ipc
BenchmarkAvx512bw_harvey_seal_512B/134217728B	       232	9061987 ns/op	14811.07 MB/s	0.23528168 cy/B	0.18960093 ins/B	0.80584655 ipc
BenchmarkAvx512bw_harvey_seal_256B/134217728B	       200	10543822 ns/op	12729.514 MB/s	0.27384674 cy/B	0.31655131 ins/B	1.1559433 ipc
BenchmarkCount16avx512/134217728B	       255	8255842 ns/op	16257.303 MB/s	0.21430947 cy/B	0.090859634 ins/B	0.42396463 ipc
BenchmarkCount16avx2/134217728B	       227	9263412.1 ns/op	14489.016 MB/s	0.26803767 cy/B	0.25787105 ins/B	0.96207018 ipc
BenchmarkOverhead/201326592B	       170	12351041 ns/op	16300.375 MB/s	0.2382719 cy/B	0.12500026 ins/B	0.52461184 ipc
BenchmarkScalar/201326592B	         5	4.5365371e+08 ns/op	443.78915 MB/s	8.7423622 cy/B	32.500001 ins/B	3.7175308 ipc
BenchmarkAvx512bw_harvey_seal_1KB/201326592B	       160	13143379 ns/op	15317.72 MB/s	0.22755007 cy/B	0.12612072 ins/B	0.55425482 ipc
BenchmarkAvx512bw_harvey_seal_512B/201326592B	       150	14035435 ns/op	14344.164 MB/s	0.24281603 cy/B	0.18959729 ins/B	0.78082691 ipc
BenchmarkAvx512bw_harvey_seal_256B/201326592B	       132	15934994 ns/op	12634.243 MB/s	0.27570762 cy/B	0.31654858 ins/B	1.1481314 ipc
BenchmarkCount16avx512/201326592B	       165	12738967 ns/op	15803.997 MB/s	0.2205002 cy/B	0.09085925 ins/B	0.41205971 ipc
BenchmarkCount16avx2/201326592B	       145	14504686 ns/op	13880.107 MB/s	0.27977978 cy/B	0.25787062 ins/B	0.92169142 ipc
BenchmarkOverhead/268435456B	       128	16719357 ns/op	16055.369 MB/s	0.24186152 cy/B	0.1250002 ins/B	0.51682548 ipc
BenchmarkScalar/268435456B	         4	6.0169623e+08 ns/op	446.13119 MB/s	8.6982853 cy/B	32.500001 ins/B	3.7363687 ipc
BenchmarkAvx512bw_harvey_seal_1KB/268435456B	       121	17575024 ns/op	15273.689 MB/s	0.22818339 cy/B	0.1261189 ins/B	0.55270852 ipc
BenchmarkAvx512bw_harvey_seal_512B/268435456B	       112	18777872 ns/op	14295.307 MB/s	0.24373227 cy/B	0.18959547 ins/B	0.77788412 ipc
BenchmarkAvx512bw_harvey_seal_256B/268435456B	        99	21275740 ns/op	12616.974 MB/s	0.27616518 cy/B	0.31654722 ins/B	1.1462242 ipc
BenchmarkCount16avx512/268435456B	       123	17149983 ns/op	15652.229 MB/s	0.22266997 cy/B	0.090859132 ins/B	0.40804395 ipc
BenchmarkCount16avx2/268435456B	       108	19437374 ns/op	13810.274 MB/s	0.2811857 cy/B	0.25787051 ins/B	0.9170826 ipc
BenchmarkOverhead/402653184B	        86	24581082 ns/op	16380.613 MB/s	0.23701172 cy/B	0.12500014 ins/B	0.52740067 ipc
BenchmarkScalar/402653184B	         3	9.0219955e+08 ns/op	446.30169 MB/s	8.7012924 cy/B	32.500001 ins/B	3.7350774 ipc
BenchmarkAvx512bw_harvey_seal_1KB/402653184B	        81	25911240 ns/op	15539.711 MB/s	0.22422321 cy/B	0.12611708 ins/B	0.56246221 ipc
BenchmarkAvx512bw_harvey_seal_512B/402653184B	        76	27678165 ns/op	14547.683 MB/s	0.23952706 cy/B	0.18959364 ins/B	0.7915333 ipc
BenchmarkAvx512bw_harvey_seal_256B/402653184B	        66	31947713 ns/op	12603.506 MB/s	0.27646383 cy/B	0.31654585 ins/B	1.1449811 ipc
BenchmarkCount16avx512/402653184B	        83	25349456 ns/op	15884.096 MB/s	0.21931835 cy/B	0.090858964 ins/B	0.4142789 ipc
BenchmarkCount16avx2/402653184B	        74	28445178 ns/op	14155.411 MB/s	0.27431858 cy/B	0.25787026 ins/B	0.94003932 ipc
BenchmarkOverhead/536870912B	        64	32818293 ns/op	16358.892 MB/s	0.23730547 cy/B	0.12500011 ins/B	0.5267477 ipc
BenchmarkScalar/536870912B	         2	1.2044987e+09 ns/op	445.72144 MB/s	8.7103999 cy/B	32.500001 ins/B	3.7311721 ipc
BenchmarkAvx512bw_harvey_seal_1KB/536870912B	        61	34433108 ns/op	15591.707 MB/s	0.22348367 cy/B	0.12611617 ins/B	0.56431939 ipc
BenchmarkAvx512bw_harvey_seal_512B/536870912B	        57	36973427 ns/op	14520.453 MB/s	0.239936 cy/B	0.18959273 ins/B	0.79018043 ipc
BenchmarkAvx512bw_harvey_seal_256B/536870912B	        50	42682781 ns/op	12578.161 MB/s	0.27675457 cy/B	0.31654517 ins/B	1.1437758 ipc
BenchmarkCount16avx512/536870912B	        63	33849100 ns/op	15860.714 MB/s	0.21970239 cy/B	0.09085888 ins/B	0.41355436 ipc
BenchmarkCount16avx2/536870912B	        56	38014520 ns/op	14122.785 MB/s	0.27488369 cy/B	0.25787018 ins/B	0.93810654 ipc
BenchmarkOverhead/805306368B	        42	50324607 ns/op	16002.239 MB/s	0.24258958 cy/B	0.12500008 ins/B	0.51527389 ipc
BenchmarkScalar/805306368B	         2	1.8118565e+09 ns/op	444.46475 MB/s	8.7378042 cy/B	32.500001 ins/B	3.71947 ipc
BenchmarkAvx512bw_harvey_seal_1KB/805306368B	        40	53303900 ns/op	15107.832 MB/s	0.23057493 cy/B	0.12611526 ins/B	0.54695997 ipc
BenchmarkAvx512bw_harvey_seal_512B/805306368B	        37	56913602 ns/op	14149.629 MB/s	0.24608522 cy/B	0.18959182 ins/B	0.77043156 ipc
BenchmarkAvx512bw_harvey_seal_256B/805306368B	        33	64127382 ns/op	12557.917 MB/s	0.27723467 cy/B	0.31654449 ins/B	1.1417926 ipc
BenchmarkCount16avx512/805306368B	        41	51736710 ns/op	15565.473 MB/s	0.22377651 cy/B	0.090858797 ins/B	0.40602474 ipc
BenchmarkCount16avx2/805306368B	        36	59025918 ns/op	13643.267 MB/s	0.28451476 cy/B	0.25787007 ins/B	0.90635043 ipc
BenchmarkOverhead/1073741824B	        32	65861950 ns/op	16302.916 MB/s	0.23806643 cy/B	0.12500006 ins/B	0.5250638 ipc
BenchmarkScalar/1073741824B	         1	2.40552e+09 ns/op	446.36578 MB/s	8.6989907 cy/B	32.500001 ins/B	3.7360657 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1073741824B	        31	69654090 ns/op	15415.345 MB/s	0.22583603 cy/B	0.1261148 ins/B	0.55843525 ipc
BenchmarkAvx512bw_harvey_seal_512B/1073741824B	        29	73621899 ns/op	14584.544 MB/s	0.23878257 cy/B	0.18959137 ins/B	0.79399165 ipc
BenchmarkAvx512bw_harvey_seal_256B/1073741824B	        25	85488340 ns/op	12560.097 MB/s	0.27728143 cy/B	0.31654415 ins/B	1.1415988 ipc
BenchmarkCount16avx512/1073741824B	        31	68298466 ns/op	15721.317 MB/s	0.22156351 cy/B	0.090858755 ins/B	0.41007996 ipc
BenchmarkCount16avx2/1073741824B	        28	76342333 ns/op	14064.829 MB/s	0.27594396 cy/B	0.25787002 ins/B	0.9345014 ipc
BenchmarkOverhead/1610612736B	        22	99329016 ns/op	16214.927 MB/s	0.23929633 cy/B	0.12500005 ins/B	0.52236509 ipc
BenchmarkScalar/1610612736B	         1	3.6269868e+09 ns/op	444.06358 MB/s	8.7409522 cy/B	32.500001 ins/B	3.7181305 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1610612736B	        20	1.0584999e+08 ns/op	15215.993 MB/s	0.22882338 cy/B	0.12611435 ins/B	0.55114276 ipc
BenchmarkAvx512bw_harvey_seal_512B/1610612736B	        19	1.1187377e+08 ns/op	14396.697 MB/s	0.2418369 cy/B	0.18959091 ins/B	0.78396189 ipc
BenchmarkAvx512bw_harvey_seal_256B/1610612736B	        17	1.284713e+08 ns/op	12536.752 MB/s	0.2774459 cy/B	0.31654381 ins/B	1.1409209 ipc
BenchmarkCount16avx512/1610612736B	        21	1.0260476e+08 ns/op	15697.252 MB/s	0.2217518 cy/B	0.090858713 ins/B	0.40973158 ipc
BenchmarkCount16avx2/1610612736B	        19	1.1520696e+08 ns/op	13980.168 MB/s	0.2775861 cy/B	0.25786996 ins/B	0.9289729 ipc
BenchmarkOverhead/1B	 858080930	2.4461087 ns/op	408.81258 MB/s	9.5016313 cy/B	24.000001 ins/B	2.5258821 ipc
BenchmarkScalar/1B	1359199356	1.5440569 ns/op	647.64453 MB/s	6.0005973 cy/B	10.000001 ins/B	1.6665009 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1B	  14416908	145.78155 ns/op	6.8595788 MB/s	508.3526 cy/B	1459 ins/B	2.8700553 ipc
BenchmarkAvx512bw_harvey_seal_512B/1B	  14420005	145.48207 ns/op	6.8736993 MB/s	507.25006 cy/B	1459 ins/B	2.8762935 ipc
BenchmarkAvx512bw_harvey_seal_256B/1B	  19407321	108.21465 ns/op	9.2408931 MB/s	377.36958 cy/B	1090 ins/B	2.8884152 ipc
BenchmarkCount16avx512/1B	 377734240	5.5536384 ns/op	180.06214 MB/s	19.368835 cy/B	60.000002 ins/B	3.0977599 ipc
BenchmarkCount16avx2/1B	 387694329	5.418844 ns/op	184.54121 MB/s	21.060455 cy/B	67.000002 ins/B	3.1813179 ipc
BenchmarkOverhead/2B	 161744812	12.969126 ns/op	154.2124 MB/s	25.200787 cy/B	19.500002 ins/B	0.77378544 ipc
BenchmarkScalar/2B	 219619029	9.5567489 ns/op	209.27619 MB/s	18.569435 cy/B	67.000002 ins/B	3.6080796 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2B	  12717433	165.01748 ns/op	12.119928 MB/s	287.71671 cy/B	796.00003 ins/B	2.7666104 ipc
BenchmarkAvx512bw_harvey_seal_512B/2B	  12793943	164.31968 ns/op	12.171397 MB/s	286.36305 cy/B	796.50003 ins/B	2.7814344 ipc
BenchmarkAvx512bw_harvey_seal_256B/2B	  16576588	126.63772 ns/op	15.793083 MB/s	220.77479 cy/B	611.50002 ins/B	2.769791 ipc
BenchmarkCount16avx512/2B	 159064447	13.196612 ns/op	151.55405 MB/s	23.002412 cy/B	30.000002 ins/B	1.3042111 ipc
BenchmarkCount16avx2/2B	 163097054	12.872114 ns/op	155.37463 MB/s	25.002679 cy/B	44.000002 ins/B	1.7598115 ipc
BenchmarkOverhead/3B	 582725608	3.603606 ns/op	832.49944 MB/s	4.6673532 cy/B	13 ins/B	2.7853046 ipc
BenchmarkScalar/3B	 219788558	9.5550959 ns/op	313.96859 MB/s	12.37959 cy/B	44.666668 ins/B	3.6080894 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3B	  12810171	163.98049 ns/op	18.294859 MB/s	190.54322 cy/B	530.66669 ins/B	2.78502 ipc
BenchmarkAvx512bw_harvey_seal_512B/3B	  12862370	163.27194 ns/op	18.374254 MB/s	189.75126 cy/B	531.00002 ins/B	2.7984005 ipc
BenchmarkAvx512bw_harvey_seal_256B/3B	  16710712	125.63968 ns/op	23.877807 MB/s	146.0523 cy/B	407.66668 ins/B	2.7912377 ipc
BenchmarkCount16avx512/3B	 377600370	5.5544005 ns/op	540.1123 MB/s	6.4557161 cy/B	20.000001 ins/B	3.0980297 ipc
BenchmarkCount16avx2/3B	 310354913	6.7647982 ns/op	443.47221 MB/s	8.7633108 cy/B	29.333334 ins/B	3.347289 ipc
BenchmarkOverhead/4B	 562212963	3.7319999 ns/op	1071.8114 MB/s	3.6254664 cy/B	10.75 ins/B	2.9651359 ipc
BenchmarkScalar/4B	 147460853	14.253424 ns/op	280.63433 MB/s	13.843279 cy/B	49.750001 ins/B	3.5938019 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4B	  12427374	168.91285 ns/op	23.680851 MB/s	147.219 cy/B	415.00001 ins/B	2.8189297 ipc
BenchmarkAvx512bw_harvey_seal_512B/4B	  12481809	168.19998 ns/op	23.781216 MB/s	146.58726 cy/B	415.25001 ins/B	2.8327837 ipc
BenchmarkAvx512bw_harvey_seal_256B/4B	  16115225	130.22386 ns/op	30.716337 MB/s	113.51244 cy/B	322.75001 ins/B	2.8433007 ipc
BenchmarkCount16avx512/4B	 373583164	5.5516533 ns/op	720.50609 MB/s	4.8401593 cy/B	15 ins/B	3.0990717 ipc
BenchmarkCount16avx2/4B	 310414054	6.7695214 ns/op	590.88372 MB/s	6.5765237 cy/B	22.000001 ins/B	3.3452325 ipc
BenchmarkOverhead/6B	 543641756	3.8626621 ns/op	1553.3329 MB/s	2.5006999 cy/B	7.8333336 ins/B	3.1324565 ipc
BenchmarkScalar/6B	 112664605	18.57856 ns/op	322.95291 MB/s	12.031385 cy/B	44.000001 ins/B	3.6571021 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6B	  12005459	174.92912 ns/op	34.299607 MB/s	101.68323 cy/B	288.00001 ins/B	2.8323255 ipc
BenchmarkAvx512bw_harvey_seal_512B/6B	  12095510	173.4273 ns/op	34.59663 MB/s	100.80082 cy/B	288.16668 ins/B	2.858773 ipc
BenchmarkAvx512bw_harvey_seal_256B/6B	  15408317	136.48033 ns/op	43.962378 MB/s	79.330562 cy/B	226.50001 ins/B	2.8551419 ipc
BenchmarkCount16avx512/6B	 378257148	5.5612572 ns/op	1078.8927 MB/s	3.2311708 cy/B	10 ins/B	3.0948535 ipc
BenchmarkCount16avx2/6B	 310284086	6.759748 ns/op	887.60706 MB/s	4.3784497 cy/B	14.666667 ins/B	3.3497398 ipc
BenchmarkOverhead/8B	 509616610	4.1192972 ns/op	1942.0789 MB/s	2.0004451 cy/B	6.3750002 ins/B	3.1867908 ipc
BenchmarkScalar/8B	  91555709	22.984024 ns/op	348.06786 MB/s	11.155409 cy/B	41.125001 ins/B	3.6865523 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8B	  11691029	179.74158 ns/op	44.508342 MB/s	78.338674 cy/B	224.50001 ins/B	2.8657622 ipc
BenchmarkAvx512bw_harvey_seal_512B/8B	  11719460	179.17431 ns/op	44.649257 MB/s	78.079157 cy/B	224.62501 ins/B	2.8768882 ipc
BenchmarkAvx512bw_harvey_seal_256B/8B	  14899722	140.82541 ns/op	56.807929 MB/s	61.373465 cy/B	178.37501 ins/B	2.9063865 ipc
BenchmarkCount16avx512/8B	 377883124	5.5587484 ns/op	1439.1729 MB/s	2.4231139 cy/B	7.5000002 ins/B	3.095191 ipc
BenchmarkCount16avx2/8B	 354679810	5.9208654 ns/op	1351.1538 MB/s	2.8758544 cy/B	9.8750002 ins/B	3.4337622 ipc
BenchmarkOverhead/12B	 452768738	4.6362919 ns/op	2588.2753 MB/s	1.5013051 cy/B	4.9166668 ins/B	3.2749285 ipc
BenchmarkScalar/12B	  65616206	31.998246 ns/op	375.02056 MB/s	10.362965 cy/B	38.250001 ins/B	3.6910288 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12B	  11009290	190.92313 ns/op	62.852521 MB/s	55.48209 cy/B	161.00001 ins/B	2.9018374 ipc
BenchmarkAvx512bw_harvey_seal_512B/12B	  11035842	190.14641 ns/op	63.109264 MB/s	55.196951 cy/B	161.08334 ins/B	2.9183376 ipc
BenchmarkAvx512bw_harvey_seal_256B/12B	  13787373	152.48989 ns/op	78.69374 MB/s	44.287514 cy/B	130.25 ins/B	2.9410096 ipc
BenchmarkCount16avx512/12B	 386742055	5.4433968 ns/op	2204.5058 MB/s	1.5792953 cy/B	5.0833335 ins/B	3.2187353 ipc
BenchmarkCount16avx2/12B	 274906072	7.6868296 ns/op	1561.1118 MB/s	2.4880245 cy/B	8.3333335 ins/B	3.3493776 ipc
BenchmarkOverhead/16B	 563100218	3.7250805 ns/op	4295.2092 MB/s	0.90423841 cy/B	3.0625001 ins/B	3.3868281 ipc
BenchmarkScalar/16B	  51579305	40.699925 ns/op	393.12112 MB/s	9.8790172 cy/B	36.812501 ins/B	3.7263323 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16B	  11698450	179.42756 ns/op	89.17248 MB/s	39.06811 cy/B	107 ins/B	2.7388068 ipc
BenchmarkAvx512bw_harvey_seal_512B/16B	  11641956	180.44967 ns/op	88.667381 MB/s	39.311247 cy/B	107.25 ins/B	2.728227 ipc
BenchmarkAvx512bw_harvey_seal_256B/16B	  14837065	141.5925 ns/op	113.00033 MB/s	30.837896 cy/B	84.125003 ins/B	2.7279748 ipc
BenchmarkCount16avx512/16B	 386347272	5.440074 ns/op	2941.1364 MB/s	1.1842835 cy/B	3.8125001 ins/B	3.2192461 ipc
BenchmarkCount16avx2/16B	 299134518	6.966259 ns/op	2296.7851 MB/s	1.6899182 cy/B	5.6875001 ins/B	3.3655476 ipc
BenchmarkOverhead/24B	 407429974	5.1514161 ns/op	4658.9131 MB/s	0.83349502 cy/B	2.7500001 ins/B	3.2993599 ipc
BenchmarkScalar/24B	  35854866	58.558397 ns/op	409.84729 MB/s	9.4768958 cy/B	35.375001 ins/B	3.7327625 ipc
BenchmarkAvx512bw_harvey_seal_1KB/24B	  10509828	200.03856 ns/op	119.97687 MB/s	29.033846 cy/B	82.750003 ins/B	2.850122 ipc
BenchmarkAvx512bw_harvey_seal_512B/24B	  10500220	200.10386 ns/op	119.93772 MB/s	29.053052 cy/B	82.916669 ins/B	2.8539745 ipc
BenchmarkAvx512bw_harvey_seal_256B/24B	  12877198	163.26187 ns/op	147.0031 MB/s	23.681762 cy/B	67.500002 ins/B	2.8502948 ipc
BenchmarkCount16avx512/24B	 337642603	6.215971 ns/op	3861.0219 MB/s	0.9028966 cy/B	2.7500001 ins/B	3.0457531 ipc
BenchmarkCount16avx2/24B	 268525225	7.8150012 ns/op	3071.0168 MB/s	1.2646215 cy/B	4.2916668 ins/B	3.3936374 ipc
BenchmarkOverhead/32B	 509546140	4.1191573 ns/op	7768.5792 MB/s	0.50015959 cy/B	1.625 ins/B	3.2489631 ipc
BenchmarkScalar/32B	  27559423	76.254267 ns/op	419.64865 MB/s	9.2605341 cy/B	34.656251 ins/B	3.7423598 ipc
BenchmarkAvx512bw_harvey_seal_1KB/32B	  11189111	187.7049 ns/op	170.48037 MB/s	20.446099 cy/B	55.687502 ins/B	2.7236248 ipc
BenchmarkAvx512bw_harvey_seal_512B/32B	  11268096	186.53704 ns/op	171.5477 MB/s	20.324005 cy/B	55.968752 ins/B	2.7538249 ipc
BenchmarkAvx512bw_harvey_seal_256B/32B	  14099067	148.95134 ns/op	214.83526 MB/s	16.228713 cy/B	44.250002 ins/B	2.7266488 ipc
BenchmarkCount16avx512/32B	 310178402	6.7896586 ns/op	4713.0499 MB/s	0.73981546 cy/B	2.2187501 ins/B	2.9990588 ipc
BenchmarkCount16avx2/32B	 239733149	8.7505169 ns/op	3656.9268 MB/s	1.062598 cy/B	3.5937501 ins/B	3.3820411 ipc
BenchmarkOverhead/48B	 388193328	5.40464 ns/op	8881.2575 MB/s	0.43760288 cy/B	1.5 ins/B	3.4277655 ipc
BenchmarkScalar/48B	  18781589	111.77762 ns/op	429.42406 MB/s	9.0459581 cy/B	33.937501 ins/B	3.7516757 ipc
BenchmarkAvx512bw_harvey_seal_1KB/48B	  10113520	207.49471 ns/op	231.3312 MB/s	15.067551 cy/B	41.229168 ins/B	2.7362885 ipc
BenchmarkAvx512bw_harvey_seal_512B/48B	  10075101	208.41444 ns/op	230.31034 MB/s	15.129665 cy/B	41.479168 ins/B	2.7415788 ipc
BenchmarkAvx512bw_harvey_seal_256B/48B	  12307403	170.59907 ns/op	281.36143 MB/s	12.390573 cy/B	33.666668 ins/B	2.7171195 ipc
BenchmarkCount16avx512/48B	 281567619	7.4565394 ns/op	6437.3025 MB/s	0.54152744 cy/B	1.6875001 ins/B	3.1161857 ipc
BenchmarkCount16avx2/48B	 194281060	10.810424 ns/op	4440.1587 MB/s	0.87511057 cy/B	2.8958334 ins/B	3.3091057 ipc
BenchmarkOverhead/64B	 514275140	4.0607541 ns/op	15760.62 MB/s	0.24651472 cy/B	0.87500002 ins/B	3.5494838 ipc
BenchmarkScalar/64B	  14273603	147.16138 ns/op	434.8967 MB/s	8.9350925 cy/B	33.578126 ins/B	3.7580054 ipc
BenchmarkAvx512bw_harvey_seal_1KB/64B	  10525847	199.45693 ns/op	320.87128 MB/s	10.868245 cy/B	29.484376 ins/B	2.7128921 ipc
BenchmarkAvx512bw_harvey_seal_512B/64B	  10601931	198.12447 ns/op	323.02926 MB/s	10.795943 cy/B	29.625001 ins/B	2.7440865 ipc
BenchmarkAvx512bw_harvey_seal_256B/64B	  12998719	161.52409 ns/op	396.22572 MB/s	8.8011293 cy/B	23.765626 ins/B	2.7002928 ipc
BenchmarkCount16avx512/64B	 244293135	8.6676229 ns/op	7383.8007 MB/s	0.47224446 cy/B	1.421875 ins/B	3.0108877 ipc
BenchmarkCount16avx2/64B	 163174825	12.874272 ns/op	4971.1547 MB/s	0.78143578 cy/B	2.5468751 ins/B	3.2592251 ipc
BenchmarkOverhead/96B	 487727260	4.3195912 ns/op	22224.325 MB/s	0.17479564 cy/B	0.62500002 ins/B	3.5756042 ipc
BenchmarkScalar/96B	   9616360	218.21869 ns/op	439.92565 MB/s	8.8292472 cy/B	33.218751 ins/B	3.7623537 ipc
BenchmarkAvx512bw_harvey_seal_1KB/96B	   9905902	211.9551 ns/op	452.92612 MB/s	7.697316 cy/B	20.750001 ins/B	2.695745 ipc
BenchmarkAvx512bw_harvey_seal_512B/96B	  10014482	209.71437 ns/op	457.76549 MB/s	7.6134514 cy/B	20.843751 ins/B	2.7377532 ipc
BenchmarkAvx512bw_harvey_seal_256B/96B	  12098040	173.57131 ns/op	553.08681 MB/s	6.3031054 cy/B	16.937501 ins/B	2.6871676 ipc
BenchmarkCount16avx512/96B	 185157644	11.321031 ns/op	8479.7931 MB/s	0.41126349 cy/B	1.15625 ins/B	2.811458 ipc
BenchmarkCount16avx2/96B	 123604872	16.994678 ns/op	5648.8273 MB/s	0.68776462 cy/B	2.1979167 ins/B	3.1957397 ipc
BenchmarkOverhead/128B	 441910445	4.7723532 ns/op	26821.15 MB/s	0.14490236 cy/B	0.50000001 ins/B	3.4505995 ipc
BenchmarkScalar/128B	   7270432	289.098 ns/op	442.75644 MB/s	8.7783236 cy/B	33.039063 ins/B	3.7637099 ipc
BenchmarkAvx512bw_harvey_seal_1KB/128B	   9407380	223.18515 ns/op	573.51485 MB/s	6.0802416 cy/B	16.382813 ins/B	2.6944346 ipc
BenchmarkAvx512bw_harvey_seal_512B/128B	   9500443	221.11513 ns/op	578.88394 MB/s	6.023145 cy/B	16.453126 ins/B	2.7316502 ipc
BenchmarkAvx512bw_harvey_seal_256B/128B	  11266815	186.10279 ns/op	687.79195 MB/s	5.0698809 cy/B	13.523438 ins/B	2.6674074 ipc
BenchmarkCount16avx512/128B	 155798785	13.504399 ns/op	9478.3927 MB/s	0.36709002 cy/B	1.0234375 ins/B	2.7879743 ipc
BenchmarkCount16avx2/128B	  99456479	21.101759 ns/op	6065.8449 MB/s	0.64068626 cy/B	2.0234376 ins/B	3.1582347 ipc
BenchmarkOverhead/192B	 393065997	5.3211473 ns/op	36082.444 MB/s	0.10757356 cy/B	0.37500001 ins/B	3.4859869 ipc
BenchmarkScalar/192B	   4813194	435.76527 ns/op	440.60418 MB/s	8.8109103 cy/B	32.859376 ins/B	3.7293963 ipc
BenchmarkAvx512bw_harvey_seal_1KB/192B	   8437349	248.71112 ns/op	771.97996 MB/s	4.5113654 cy/B	12.015625 ins/B	2.6634122 ipc
BenchmarkAvx512bw_harvey_seal_512B/192B	   8600306	244.16694 ns/op	786.34725 MB/s	4.4308007 cy/B	12.0625 ins/B	2.72242 ipc
BenchmarkAvx512bw_harvey_seal_256B/192B	   9957728	210.74084 ns/op	911.07161 MB/s	3.8222553 cy/B	10.109375 ins/B	2.6448718 ipc
BenchmarkCount16avx512/192B	 115508187	18.186132 ns/op	10557.495 MB/s	0.32997955 cy/B	0.89062503 ins/B	2.699031 ipc
BenchmarkCount16avx2/192B	  71487856	29.346648 ns/op	6542.4848 MB/s	0.59382974 cy/B	1.8489584 ins/B	3.113617 ipc
BenchmarkOverhead/256B	 370175047	5.6648329 ns/op	45191.094 MB/s	0.086003371 cy/B	0.31250001 ins/B	3.6335786 ipc
BenchmarkScalar/256B	   3643500	576.01658 ns/op	444.43166 MB/s	8.7452584 cy/B	32.769532 ins/B	3.7471199 ipc
BenchmarkAvx512bw_harvey_seal_1KB/256B	   7699318	271.59927 ns/op	942.56512 MB/s	3.6999991 cy/B	9.8320316 ins/B	2.6573065 ipc
BenchmarkAvx512bw_harvey_seal_512B/256B	   7902389	265.60731 ns/op	963.8289 MB/s	3.6192894 cy/B	9.8671878 ins/B	2.7262777 ipc
BenchmarkAvx512bw_harvey_seal_256B/256B	  10514572	199.27247 ns/op	1284.6732 MB/s	2.7144822 cy/B	6.855469 ins/B	2.5255163 ipc
BenchmarkCount16avx512/256B	  91253395	22.835261 ns/op	11210.732 MB/s	0.31104958 cy/B	0.82421878 ins/B	2.6497988 ipc
BenchmarkCount16avx2/256B	  55855489	37.582476 ns/op	6811.6853 MB/s	0.57042479 cy/B	1.7617188 ins/B	3.0884331 ipc
BenchmarkOverhead/384B	 298332976	7.0363263 ns/op	54573.933 MB/s	0.07120153 cy/B	0.25000001 ins/B	3.5111606 ipc
BenchmarkScalar/384B	   2446438	858.21419 ns/op	447.44075 MB/s	8.6834039 cy/B	32.679688 ins/B	3.7634652 ipc
BenchmarkAvx512bw_harvey_seal_1KB/384B	   6549785	321.5477 ns/op	1194.2241 MB/s	2.9199225 cy/B	7.6484378 ins/B	2.6193975 ipc
BenchmarkAvx512bw_harvey_seal_512B/384B	   6709209	312.71179 ns/op	1227.9678 MB/s	2.8387604 cy/B	7.6718753 ins/B	2.7025441 ipc
BenchmarkAvx512bw_harvey_seal_256B/384B	   7706422	272.22132 ns/op	1410.6169 MB/s	2.4719959 cy/B	6.2395836 ins/B	2.5241076 ipc
BenchmarkCount16avx512/384B	  62996461	33.345575 ns/op	11515.771 MB/s	0.30280683 cy/B	0.75781253 ins/B	2.5026269 ipc
BenchmarkCount16avx2/384B	  38854276	54.048719 ns/op	7104.7012 MB/s	0.54692855 cy/B	1.6744792 ins/B	3.0616051 ipc
BenchmarkOverhead/512B	 254681486	8.2412775 ns/op	62126.291 MB/s	0.062539741 cy/B	0.21875001 ins/B	3.497776 ipc
BenchmarkScalar/512B	   1839210	1141.5861 ns/op	448.49881 MB/s	8.6654418 cy/B	32.634766 ins/B	3.7660822 ipc
BenchmarkAvx512bw_harvey_seal_1KB/512B	   5725376	368.52107 ns/op	1389.3371 MB/s	2.5098667 cy/B	6.5566409 ins/B	2.6123463 ipc
BenchmarkAvx512bw_harvey_seal_512B/512B	   8700772	241.60037 ns/op	2119.2021 MB/s	1.645419 cy/B	4.1796877 ins/B	2.5401966 ipc
BenchmarkAvx512bw_harvey_seal_256B/512B	  10027245	209.33439 ns/op	2445.8475 MB/s	1.4259268 cy/B	3.5859376 ins/B	2.5148119 ipc
BenchmarkCount16avx512/512B	  45969987	45.210091 ns/op	11324.905 MB/s	0.30787466 cy/B	0.72460941 ins/B	2.3535857 ipc
BenchmarkCount16avx2/512B	  83953369	24.967053 ns/op	20507.026 MB/s	0.18947619 cy/B	0.55273439 ins/B	2.9171707 ipc
BenchmarkOverhead/768B	 184846531	11.27955 ns/op	68087.822 MB/s	0.057075768 cy/B	0.1875 ins/B	3.285107 ipc
BenchmarkScalar/768B	   1226691	1712.3289 ns/op	448.51197 MB/s	8.6625827 cy/B	32.589845 ins/B	3.7621395 ipc
BenchmarkAvx512bw_harvey_seal_1KB/768B	   4497739	470.17164 ns/op	1633.446 MB/s	2.1346762 cy/B	5.464844 ins/B	2.5600342 ipc
BenchmarkAvx512bw_harvey_seal_512B/768B	   5915895	355.01193 ns/op	2163.3076 MB/s	1.6119794 cy/B	4.1757814 ins/B	2.5904683 ipc
BenchmarkAvx512bw_harvey_seal_256B/768B	   9684602	216.96271 ns/op	3539.7788 MB/s	0.98423042 cy/B	2.4960938 ins/B	2.5360869 ipc
BenchmarkCount16avx512/768B	  29801347	70.580149 ns/op	10881.247 MB/s	0.32005277 cy/B	0.69140628 ins/B	2.1602884 ipc
BenchmarkCount16avx2/768B	  39947474	52.635418 ns/op	14590.936 MB/s	0.26612529 cy/B	0.86848961 ins/B	3.2634614 ipc
BenchmarkOverhead/1024B	  92045380	22.810561 ns/op	44891.488 MB/s	0.086537461 cy/B	0.17187501 ins/B	1.9861342 ipc
BenchmarkScalar/1024B	    924491	2271.1318 ns/op	450.87651 MB/s	8.6178692 cy/B	32.567384 ins/B	3.7790529 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1024B	   8529080	246.08174 ns/op	4161.219 MB/s	0.8383526 cy/B	2.1210938 ins/B	2.5300737 ipc
BenchmarkAvx512bw_harvey_seal_512B/1024B	   8440603	248.54745 ns/op	4119.9377 MB/s	0.84637154 cy/B	2.1845704 ins/B	2.581101 ipc
BenchmarkAvx512bw_harvey_seal_256B/1024B	   9326019	225.02213 ns/op	4550.6635 MB/s	0.76624798 cy/B	1.9511719 ins/B	2.5463975 ipc
BenchmarkCount16avx512/1024B	  82003462	25.529273 ns/op	40110.817 MB/s	0.086940714 cy/B	0.22753907 ins/B	2.6171751 ipc
BenchmarkCount16avx2/1024B	  52923528	39.711767 ns/op	25785.808 MB/s	0.15062229 cy/B	0.40625001 ins/B	2.697144 ipc
BenchmarkOverhead/1536B	 114817622	18.326506 ns/op	83813.029 MB/s	0.04637224 cy/B	0.15625 ins/B	3.3694728 ipc
BenchmarkScalar/1536B	    617798	3398.3747 ns/op	451.98076 MB/s	8.5976837 cy/B	32.544923 ins/B	3.7853129 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1536B	   4505720	465.63287 ns/op	3298.7362 MB/s	1.0567035 cy/B	2.6497397 ins/B	2.5075526 ipc
BenchmarkAvx512bw_harvey_seal_512B/1536B	   8107677	259.31845 ns/op	5923.2192 MB/s	0.58841753 cy/B	1.5195313 ins/B	2.5824032 ipc
BenchmarkAvx512bw_harvey_seal_256B/1536B	   8591706	244.56614 ns/op	6280.5095 MB/s	0.55524638 cy/B	1.4062501 ins/B	2.5326596 ipc
BenchmarkCount16avx512/1536B	  26463742	79.305894 ns/op	19368.044 MB/s	0.18007939 cy/B	0.36653648 ins/B	2.0354161 ipc
BenchmarkCount16avx2/1536B	  38452310	54.583425 ns/op	28140.411 MB/s	0.1381091 cy/B	0.37239585 ins/B	2.696389 ipc
BenchmarkOverhead/2048B	  89609057	23.434598 ns/op	87392.156 MB/s	0.044454492 cy/B	0.1484375 ins/B	3.339089 ipc
BenchmarkScalar/2048B	    463306	4535.8144 ns/op	451.51759 MB/s	8.6022788 cy/B	32.533692 ins/B	3.7819853 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2048B	   8081776	259.50537 ns/op	7891.9369 MB/s	0.44189335 cy/B	1.1235352 ins/B	2.5425483 ipc
BenchmarkAvx512bw_harvey_seal_512B/2048B	   7778673	269.29746 ns/op	7604.9734 MB/s	0.45856188 cy/B	1.1870118 ins/B	2.5885531 ipc
BenchmarkAvx512bw_harvey_seal_256B/2048B	   8006966	262.07285 ns/op	7814.621 MB/s	0.44611541 cy/B	1.1337891 ins/B	2.5414704 ipc
BenchmarkCount16avx512/2048B	  54175827	39.316712 ns/op	52089.808 MB/s	0.066927676 cy/B	0.16650391 ins/B	2.4878185 ipc
BenchmarkCount16avx2/2048B	  30996785	67.631986 ns/op	30281.53 MB/s	0.12830901 cy/B	0.34375001 ins/B	2.6790793 ipc
BenchmarkOverhead/3072B	  47961739	43.758438 ns/op	70203.603 MB/s	0.055349284 cy/B	0.14062501 ins/B	2.5406834 ipc
BenchmarkScalar/3072B	    309175	6789.0388 ns/op	452.4941 MB/s	8.5852908 cy/B	32.522462 ins/B	3.7881608 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3072B	   7712666	270.82784 ns/op	11342.999 MB/s	0.3073198 cy/B	0.79101566 ins/B	2.573917 ipc
BenchmarkAvx512bw_harvey_seal_512B/3072B	   7284337	288.57787 ns/op	10645.307 MB/s	0.32753559 cy/B	0.85449222 ins/B	2.6088531 ipc
BenchmarkAvx512bw_harvey_seal_256B/3072B	   7085874	296.52219 ns/op	10360.101 MB/s	0.33639847 cy/B	0.86132816 ins/B	2.5604402 ipc
BenchmarkCount16avx512/3072B	  43793771	47.880456 ns/op	64159.79 MB/s	0.054357209 cy/B	0.14127605 ins/B	2.5990305 ipc
BenchmarkCount16avx2/3072B	  22172402	94.677974 ns/op	32446.829 MB/s	0.11973411 cy/B	0.31510418 ins/B	2.6316994 ipc
BenchmarkOverhead/4096B	  37848048	55.400068 ns/op	73934.927 MB/s	0.052540886 cy/B	0.13671876 ins/B	2.6021403 ipc
BenchmarkScalar/4096B	    232086	9055.0372 ns/op	452.34491 MB/s	8.5886349 cy/B	32.516846 ins/B	3.786032 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4096B	   7369507	284.01442 ns/op	14421.803 MB/s	0.24174574 cy/B	0.62475588 ins/B	2.5843511 ipc
BenchmarkAvx512bw_harvey_seal_512B/4096B	   6818405	307.42602 ns/op	13323.531 MB/s	0.26170531 cy/B	0.68823245 ins/B	2.6297993 ipc
BenchmarkAvx512bw_harvey_seal_256B/4096B	   6382615	328.78848 ns/op	12457.857 MB/s	0.27989136 cy/B	0.72509768 ins/B	2.5906398 ipc
BenchmarkCount16avx512/4096B	  36017385	58.364615 ns/op	70179.508 MB/s	0.049693744 cy/B	0.12866211 ins/B	2.5891009 ipc
BenchmarkCount16avx2/4096B	  17232689	121.70534 ns/op	33655.054 MB/s	0.11542527 cy/B	0.30078126 ins/B	2.6058529 ipc
BenchmarkOverhead/6144B	  27994691	75.565275 ns/op	81307.188 MB/s	0.047765353 cy/B	0.1328125 ins/B	2.7805197 ipc
BenchmarkScalar/6144B	    154571	13587.502 ns/op	452.18025 MB/s	8.5852831 cy/B	32.511231 ins/B	3.7868561 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6144B	   6788809	308.87951 ns/op	19891.251 MB/s	0.17522932 cy/B	0.45849611 ins/B	2.616549 ipc
BenchmarkAvx512bw_harvey_seal_512B/6144B	   6046551	347.14462 ns/op	17698.676 MB/s	0.19700129 cy/B	0.52197268 ins/B	2.6495901 ipc
BenchmarkAvx512bw_harvey_seal_256B/6144B	   5277348	398.20331 ns/op	15429.304 MB/s	0.22590211 cy/B	0.58886721 ins/B	2.6067362 ipc
BenchmarkCount16avx512/6144B	  27174096	76.793924 ns/op	80006.329 MB/s	0.043577494 cy/B	0.11604818 ins/B	2.6630302 ipc
BenchmarkCount16avx2/6144B	  11960321	175.4353 ns/op	35021.459 MB/s	0.11094273 cy/B	0.28645834 ins/B	2.5820381 ipc
BenchmarkOverhead/8192B	  21806890	96.65082 ns/op	84758.722 MB/s	0.045839343 cy/B	0.13085938 ins/B	2.8547394 ipc
BenchmarkScalar/8192B	    115887	18102.979 ns/op	452.52221 MB/s	8.5862377 cy/B	32.508424 ins/B	3.7861081 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8192B	   6231578	337.29241 ns/op	24287.531 MB/s	0.14355365 cy/B	0.37536623 ins/B	2.6148149 ipc
BenchmarkAvx512bw_harvey_seal_512B/8192B	   5430941	386.44132 ns/op	21198.561 MB/s	0.16447285 cy/B	0.43884279 ins/B	2.6681778 ipc
BenchmarkAvx512bw_harvey_seal_256B/8192B	   4487219	467.91318 ns/op	17507.521 MB/s	0.19914262 cy/B	0.52075197 ins/B	2.61497 ipc
BenchmarkCount16avx512/8192B	  21743513	96.657788 ns/op	84752.612 MB/s	0.0411402 cy/B	0.10974122 ins/B	2.6674935 ipc
BenchmarkCount16avx2/8192B	   9061753	231.98974 ns/op	35311.906 MB/s	0.11004162 cy/B	0.27929689 ins/B	2.5381023 ipc
BenchmarkOverhead/12288B	  15042685	139.5546 ns/op	88051.557 MB/s	0.044143672 cy/B	0.12890625 ins/B	2.9201525 ipc
BenchmarkScalar/12288B	     77338	27156.264 ns/op	452.49229 MB/s	8.5849207 cy/B	32.505616 ins/B	3.7863618 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12288B	   5427271	387.82354 ns/op	31684.513 MB/s	0.11003486 cy/B	0.29223634 ins/B	2.6558523 ipc
BenchmarkAvx512bw_harvey_seal_512B/12288B	   4513715	464.76077 ns/op	26439.409 MB/s	0.13187697 cy/B	0.3557129 ins/B	2.6973088 ipc
BenchmarkAvx512bw_harvey_seal_256B/12288B	   3470314	605.11214 ns/op	20306.98 MB/s	0.17170068 cy/B	0.45263674 ins/B	2.6361965 ipc
BenchmarkCount16avx512/12288B	  15448239	134.87551 ns/op	91106.234 MB/s	0.038274428 cy/B	0.10343425 ins/B	2.7024375 ipc
BenchmarkCount16avx2/12288B	   6224004	337.83517 ns/op	36372.767 MB/s	0.1068264 cy/B	0.27213543 ins/B	2.5474549 ipc
BenchmarkOverhead/16384B	  11563114	181.71305 ns/op	90164.136 MB/s	0.043107295 cy/B	0.12792969 ins/B	2.967704 ipc
BenchmarkScalar/16384B	     58037	36202.219 ns/op	452.56894 MB/s	8.5869972 cy/B	32.504212 ins/B	3.7852827 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16384B	   4781442	439.40322 ns/op	37286.936 MB/s	0.093524768 cy/B	0.2506714 ins/B	2.6802675 ipc
BenchmarkAvx512bw_harvey_seal_512B/16384B	   3863369	543.55071 ns/op	30142.542 MB/s	0.11564326 cy/B	0.31414796 ins/B	2.7165262 ipc
BenchmarkAvx512bw_harvey_seal_256B/16384B	   2824020	743.78516 ns/op	22027.866 MB/s	0.15826712 cy/B	0.41857912 ins/B	2.6447636 ipc
BenchmarkCount16avx512/16384B	  11995128	175.0067 ns/op	93619.271 MB/s	0.037247363 cy/B	0.10028077 ins/B	2.6922917 ipc
BenchmarkCount16avx2/16384B	   4713416	445.56602 ns/op	36771.206 MB/s	0.10564135 cy/B	0.2685547 ins/B	2.5421361 ipc
BenchmarkOverhead/24576B	   7876548	266.87794 ns/op	92087.043 MB/s	0.042194619 cy/B	0.12695313 ins/B	3.0087516 ipc
BenchmarkScalar/24576B	     38681	54377.249 ns/op	451.95372 MB/s	8.5926758 cy/B	32.502808 ins/B	3.7826178 ipc
BenchmarkAvx512bw_harvey_seal_1KB/24576B	   3840802	547.32444 ns/op	44902.069 MB/s	0.077660464 cy/B	0.20910645 ins/B	2.6925728 ipc
BenchmarkAvx512bw_harvey_seal_512B/24576B	   2987610	702.69355 ns/op	34973.994 MB/s	0.099686891 cy/B	0.27258302 ins/B	2.7343918 ipc
BenchmarkAvx512bw_harvey_seal_256B/24576B	   2052244	1022.8192 ns/op	24027.707 MB/s	0.14514824 cy/B	0.3845215 ins/B	2.649164 ipc
BenchmarkCount16avx512/24576B	   8425631	249.11956 ns/op	98651.428 MB/s	0.035338073 cy/B	0.097127282 ins/B	2.7485167 ipc
BenchmarkCount16avx2/24576B	   3180321	659.87604 ns/op	37243.359 MB/s	0.10435219 cy/B	0.26497397 ins/B	2.5392276 ipc
BenchmarkOverhead/32768B	   5977475	350.87366 ns/op	93389.74 MB/s	0.041608326 cy/B	0.12646485 ins/B	3.0394121 ipc
BenchmarkScalar/32768B	     28916	72658.203 ns/op	450.98831 MB/s	8.6040358 cy/B	32.502107 ins/B	3.777542 ipc
BenchmarkAvx512bw_harvey_seal_1KB/32768B	   2985212	704.1882 ns/op	46533.015 MB/s	0.074807083 cy/B	0.18832398 ins/B	2.5174619 ipc
BenchmarkAvx512bw_harvey_seal_512B/32768B	   2387104	879.29081 ns/op	37266.396 MB/s	0.09359045 cy/B	0.25180055 ins/B	2.6904513 ipc
BenchmarkAvx512bw_harvey_seal_256B/32768B	   1588596	1322.5458 ns/op	24776.458 MB/s	0.14069984 cy/B	0.36749269 ins/B	2.6118913 ipc
BenchmarkCount16avx512/32768B	   6339784	330.33736 ns/op	99195.562 MB/s	0.035149694 cy/B	0.095550541 ins/B	2.718389 ipc
BenchmarkCount16avx2/32768B	   2368923	887.8527 ns/op	36907.023 MB/s	0.10528085 cy/B	0.2631836 ins/B	2.4998241 ipc
BenchmarkOverhead/49152B	   3993478	525.46884 ns/op	93539.325 MB/s	0.041554915 cy/B	0.12597657 ins/B	3.0315684 ipc
BenchmarkScalar/49152B	     19249	109158.26 ns/op	450.282 MB/s	8.6272899 cy/B	32.501405 ins/B	3.7672786 ipc
BenchmarkAvx512bw_harvey_seal_1KB/49152B	   2193959	957.36352 ns/op	51340.999 MB/s	0.067925414 cy/B	0.16754151 ins/B	2.4665512 ipc
BenchmarkAvx512bw_harvey_seal_512B/49152B	   1768778	1186.8708 ns/op	41413.099 MB/s	0.084206937 cy/B	0.23101808 ins/B	2.7434566 ipc
BenchmarkAvx512bw_harvey_seal_256B/49152B	   1130984	1856.1231 ns/op	26481.002 MB/s	0.13171104 cy/B	0.35046388 ins/B	2.6608542 ipc
BenchmarkCount16avx512/49152B	   4052973	519.93116 ns/op	94535.592 MB/s	0.036889072 cy/B	0.093973799 ins/B	2.5474698 ipc
BenchmarkCount16avx2/49152B	   1569251	1339.5676 ns/op	36692.438 MB/s	0.10562709 cy/B	0.26139324 ins/B	2.47468 ipc
BenchmarkOverhead/65536B	   3011465	697.09066 ns/op	94013.597 MB/s	0.041334242 cy/B	0.12573243 ins/B	3.0418466 ipc
BenchmarkScalar/65536B	     14376	145965.75 ns/op	448.98203 MB/s	8.6539323 cy/B	32.501054 ins/B	3.7556399 ipc
BenchmarkAvx512bw_harvey_seal_1KB/65536B	   1758010	1197.8102 ns/op	54713.175 MB/s	0.063733727 cy/B	0.15715028 ins/B	2.4657318 ipc
BenchmarkAvx512bw_harvey_seal_512B/65536B	   1397425	1501.6305 ns/op	43643.228 MB/s	0.079901259 cy/B	0.22062684 ins/B	2.7612436 ipc
BenchmarkAvx512bw_harvey_seal_256B/65536B	    871140	2412.5104 ns/op	27165.064 MB/s	0.12828583 cy/B	0.34194948 ins/B	2.665528 ipc
BenchmarkCount16avx512/65536B	   3056987	690.3921 ns/op	94925.767 MB/s	0.036412097 cy/B	0.093185429 ins/B	2.5591887 ipc
BenchmarkCount16avx2/65536B	   1186648	1770.4914 ns/op	37015.711 MB/s	0.10500038 cy/B	0.26049806 ins/B	2.4809248 ipc
BenchmarkOverhead/98304B	   2020812	1039.9528 ns/op	94527.367 MB/s	0.04110734 cy/B	0.12548829 ins/B	3.0526978 ipc
BenchmarkScalar/98304B	      9536	220639.52 ns/op	445.54121 MB/s	8.7211946 cy/B	32.500703 ins/B	3.7266343 ipc
BenchmarkAvx512bw_harvey_seal_1KB/98304B	   1254209	1678.2885 ns/op	58573.959 MB/s	0.059522772 cy/B	0.14675904 ins/B	2.4655948 ipc
BenchmarkAvx512bw_harvey_seal_512B/98304B	    981228	2145.27 ns/op	45823.602 MB/s	0.07601099 cy/B	0.2102356 ins/B	2.765858 ipc
BenchmarkAvx512bw_harvey_seal_256B/98304B	    595805	3524.7264 ns/op	27889.824 MB/s	0.12495299 cy/B	0.33343507 ins/B	2.6684841 ipc
BenchmarkCount16avx512/98304B	   2058897	1015.2341 ns/op	96828.903 MB/s	0.035987341 cy/B	0.092397058 ins/B	2.5674877 ipc
BenchmarkCount16avx2/98304B	    794798	2646.7972 ns/op	37140.738 MB/s	0.10459893 cy/B	0.25960287 ins/B	2.4818883 ipc
BenchmarkOverhead/131072B	   1519222	1382.2645 ns/op	94824.108 MB/s	0.040981266 cy/B	0.12536621 ins/B	3.0591103 ipc
BenchmarkScalar/131072B	      7163	293045.87 ns/op	447.27469 MB/s	8.6859783 cy/B	32.500527 ins/B	3.7417233 ipc
BenchmarkAvx512bw_harvey_seal_1KB/131072B	    977636	2155.8474 ns/op	60798.365 MB/s	0.057333604 cy/B	0.14156342 ins/B	2.4691178 ipc
BenchmarkAvx512bw_harvey_seal_512B/131072B	    758372	2765.6169 ns/op	47393.405 MB/s	0.073579866 cy/B	0.20503999 ins/B	2.7866317 ipc
BenchmarkAvx512bw_harvey_seal_256B/131072B	    453482	4627.9501 ns/op	28321.827 MB/s	0.12311718 cy/B	0.32917787 ins/B	2.6736958 ipc
BenchmarkCount16avx512/131072B	   1554836	1348.8551 ns/op	97172.779 MB/s	0.035876184 cy/B	0.092002872 ins/B	2.5644553 ipc
BenchmarkCount16avx2/131072B	    596088	3518.2457 ns/op	37254.931 MB/s	0.10430874 cy/B	0.25915528 ins/B	2.4845021 ipc
BenchmarkOverhead/196608B	   1015736	2066.9879 ns/op	95118.12 MB/s	0.040849294 cy/B	0.12524414 ins/B	3.0660051 ipc
BenchmarkScalar/196608B	      4752	441652.59 ns/op	445.16438 MB/s	8.7240994 cy/B	32.500352 ins/B	3.7253532 ipc
BenchmarkAvx512bw_harvey_seal_1KB/196608B	    658204	3165.9989 ns/op	62099.833 MB/s	0.056121614 cy/B	0.1363678 ins/B	2.4298625 ipc
BenchmarkAvx512bw_harvey_seal_512B/196608B	    503006	4176.7539 ns/op	47071.962 MB/s	0.074049294 cy/B	0.19984437 ins/B	2.6988018 ipc
BenchmarkAvx512bw_harvey_seal_256B/196608B	    302011	6958.5164 ns/op	28254.299 MB/s	0.12336453 cy/B	0.32492067 ins/B	2.6338257 ipc
BenchmarkCount16avx512/196608B	   1044086	2007.3574 ns/op	97943.694 MB/s	0.035599586 cy/B	0.091608687 ins/B	2.5733076 ipc
BenchmarkCount16avx2/196608B	    398349	5274.0533 ns/op	37278.349 MB/s	0.10422451 cy/B	0.25870769 ins/B	2.4822156 ipc
BenchmarkOverhead/262144B	    762832	2753.0385 ns/op	95219.883 MB/s	0.040804234 cy/B	0.12518311 ins/B	3.0678951 ipc
BenchmarkScalar/262144B	      3546	591421.78 ns/op	443.24374 MB/s	8.7655986 cy/B	32.500264 ins/B	3.7077062 ipc
BenchmarkAvx512bw_harvey_seal_1KB/262144B	    517616	4073.7124 ns/op	64350.149 MB/s	0.053760672 cy/B	0.13376999 ins/B	2.48825 ipc
BenchmarkAvx512bw_harvey_seal_512B/262144B	    395431	5315.1857 ns/op	49319.819 MB/s	0.070668195 cy/B	0.19724656 ins/B	2.7911645 ipc
BenchmarkAvx512bw_harvey_seal_256B/262144B	    231456	9073.8912 ns/op	28889.921 MB/s	0.12068124 cy/B	0.32279207 ins/B	2.6747493 ipc
BenchmarkCount16avx512/262144B	    783322	2678.5634 ns/op	97867.385 MB/s	0.035638264 cy/B	0.091411594 ins/B	2.5649845 ipc
BenchmarkCount16avx2/262144B	    298787	7018.854 ns/op	37348.547 MB/s	0.10403087 cy/B	0.2584839 ins/B	2.4846845 ipc
BenchmarkOverhead/393216B	    508823	4126.3856 ns/op	95293.083 MB/s	0.040775592 cy/B	0.12512207 ins/B	3.0685532 ipc
BenchmarkScalar/393216B	      2381	881965.49 ns/op	445.84057 MB/s	8.6994366 cy/B	32.500176 ins/B	3.7358944 ipc
BenchmarkAvx512bw_harvey_seal_1KB/393216B	    337845	6219.9959 ns/op	63218.048 MB/s	0.05513243 cy/B	0.13117219 ins/B	2.3792201 ipc
BenchmarkAvx512bw_harvey_seal_512B/393216B	    264226	7940.3963 ns/op	49520.954 MB/s	0.070417812 cy/B	0.19464875 ins/B	2.7641976 ipc
BenchmarkAvx512bw_harvey_seal_256B/393216B	    154568	13588.716 ns/op	28936.951 MB/s	0.12048346 cy/B	0.32066346 ins/B	2.6614728 ipc
BenchmarkCount16avx512/393216B	    517521	4063.4852 ns/op	96768.164 MB/s	0.036024742 cy/B	0.091214502 ins/B	2.531996 ipc
BenchmarkCount16avx2/393216B	    199513	10538.1 ns/op	37313.746 MB/s	0.10415594 cy/B	0.2582601 ins/B	2.4795523 ipc
BenchmarkOverhead/524288B	    381983	5495.3805 ns/op	95405.223 MB/s	0.040733403 cy/B	0.12509156 ins/B	3.0709823 ipc
BenchmarkScalar/524288B	      1782	1179560.8 ns/op	444.47731 MB/s	8.7429084 cy/B	32.500132 ins/B	3.7173136 ipc
BenchmarkAvx512bw_harvey_seal_1KB/524288B	    256645	8178.984 ns/op	64101.849 MB/s	0.054405271 cy/B	0.12987328 ins/B	2.3871452 ipc
BenchmarkAvx512bw_harvey_seal_512B/524288B	    200618	10459.463 ns/op	50125.711 MB/s	0.069560071 cy/B	0.19334985 ins/B	2.7796097 ipc
BenchmarkAvx512bw_harvey_seal_256B/524288B	    115965	18111.271 ns/op	28948.162 MB/s	0.12045391 cy/B	0.31959916 ins/B	2.6532901 ipc
BenchmarkCount16avx512/524288B	    390096	5381.9274 ns/op	97416.401 MB/s	0.035799058 cy/B	0.091154102 ins/B	2.546271 ipc
BenchmarkCount16avx2/524288B	    149827	14033.868 ns/op	37358.768 MB/s	0.10397426 cy/B	0.25820542 ins/B	2.483359 ipc
BenchmarkOverhead/786432B	    206990	10140.375 ns/op	77554.53 MB/s	0.050098156 cy/B	0.12506104 ins/B	2.4963202 ipc
BenchmarkScalar/786432B	      1191	1763929.9 ns/op	445.84084 MB/s	8.7156254 cy/B	32.500089 ins/B	3.7289451 ipc
BenchmarkAvx512bw_harvey_seal_1KB/786432B	    147211	14256.824 ns/op	55161.794 MB/s	0.063214516 cy/B	0.12857438 ins/B	2.0339376 ipc
BenchmarkAvx512bw_harvey_seal_512B/786432B	    122002	17205.039 ns/op	45709.399 MB/s	0.076251374 cy/B	0.19205094 ins/B	2.5186555 ipc
BenchmarkAvx512bw_harvey_seal_256B/786432B	     75404	27864.925 ns/op	28223.008 MB/s	0.12353943 cy/B	0.31853486 ins/B	2.5784064 ipc
BenchmarkCount16avx512/786432B	    203919	10301.857 ns/op	76338.862 MB/s	0.045681146 cy/B	0.091042841 ins/B	1.993007 ipc
BenchmarkCount16avx2/786432B	     96626	21715.531 ns/op	36215.186 MB/s	0.10727573 cy/B	0.25807445 ins/B	2.4057114 ipc
BenchmarkOverhead/1048576B	    117321	17890.09 ns/op	58612.115 MB/s	0.066292377 cy/B	0.12504578 ins/B	1.8862769 ipc
BenchmarkScalar/1048576B	       898	2344260.6 ns/op	447.29498 MB/s	8.6835088 cy/B	32.500067 ins/B	3.7427343 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1048576B	     91228	23005.768 ns/op	45578.831 MB/s	0.076476696 cy/B	0.12792493 ins/B	1.6727308 ipc
BenchmarkAvx512bw_harvey_seal_512B/1048576B	     80522	26090.906 ns/op	40189.329 MB/s	0.086767515 cy/B	0.19140149 ins/B	2.2059119 ipc
BenchmarkAvx512bw_harvey_seal_256B/1048576B	     54122	38919.312 ns/op	26942.305 MB/s	0.12933479 cy/B	0.31800271 ins/B	2.4587562 ipc
BenchmarkCount16avx512/1048576B	    110905	18942.763 ns/op	55354.966 MB/s	0.062978219 cy/B	0.091006285 ins/B	1.4450438 ipc
BenchmarkCount16avx2/1048576B	     67825	30956.767 ns/op	33872.271 MB/s	0.11473853 cy/B	0.25803758 ins/B	2.2489183 ipc
BenchmarkOverhead/1572864B	     44167	47542.807 ns/op	33083.112 MB/s	0.11741575 cy/B	0.12503053 ins/B	1.0648532 ipc
BenchmarkScalar/1572864B	       597	3520551.6 ns/op	446.76635 MB/s	8.694074 cy/B	32.500045 ins/B	3.7381836 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1572864B	     41376	50748.802 ns/op	30993.126 MB/s	0.11251717 cy/B	0.12727548 ins/B	1.131165 ipc
BenchmarkAvx512bw_harvey_seal_512B/1572864B	     40072	52431.437 ns/op	29998.491 MB/s	0.11622982 cy/B	0.19075204 ins/B	1.6411627 ipc
BenchmarkAvx512bw_harvey_seal_256B/1572864B	     33038	63563.088 ns/op	24744.928 MB/s	0.14083893 cy/B	0.31747056 ins/B	2.2541393 ipc
BenchmarkCount16avx512/1572864B	     43129	48716.221 ns/op	32286.248 MB/s	0.10794481 cy/B	0.090957017 ins/B	0.84262523 ipc
BenchmarkCount16avx2/1572864B	     38874	54043.162 ns/op	29103.849 MB/s	0.13346374 cy/B	0.25798163 ins/B	1.9329717 ipc
BenchmarkOverhead/2097152B	     26937	77974.348 ns/op	26895.409 MB/s	0.14444448 cy/B	0.1250229 ins/B	0.86554297 ipc
BenchmarkScalar/2097152B	       450	4687555.5 ns/op	447.38713 MB/s	8.6836586 cy/B	32.500034 ins/B	3.742666 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2097152B	     26223	80078.546 ns/op	26188.687 MB/s	0.13307993 cy/B	0.12695075 ins/B	0.95394362 ipc
BenchmarkAvx512bw_harvey_seal_512B/2097152B	     26090	80507.055 ns/op	26049.295 MB/s	0.13382177 cy/B	0.19042732 ins/B	1.422992 ipc
BenchmarkAvx512bw_harvey_seal_256B/2097152B	     24094	87119.064 ns/op	24072.251 MB/s	0.14482429 cy/B	0.31720449 ins/B	2.1902713 ipc
BenchmarkCount16avx512/2097152B	     26335	79757.392 ns/op	26294.14 MB/s	0.13257752 cy/B	0.090932383 ins/B	0.68588086 ipc
BenchmarkCount16avx2/2097152B	     26527	79122.141 ns/op	26505.248 MB/s	0.14658066 cy/B	0.25795366 ins/B	1.7598068 ipc
BenchmarkOverhead/3145728B	     17634	119101.4 ns/op	26412.183 MB/s	0.14708608 cy/B	0.12501527 ins/B	0.84994632 ipc
BenchmarkScalar/3145728B	       300	7041213.7 ns/op	446.75935 MB/s	8.6932064 cy/B	32.500023 ins/B	3.7385541 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3145728B	     17218	121992.14 ns/op	25786.317 MB/s	0.1351268 cy/B	0.12662603 ins/B	0.9370904 ipc
BenchmarkAvx512bw_harvey_seal_512B/3145728B	     17173	122317.66 ns/op	25717.693 MB/s	0.13552637 cy/B	0.19010259 ins/B	1.4026982 ipc
BenchmarkAvx512bw_harvey_seal_256B/3145728B	     16263	129163.94 ns/op	24354.536 MB/s	0.14314611 cy/B	0.31693841 ins/B	2.2140904 ipc
BenchmarkCount16avx512/3145728B	     17250	121771.89 ns/op	25832.956 MB/s	0.1349024 cy/B	0.090907746 ins/B	0.67387789 ipc
BenchmarkCount16avx2/3145728B	     17530	119791.33 ns/op	26260.064 MB/s	0.14790717 cy/B	0.25792568 ins/B	1.7438348 ipc
BenchmarkOverhead/4194304B	     13885	151084.01 ns/op	27761.403 MB/s	0.13993261 cy/B	0.12501146 ins/B	0.89336901 ipc
BenchmarkScalar/4194304B	       225	9357859.5 ns/op	448.2119 MB/s	8.667736 cy/B	32.500017 ins/B	3.7495393 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4194304B	     13725	153057.91 ns/op	27403.379 MB/s	0.12724165 cy/B	0.12646319 ins/B	0.993882 ipc
BenchmarkAvx512bw_harvey_seal_512B/4194304B	     13662	153735.45 ns/op	27282.608 MB/s	0.12776602 cy/B	0.18993975 ins/B	1.4866218 ipc
BenchmarkAvx512bw_harvey_seal_256B/4194304B	     12268	171046.22 ns/op	24521.466 MB/s	0.14215518 cy/B	0.3168049 ins/B	2.2285849 ipc
BenchmarkCount16avx512/4194304B	     13747	152741.7 ns/op	27460.11 MB/s	0.12692898 cy/B	0.090895427 ins/B	0.71611249 ipc
BenchmarkCount16avx2/4194304B	     13800	152157.7 ns/op	27565.505 MB/s	0.14093414 cy/B	0.2579117 ins/B	1.8300158 ipc
BenchmarkOverhead/6291456B	      8752	240020.21 ns/op	26212.192 MB/s	0.14813349 cy/B	0.12500764 ins/B	0.84388507 ipc
BenchmarkScalar/6291456B	       150	14039312 ns/op	448.13135 MB/s	8.6682642 cy/B	32.500012 ins/B	3.7493103 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6291456B	      8447	248779.12 ns/op	25289.325 MB/s	0.13784137 cy/B	0.12639254 ins/B	0.91694195 ipc
BenchmarkAvx512bw_harvey_seal_512B/6291456B	      8391	250418.71 ns/op	25123.745 MB/s	0.13865964 cy/B	0.1898691 ins/B	1.3693177 ipc
BenchmarkAvx512bw_harvey_seal_256B/6291456B	      7918	265396.41 ns/op	23705.882 MB/s	0.14693078 cy/B	0.31676358 ins/B	2.1558694 ipc
BenchmarkCount16avx512/6291456B	      8542	245803.44 ns/op	25595.476 MB/s	0.13612408 cy/B	0.09088311 ins/B	0.66764904 ipc
BenchmarkCount16avx2/6291456B	      8583	244836.06 ns/op	25696.607 MB/s	0.15109825 cy/B	0.25789771 ins/B	1.7068213 ipc
BenchmarkOverhead/8388608B	      6489	323357.75 ns/op	25942.189 MB/s	0.14969015 cy/B	0.12500574 ins/B	0.8350966 ipc
BenchmarkScalar/8388608B	       113	18734841 ns/op	447.75442 MB/s	8.6766378 cy/B	32.500009 ins/B	3.7456916 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8388608B	      6084	345333.75 ns/op	24291.307 MB/s	0.14341571 cy/B	0.12628831 ins/B	0.88057516 ipc
BenchmarkAvx512bw_harvey_seal_512B/8388608B	      5878	357283.99 ns/op	23478.824 MB/s	0.14839732 cy/B	0.18976487 ins/B	1.2787621 ipc
BenchmarkAvx512bw_harvey_seal_256B/8388608B	      5012	419488.27 ns/op	19997.241 MB/s	0.17420773 cy/B	0.31667401 ins/B	1.8177954 ipc
BenchmarkCount16avx512/8388608B	      6307	333216.65 ns/op	25174.636 MB/s	0.1383727 cy/B	0.090876951 ins/B	0.65675493 ipc
BenchmarkCount16avx2/8388608B	      5807	361523.25 ns/op	23203.509 MB/s	0.16732072 cy/B	0.25789072 ins/B	1.5412958 ipc
BenchmarkOverhead/12582912B	      4118	509406.84 ns/op	24701.105 MB/s	0.15713632 cy/B	0.12500383 ins/B	0.79551201 ipc
BenchmarkScalar/12582912B	        75	28249915 ns/op	445.41416 MB/s	8.7217472 cy/B	32.500006 ins/B	3.7263183 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12582912B	      3505	606753.78 ns/op	20738.086 MB/s	0.16786373 cy/B	0.12623002 ins/B	0.75197909 ipc
BenchmarkAvx512bw_harvey_seal_512B/12582912B	      3328	631833.03 ns/op	19914.932 MB/s	0.17491059 cy/B	0.18970658 ins/B	1.0845917 ipc
BenchmarkAvx512bw_harvey_seal_256B/12582912B	      2685	782953.77 ns/op	16071.079 MB/s	0.21667442 cy/B	0.31663039 ins/B	1.4613187 ipc
BenchmarkCount16avx512/12582912B	      3973	528582.56 ns/op	23805.008 MB/s	0.14632841 cy/B	0.090870793 ins/B	0.62100579 ipc
BenchmarkCount16avx2/12582912B	      3174	658994.73 ns/op	19094.101 MB/s	0.20325134 cy/B	0.25788373 ins/B	1.2687923 ipc
BenchmarkOverhead/16777216B	      2769	759223.58 ns/op	22097.859 MB/s	0.1756318 cy/B	0.12500288 ins/B	0.71173262 ipc
BenchmarkScalar/16777216B	        57	37499875 ns/op	447.39392 MB/s	8.6799491 cy/B	32.500005 ins/B	3.7442622 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16777216B	      2389	880291.98 ns/op	19058.695 MB/s	0.1827765 cy/B	0.12620087 ins/B	0.69046555 ipc
BenchmarkAvx512bw_harvey_seal_512B/16777216B	      2299	913368.54 ns/op	18368.507 MB/s	0.18965074 cy/B	0.18967744 ins/B	1.0001408 ipc
BenchmarkAvx512bw_harvey_seal_256B/16777216B	      1947	1084002.3 ns/op	15477.103 MB/s	0.22504514 cy/B	0.31660857 ins/B	1.406867 ipc
BenchmarkCount16avx512/16777216B	      2629	799657.41 ns/op	20980.505 MB/s	0.16598089 cy/B	0.090867715 ins/B	0.54745889 ipc
BenchmarkCount16avx2/16777216B	      2209	951803.92 ns/op	17626.757 MB/s	0.22004471 cy/B	0.25788023 ins/B	1.1719447 ipc
BenchmarkOverhead/25165824B	      1658	1267304.2 ns/op	19857.762 MB/s	0.19534726 cy/B	0.12500193 ins/B	0.639896 ipc
BenchmarkScalar/25165824B	        38	56343108 ns/op	446.6531 MB/s	8.6951226 cy/B	32.500004 ins/B	3.7377281 ipc
BenchmarkAvx512bw_harvey_seal_1KB/25165824B	      1480	1416344.3 ns/op	17768.154 MB/s	0.19599619 cy/B	0.12617173 ins/B	0.64374581 ipc
BenchmarkAvx512bw_harvey_seal_512B/25165824B	      1437	1464411.8 ns/op	17184.936 MB/s	0.20263016 cy/B	0.18964829 ins/B	0.93593321 ipc
BenchmarkAvx512bw_harvey_seal_256B/25165824B	      1208	1736492.5 ns/op	14492.331 MB/s	0.24029574 cy/B	0.31658676 ins/B	1.317488 ipc
BenchmarkCount16avx512/25165824B	      1579	1328872.6 ns/op	18937.725 MB/s	0.18394697 cy/B	0.090864638 ins/B	0.49397191 ipc
BenchmarkCount16avx2/25165824B	      1381	1517463.5 ns/op	16584.138 MB/s	0.23406819 cy/B	0.25787674 ins/B	1.1017163 ipc
BenchmarkOverhead/33554432B	      1162	1805669.5 ns/op	18582.82 MB/s	0.20884375 cy/B	0.12500145 ins/B	0.59854054 ipc
BenchmarkScalar/33554432B	        28	75339537 ns/op	445.37614 MB/s	8.7221875 cy/B	32.500003 ins/B	3.7261298 ipc
BenchmarkAvx512bw_harvey_seal_1KB/33554432B	      1048	2001206.4 ns/op	16767.102 MB/s	0.20776904 cy/B	0.12615715 ins/B	0.60719899 ipc
BenchmarkAvx512bw_harvey_seal_512B/33554432B	      1010	2070003.3 ns/op	16209.844 MB/s	0.21484753 cy/B	0.18963372 ins/B	0.88264324 ipc
BenchmarkAvx512bw_harvey_seal_256B/33554432B	       833	2524026.7 ns/op	13294.008 MB/s	0.26203956 cy/B	0.31657585 ins/B	1.2081224 ipc
BenchmarkCount16avx512/33554432B	      1124	1868607.9 ns/op	17956.914 MB/s	0.19391147 cy/B	0.090862501 ins/B	0.46857724 ipc
BenchmarkCount16avx2/33554432B	       987	2109518.6 ns/op	15906.203 MB/s	0.24402059 cy/B	0.25787499 ins/B	1.0567755 ipc
BenchmarkOverhead/50331648B	       738	2843479.7 ns/op	17700.723 MB/s	0.21923076 cy/B	0.12500097 ins/B	0.57017989 ipc
BenchmarkScalar/50331648B	        19	1.1286171e+08 ns/op	445.9586 MB/s	8.7092633 cy/B	32.500002 ins/B	3.7316592 ipc
BenchmarkAvx512bw_harvey_seal_1KB/50331648B	       678	3075071.6 ns/op	16367.634 MB/s	0.21277879 cy/B	0.12614258 ins/B	0.59283438 ipc
BenchmarkAvx512bw_harvey_seal_512B/50331648B	       655	3199418.2 ns/op	15731.5 MB/s	0.22130673 cy/B	0.18961914 ins/B	0.856816 ipc
BenchmarkAvx512bw_harvey_seal_256B/50331648B	       544	3859998.4 ns/op	13039.292 MB/s	0.26719969 cy/B	0.31656494 ins/B	1.1847504 ipc
BenchmarkCount16avx512/50331648B	       713	2935878.3 ns/op	17143.643 MB/s	0.20316575 cy/B	0.090861161 ins/B	0.44722676 ipc
BenchmarkCount16avx2/50331648B	       635	3307912.5 ns/op	15215.532 MB/s	0.25510732 cy/B	0.25787324 ins/B	1.0108422 ipc
BenchmarkOverhead/67108864B	       544	3863193.6 ns/op	17371.344 MB/s	0.22347796 cy/B	0.12500073 ins/B	0.55934255 ipc
BenchmarkScalar/67108864B	        14	1.5092582e+08 ns/op	444.64801 MB/s	8.7340156 cy/B	32.500002 ins/B	3.7210835 ipc
BenchmarkAvx512bw_harvey_seal_1KB/67108864B	       502	4182715.6 ns/op	16044.329 MB/s	0.21712757 cy/B	0.1261353 ins/B	0.58092712 ipc
BenchmarkAvx512bw_harvey_seal_512B/67108864B	       482	4345735.8 ns/op	15442.463 MB/s	0.22565893 cy/B	0.18961186 ins/B	0.8402586 ipc
BenchmarkAvx512bw_harvey_seal_256B/67108864B	       405	5201602.1 ns/op	12901.576 MB/s	0.27004693 cy/B	0.31655949 ins/B	1.1722388 ipc
BenchmarkCount16avx512/67108864B	       526	3985105.2 ns/op	16839.923 MB/s	0.20690546 cy/B	0.09086049 ins/B	0.43914014 ipc
BenchmarkCount16avx2/67108864B	       467	4482880.4 ns/op	14970.032 MB/s	0.25932053 cy/B	0.25787236 ins/B	0.99441553 ipc
BenchmarkOverhead/100663296B	       353	5954217.8 ns/op	16906.217 MB/s	0.2296915 cy/B	0.1250005 ins/B	0.54421036 ipc
BenchmarkScalar/100663296B	        10	2.2625402e+08 ns/op	444.91274 MB/s	8.7271933 cy/B	32.500001 ins/B	3.7239924 ipc
BenchmarkAvx512bw_harvey_seal_1KB/100663296B	       328	6403461.8 ns/op	15720.137 MB/s	0.22165861 cy/B	0.12612801 ins/B	0.56901922 ipc
BenchmarkAvx512bw_harvey_seal_512B/100663296B	       313	6705930.6 ns/op	15011.085 MB/s	0.23216083 cy/B	0.18960457 ins/B	0.81669493 ipc
BenchmarkAvx512bw_harvey_seal_256B/100663296B	       267	7874426.3 ns/op	12783.572 MB/s	0.27255976 cy/B	0.31655404 ins/B	1.1614115 ipc
BenchmarkCount16avx512/100663296B	       342	6146948.1 ns/op	16376.142 MB/s	0.21272739 cy/B	0.090859821 ins/B	0.42711857 ipc
BenchmarkCount16avx2/100663296B	       304	6920598.5 ns/op	14545.461 MB/s	0.26701622 cy/B	0.25787149 ins/B	0.96575217 ipc
BenchmarkOverhead/134217728B	       261	8043833.9 ns/op	16685.791 MB/s	0.23265587 cy/B	0.12500038 ins/B	0.53727584 ipc
BenchmarkScalar/134217728B	         7	3.0133609e+08 ns/op	445.40874 MB/s	8.7164043 cy/B	32.500001 ins/B	3.7286019 ipc
BenchmarkAvx512bw_harvey_seal_1KB/134217728B	       245	8490743.3 ns/op	15807.536 MB/s	0.22042268 cy/B	0.12612437 ins/B	0.57219322 ipc
BenchmarkAvx512bw_harvey_seal_512B/134217728B	       229	9183176.9 ns/op	14615.61 MB/s	0.2383558 cy/B	0.18960093 ins/B	0.79545339 ipc
BenchmarkAvx512bw_harvey_seal_256B/134217728B	       199	10608425 ns/op	12651.994 MB/s	0.27531095 cy/B	0.31655131 ins/B	1.1497956 ipc
BenchmarkCount16avx512/134217728B	       253	8299977.4 ns/op	16170.855 MB/s	0.21540032 cy/B	0.090859635 ins/B	0.42181755 ipc
BenchmarkCount16avx2/134217728B	       225	9325937.2 ns/op	14391.876 MB/s	0.2696819 cy/B	0.25787105 ins/B	0.95620454 ipc
BenchmarkOverhead/201326592B	       173	12192300 ns/op	16512.602 MB/s	0.23522642 cy/B	0.12500026 ins/B	0.531404 ipc
BenchmarkScalar/201326592B	         5	4.5093393e+08 ns/op	446.46583 MB/s	8.6983122 cy/B	32.500001 ins/B	3.7363572 ipc
BenchmarkAvx512bw_harvey_seal_1KB/201326592B	       163	12917530 ns/op	15585.533 MB/s	0.22355475 cy/B	0.12612072 ins/B	0.56416033 ipc
BenchmarkAvx512bw_harvey_seal_512B/201326592B	       153	13747272 ns/op	14644.839 MB/s	0.23772006 cy/B	0.18959729 ins/B	0.79756536 ipc
BenchmarkAvx512bw_harvey_seal_256B/201326592B	       132	15904432 ns/op	12658.521 MB/s	0.27527324 cy/B	0.31654858 ins/B	1.1499432 ipc
BenchmarkCount16avx512/201326592B	       168	12561418 ns/op	16027.378 MB/s	0.21741863 cy/B	0.09085925 ins/B	0.41790002 ipc
BenchmarkCount16avx2/201326592B	       149	14117789 ns/op	14260.49 MB/s	0.2722514 cy/B	0.25787062 ins/B	0.94717831 ipc
BenchmarkOverhead/268435456B	       129	16349736 ns/op	16418.336 MB/s	0.23651209 cy/B	0.1250002 ins/B	0.52851505 ipc
BenchmarkScalar/268435456B	         4	6.076899e+08 ns/op	441.73098 MB/s	8.791215 cy/B	32.500001 ins/B	3.6968725 ipc
BenchmarkAvx512bw_harvey_seal_1KB/268435456B	       121	17414137 ns/op	15414.801 MB/s	0.22612156 cy/B	0.1261189 ins/B	0.55774824 ipc
BenchmarkAvx512bw_harvey_seal_512B/268435456B	       115	18392503 ns/op	14594.83 MB/s	0.23879885 cy/B	0.18959546 ins/B	0.79395467 ipc
BenchmarkAvx512bw_harvey_seal_256B/268435456B	        99	21256070 ns/op	12628.649 MB/s	0.27595267 cy/B	0.31654722 ins/B	1.1471069 ipc
BenchmarkCount16avx512/268435456B	       125	16867915 ns/op	15913.968 MB/s	0.21897144 cy/B	0.090859132 ins/B	0.414936 ipc
BenchmarkCount16avx2/268435456B	       111	18960036 ns/op	14157.961 MB/s	0.27417732 cy/B	0.25787051 ins/B	0.94052458 ipc
BenchmarkOverhead/402653184B	        86	24654237 ns/op	16332.007 MB/s	0.23776035 cy/B	0.12500014 ins/B	0.52574004 ipc
BenchmarkScalar/402653184B	         3	9.0406285e+08 ns/op	445.38185 MB/s	8.7192134 cy/B	32.500001 ins/B	3.7274005 ipc
BenchmarkAvx512bw_harvey_seal_1KB/402653184B	        81	26277024 ns/op	15323.394 MB/s	0.22741843 cy/B	0.12611708 ins/B	0.55455962 ipc
BenchmarkAvx512bw_harvey_seal_512B/402653184B	        76	27772360 ns/op	14498.343 MB/s	0.24019265 cy/B	0.18959364 ins/B	0.7893399 ipc
BenchmarkAvx512bw_harvey_seal_256B/402653184B	        66	31966096 ns/op	12596.258 MB/s	0.27660273 cy/B	0.31654586 ins/B	1.1444061 ipc
BenchmarkCount16avx512/402653184B	        83	25421785 ns/op	15838.903 MB/s	0.22001422 cy/B	0.090858965 ins/B	0.4129686 ipc
BenchmarkCount16avx2/402653184B	        74	28565908 ns/op	14095.585 MB/s	0.27542953 cy/B	0.25787026 ins/B	0.93624766 ipc
BenchmarkOverhead/536870912B	        64	32841821 ns/op	16347.172 MB/s	0.23759985 cy/B	0.12500011 ins/B	0.52609507 ipc
BenchmarkScalar/536870912B	         2	1.2039735e+09 ns/op	445.91589 MB/s	8.7054414 cy/B	32.500001 ins/B	3.7332973 ipc
BenchmarkAvx512bw_harvey_seal_1KB/536870912B	        61	34861562 ns/op	15400.082 MB/s	0.22620858 cy/B	0.12611617 ins/B	0.5575216 ipc
BenchmarkAvx512bw_harvey_seal_512B/536870912B	        58	36579570 ns/op	14676.797 MB/s	0.23745337 cy/B	0.18959273 ins/B	0.79844196 ipc
BenchmarkAvx512bw_harvey_seal_256B/536870912B	        50	42657537 ns/op	12585.605 MB/s	0.27680184 cy/B	0.31654517 ins/B	1.1435804 ipc
BenchmarkCount16avx512/536870912B	        63	33816573 ns/op	15875.971 MB/s	0.2195278 cy/B	0.09085888 ins/B	0.41388325 ipc
BenchmarkCount16avx2/536870912B	        56	38044115 ns/op	14111.799 MB/s	0.2750199 cy/B	0.25787018 ins/B	0.93764192 ipc
BenchmarkOverhead/805306368B	        43	49520004 ns/op	16262.244 MB/s	0.23875846 cy/B	0.12500008 ins/B	0.52354199 ipc
BenchmarkScalar/805306368B	         2	1.8151879e+09 ns/op	443.64903 MB/s	8.7521602 cy/B	32.500001 ins/B	3.713369 ipc
BenchmarkAvx512bw_harvey_seal_1KB/805306368B	        40	52626614 ns/op	15302.265 MB/s	0.22768276 cy/B	0.12611526 ins/B	0.55390779 ipc
BenchmarkAvx512bw_harvey_seal_512B/805306368B	        38	55800801 ns/op	14431.806 MB/s	0.24124664 cy/B	0.18959182 ins/B	0.78588379 ipc
BenchmarkAvx512bw_harvey_seal_256B/805306368B	        33	64079732 ns/op	12567.256 MB/s	0.2771315 cy/B	0.31654449 ins/B	1.1422177 ipc
BenchmarkCount16avx512/805306368B	        41	51045694 ns/op	15776.186 MB/s	0.22079281 cy/B	0.090858797 ins/B	0.41151158 ipc
BenchmarkCount16avx2/805306368B	        37	57606074 ns/op	13979.539 MB/s	0.27735457 cy/B	0.25787007 ins/B	0.92974879 ipc
BenchmarkOverhead/1073741824B	        32	67180416 ns/op	15982.959 MB/s	0.2428416 cy/B	0.12500007 ins/B	0.51473909 ipc
BenchmarkScalar/1073741824B	         1	2.4091958e+09 ns/op	445.68474 MB/s	8.7091195 cy/B	32.500001 ins/B	3.7317206 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1073741824B	        30	70934707 ns/op	15137.045 MB/s	0.23004711 cy/B	0.1261148 ins/B	0.54821294 ipc
BenchmarkAvx512bw_harvey_seal_512B/1073741824B	        28	75400317 ns/op	14240.548 MB/s	0.24439199 cy/B	0.18959137 ins/B	0.7757675 ipc
BenchmarkAvx512bw_harvey_seal_256B/1073741824B	        25	85507926 ns/op	12557.22 MB/s	0.27738845 cy/B	0.31654415 ins/B	1.1411584 ipc
BenchmarkCount16avx512/1073741824B	        31	69049311 ns/op	15550.363 MB/s	0.22390719 cy/B	0.090858755 ins/B	0.40578758 ipc
BenchmarkCount16avx2/1073741824B	        27	78888831 ns/op	13610.822 MB/s	0.285072 cy/B	0.25787002 ins/B	0.90457856 ipc
BenchmarkOverhead/1610612736B	        22	99551636 ns/op	16178.667 MB/s	0.23969498 cy/B	0.12500005 ins/B	0.52149632 ipc
BenchmarkScalar/1610612736B	         1	3.6151428e+09 ns/op	445.51843 MB/s	8.7147732 cy/B	32.500001 ins/B	3.7292996 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1610612736B	        20	1.0573225e+08 ns/op	15232.938 MB/s	0.22836305 cy/B	0.12611435 ins/B	0.55225374 ipc
BenchmarkAvx512bw_harvey_seal_512B/1610612736B	        19	1.121402e+08 ns/op	14362.492 MB/s	0.24232103 cy/B	0.18959091 ins/B	0.7823956 ipc
BenchmarkAvx512bw_harvey_seal_256B/1610612736B	        17	1.2834337e+08 ns/op	12549.247 MB/s	0.27748002 cy/B	0.31654381 ins/B	1.1407805 ipc
BenchmarkCount16avx512/1610612736B	        21	1.0244534e+08 ns/op	15721.679 MB/s	0.22145767 cy/B	0.090858713 ins/B	0.41027576 ipc
BenchmarkCount16avx2/1610612736B	        19	1.1552929e+08 ns/op	13941.164 MB/s	0.27827238 cy/B	0.25786996 ins/B	0.92668184 ipc
BenchmarkOverhead/1B	 859195957	2.4450149 ns/op	408.99547 MB/s	9.5016957 cy/B	24.000001 ins/B	2.525865 ipc
BenchmarkScalar/1B	1360095312	1.5440181 ns/op	647.66079 MB/s	6.0006136 cy/B	10.000001 ins/B	1.6664963 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1B	  14419369	145.56153 ns/op	6.8699468 MB/s	507.47369 cy/B	1459 ins/B	2.875026 ipc
BenchmarkAvx512bw_harvey_seal_512B/1B	  14437051	145.48606 ns/op	6.8735107 MB/s	507.3627 cy/B	1459 ins/B	2.8756549 ipc
BenchmarkAvx512bw_harvey_seal_256B/1B	  19410562	108.29349 ns/op	9.2341653 MB/s	377.4845 cy/B	1090 ins/B	2.8875359 ipc
BenchmarkCount16avx512/1B	 377203819	5.5657268 ns/op	179.67105 MB/s	19.411269 cy/B	60.000002 ins/B	3.0909882 ipc
BenchmarkCount16avx2/1B	 387713325	5.4105999 ns/op	184.82239 MB/s	21.024897 cy/B	67.000002 ins/B	3.1866983 ipc
BenchmarkOverhead/2B	 582419351	3.6057114 ns/op	554.67556 MB/s	7.0024982 cy/B	19.500001 ins/B	2.7847205 ipc
BenchmarkScalar/2B	 219726511	9.5665483 ns/op	209.06182 MB/s	18.577778 cy/B	67.000002 ins/B	3.6064594 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2B	  12807791	163.98497 ns/op	12.19624 MB/s	285.89819 cy/B	796.00003 ins/B	2.784208 ipc
BenchmarkAvx512bw_harvey_seal_512B/2B	  12856741	163.27784 ns/op	12.24906 MB/s	284.71851 cy/B	796.50003 ins/B	2.7974999 ipc
BenchmarkAvx512bw_harvey_seal_256B/2B	  16725266	125.60281 ns/op	15.92321 MB/s	218.97253 cy/B	611.50002 ins/B	2.7925878 ipc
BenchmarkCount16avx512/2B	 378117091	5.5593963 ns/op	359.75129 MB/s	9.6937049 cy/B	30.000001 ins/B	3.0947921 ipc
BenchmarkCount16avx2/2B	 310441640	6.761336 ns/op	295.79953 MB/s	13.139546 cy/B	44.000001 ins/B	3.3486698 ipc
BenchmarkOverhead/3B	 582765979	3.6038805 ns/op	832.43603 MB/s	4.6673906 cy/B	13 ins/B	2.7852823 ipc
BenchmarkScalar/3B	 219635940	9.5656697 ns/op	313.62153 MB/s	12.384179 cy/B	44.666668 ins/B	3.6067524 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3B	  12804924	163.88696 ns/op	18.3053 MB/s	190.50377 cy/B	530.66669 ins/B	2.7855967 ipc
BenchmarkAvx512bw_harvey_seal_512B/3B	  12867775	163.39682 ns/op	18.36021 MB/s	189.77328 cy/B	531.00002 ins/B	2.7980758 ipc
BenchmarkAvx512bw_harvey_seal_256B/3B	  16714180	125.65852 ns/op	23.874227 MB/s	146.056 cy/B	407.66668 ins/B	2.791167 ipc
BenchmarkCount16avx512/3B	 378382226	5.5571892 ns/op	539.84125 MB/s	6.4556648 cy/B	20.000001 ins/B	3.0980544 ipc
BenchmarkCount16avx2/3B	 310603856	6.7626547 ns/op	443.61277 MB/s	8.7568583 cy/B	29.333334 ins/B	3.3497555 ipc
BenchmarkOverhead/4B	 562500519	3.7314189 ns/op	1071.9783 MB/s	3.625516 cy/B	10.75 ins/B	2.9650952 ipc
BenchmarkScalar/4B	 147204775	14.254988 ns/op	280.60353 MB/s	13.846627 cy/B	49.750001 ins/B	3.5929328 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4B	  12445449	168.849 ns/op	23.689806 MB/s	147.17641 cy/B	415.00001 ins/B	2.8197455 ipc
BenchmarkAvx512bw_harvey_seal_512B/4B	  12495216	168.36487 ns/op	23.757926 MB/s	146.73175 cy/B	415.25001 ins/B	2.8299942 ipc
BenchmarkAvx512bw_harvey_seal_256B/4B	  16114098	130.20676 ns/op	30.720372 MB/s	113.54712 cy/B	322.75001 ins/B	2.8424324 ipc
BenchmarkCount16avx512/4B	 378005524	5.5618147 ns/op	719.18973 MB/s	4.8481009 cy/B	15 ins/B	3.0939951 ipc
BenchmarkCount16avx2/4B	 310176718	6.7670466 ns/op	591.09982 MB/s	6.5704387 cy/B	22.000001 ins/B	3.3483305 ipc
BenchmarkOverhead/6B	 543579906	3.8658428 ns/op	1552.0549 MB/s	2.5029814 cy/B	7.8333335 ins/B	3.1296012 ipc
BenchmarkScalar/6B	 112853359	18.61585 ns/op	322.30599 MB/s	12.056665 cy/B	44.000001 ins/B	3.6494338 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6B	  12007581	174.89842 ns/op	34.305628 MB/s	101.6635 cy/B	288.00001 ins/B	2.8328751 ipc
BenchmarkAvx512bw_harvey_seal_512B/6B	  12135010	173.04815 ns/op	34.672431 MB/s	100.56802 cy/B	288.16668 ins/B	2.8653908 ipc
BenchmarkAvx512bw_harvey_seal_256B/6B	  15410731	136.359 ns/op	44.001496 MB/s	79.229675 cy/B	226.50001 ins/B	2.8587775 ipc
BenchmarkCount16avx512/6B	 377929627	5.5507304 ns/op	1080.9388 MB/s	3.2262729 cy/B	10 ins/B	3.0995519 ipc
BenchmarkCount16avx2/6B	 310427677	6.7664973 ns/op	886.7217 MB/s	4.3820807 cy/B	14.666667 ins/B	3.3469642 ipc
BenchmarkOverhead/8B	 509840710	4.1185263 ns/op	1942.4424 MB/s	2.0003859 cy/B	6.3750002 ins/B	3.1868852 ipc
BenchmarkScalar/8B	  91464983	22.967514 ns/op	348.31806 MB/s	11.156056 cy/B	41.125001 ins/B	3.6863386 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8B	  11679423	179.76405 ns/op	44.50278 MB/s	78.35263 cy/B	224.50001 ins/B	2.8652517 ipc
BenchmarkAvx512bw_harvey_seal_512B/8B	  11733318	179.07803 ns/op	44.673262 MB/s	78.057318 cy/B	224.62501 ins/B	2.8776931 ipc
BenchmarkAvx512bw_harvey_seal_256B/8B	  14944139	140.68325 ns/op	56.865334 MB/s	61.32215 cy/B	178.37501 ins/B	2.9088185 ipc
BenchmarkCount16avx512/8B	 377909476	5.5581991 ns/op	1439.3151 MB/s	2.4216811 cy/B	7.5000002 ins/B	3.0970222 ipc
BenchmarkCount16avx2/8B	 354601274	5.9191151 ns/op	1351.5534 MB/s	2.8756341 cy/B	9.8750003 ins/B	3.4340254 ipc
BenchmarkOverhead/12B	 453017001	4.6373018 ns/op	2587.7117 MB/s	1.5011186 cy/B	4.9166668 ins/B	3.2753353 ipc
BenchmarkScalar/12B	  65597908	32.041024 ns/op	374.51987 MB/s	10.376355 cy/B	38.250001 ins/B	3.6862657 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12B	  10994765	190.94852 ns/op	62.844163 MB/s	55.492239 cy/B	161.00001 ins/B	2.9013067 ipc
BenchmarkAvx512bw_harvey_seal_512B/12B	  11049984	189.8593 ns/op	63.204701 MB/s	55.176205 cy/B	161.08334 ins/B	2.9194349 ipc
BenchmarkAvx512bw_harvey_seal_256B/12B	  13789594	152.28727 ns/op	78.798446 MB/s	44.244929 cy/B	130.25 ins/B	2.9438403 ipc
BenchmarkCount16avx512/12B	 386674443	5.4309908 ns/op	2209.5416 MB/s	1.5777953 cy/B	5.0833335 ins/B	3.2217953 ipc
BenchmarkCount16avx2/12B	 274824755	7.6243583 ns/op	1573.9029 MB/s	2.4697385 cy/B	8.3333335 ins/B	3.3741764 ipc
BenchmarkOverhead/16B	 560905799	3.7411453 ns/op	4276.7652 MB/s	0.90839215 cy/B	3.0625001 ins/B	3.3713414 ipc
BenchmarkScalar/16B	  51639711	40.686704 ns/op	393.24886 MB/s	9.8789768 cy/B	36.812501 ins/B	3.7263475 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16B	  11690885	179.48716 ns/op	89.142868 MB/s	39.106446 cy/B	107 ins/B	2.7361219 ipc
BenchmarkAvx512bw_harvey_seal_512B/16B	  11639338	180.7661 ns/op	88.51217 MB/s	39.338028 cy/B	107.25 ins/B	2.7263696 ipc
BenchmarkAvx512bw_harvey_seal_256B/16B	  14822230	141.58667 ns/op	113.00499 MB/s	30.85005 cy/B	84.125003 ins/B	2.7269 ipc
BenchmarkCount16avx512/16B	 387214043	5.4272958 ns/op	2948.0612 MB/s	1.1822146 cy/B	3.8125001 ins/B	3.2248799 ipc
BenchmarkCount16avx2/16B	 294001124	7.0179213 ns/op	2279.8774 MB/s	1.7044877 cy/B	5.6875001 ins/B	3.3367798 ipc
BenchmarkOverhead/24B	 407943404	5.1493841 ns/op	4660.7516 MB/s	0.83349351 cy/B	2.7500001 ins/B	3.2993659 ipc
BenchmarkScalar/24B	  35879512	58.490044 ns/op	410.32624 MB/s	9.471121 cy/B	35.375001 ins/B	3.7350384 ipc
BenchmarkAvx512bw_harvey_seal_1KB/24B	  10503078	199.94224 ns/op	120.03466 MB/s	29.050914 cy/B	82.750003 ins/B	2.8484474 ipc
BenchmarkAvx512bw_harvey_seal_512B/24B	  10511716	200.08183 ns/op	119.95092 MB/s	29.073312 cy/B	82.916669 ins/B	2.8519857 ipc
BenchmarkAvx512bw_harvey_seal_256B/24B	  12894141	162.81826 ns/op	147.40362 MB/s	23.661774 cy/B	67.500002 ins/B	2.8527026 ipc
BenchmarkCount16avx512/24B	 337927048	6.2115168 ns/op	3863.7906 MB/s	0.9028466 cy/B	2.7500001 ins/B	3.0459217 ipc
BenchmarkCount16avx2/24B	 268608434	7.8334193 ns/op	3063.7962 MB/s	1.2683415 cy/B	4.2916668 ins/B	3.3836838 ipc
BenchmarkOverhead/32B	 509731308	4.1319193 ns/op	7744.5849 MB/s	0.50129449 cy/B	1.625 ins/B	3.2416076 ipc
BenchmarkScalar/32B	  27526038	76.260229 ns/op	419.61584 MB/s	9.2583418 cy/B	34.656251 ins/B	3.743246 ipc
BenchmarkAvx512bw_harvey_seal_1KB/32B	  11161268	187.60421 ns/op	170.57186 MB/s	20.44712 cy/B	55.687502 ins/B	2.7234888 ipc
BenchmarkAvx512bw_harvey_seal_512B/32B	  11245942	186.8586 ns/op	171.25248 MB/s	20.362548 cy/B	55.968752 ins/B	2.7486124 ipc
BenchmarkAvx512bw_harvey_seal_256B/32B	  14063246	149.21884 ns/op	214.45014 MB/s	16.256925 cy/B	44.250002 ins/B	2.7219171 ipc
BenchmarkCount16avx512/32B	 310192564	6.7931441 ns/op	4710.6317 MB/s	0.74021969 cy/B	2.2187501 ins/B	2.997421 ipc
BenchmarkCount16avx2/32B	 239889293	8.7597188 ns/op	3653.0853 MB/s	1.063894 cy/B	3.5937501 ins/B	3.3779213 ipc
BenchmarkOverhead/48B	 388465026	5.4047802 ns/op	8881.0272 MB/s	0.43759679 cy/B	1.5 ins/B	3.4278131 ipc
BenchmarkScalar/48B	  18785359	111.76237 ns/op	429.48264 MB/s	9.0487407 cy/B	33.937501 ins/B	3.750522 ipc
BenchmarkAvx512bw_harvey_seal_1KB/48B	  10101604	207.98766 ns/op	230.78293 MB/s	15.110132 cy/B	41.229168 ins/B	2.7285777 ipc
BenchmarkAvx512bw_harvey_seal_512B/48B	  10045082	209.39837 ns/op	229.22815 MB/s	15.189395 cy/B	41.479168 ins/B	2.7307979 ipc
BenchmarkAvx512bw_harvey_seal_256B/48B	  12303152	170.77833 ns/op	281.06611 MB/s	12.399359 cy/B	33.666668 ins/B	2.7151942 ipc
BenchmarkCount16avx512/48B	 268435456	7.4839166 ns/op	6413.754 MB/s	0.54364327 cy/B	1.6875001 ins/B	3.1040577 ipc
BenchmarkCount16avx2/48B	 193922155	10.815603 ns/op	4438.0327 MB/s	0.87528898 cy/B	2.8958334 ins/B	3.3084312 ipc
BenchmarkOverhead/64B	 521064925	4.0848539 ns/op	15667.635 MB/s	0.24796894 cy/B	0.87500002 ins/B	3.5286678 ipc
BenchmarkScalar/64B	  14252065	147.29422 ns/op	434.50448 MB/s	8.9423871 cy/B	33.578126 ins/B	3.7549399 ipc
BenchmarkAvx512bw_harvey_seal_1KB/64B	  10515467	199.86414 ns/op	320.21753 MB/s	10.886315 cy/B	29.484376 ins/B	2.708389 ipc
BenchmarkAvx512bw_harvey_seal_512B/64B	  10595914	198.19663 ns/op	322.91164 MB/s	10.79639 cy/B	29.625001 ins/B	2.7439729 ipc
BenchmarkAvx512bw_harvey_seal_256B/64B	  12987483	161.4671 ns/op	396.36558 MB/s	8.795712 cy/B	23.765626 ins/B	2.7019559 ipc
BenchmarkCount16avx512/64B	 242723748	8.600294 ns/op	7441.6061 MB/s	0.46853521 cy/B	1.421875 ins/B	3.034724 ipc
BenchmarkCount16avx2/64B	 150864872	13.852347 ns/op	4620.1556 MB/s	0.84110934 cy/B	2.5468751 ins/B	3.0279952 ipc
BenchmarkOverhead/96B	 483388840	4.3298499 ns/op	22171.669 MB/s	0.17524413 cy/B	0.62500002 ins/B	3.5664533 ipc
BenchmarkScalar/96B	   9622943	218.39946 ns/op	439.56153 MB/s	8.8350563 cy/B	33.218751 ins/B	3.7598799 ipc
BenchmarkAvx512bw_harvey_seal_1KB/96B	   9910931	211.71208 ns/op	453.44601 MB/s	7.6902865 cy/B	20.750001 ins/B	2.6982091 ipc
BenchmarkAvx512bw_harvey_seal_512B/96B	  10024121	209.42161 ns/op	458.40542 MB/s	7.6041157 cy/B	20.843751 ins/B	2.7411144 ipc
BenchmarkAvx512bw_harvey_seal_256B/96B	  12118883	173.25589 ns/op	554.09371 MB/s	6.2909825 cy/B	16.937501 ins/B	2.6923459 ipc
BenchmarkCount16avx512/96B	 184275708	11.40061 ns/op	8420.6023 MB/s	0.41383805 cy/B	1.15625 ins/B	2.7939674 ipc
BenchmarkCount16avx2/96B	 123583808	16.985947 ns/op	5651.7308 MB/s	0.68755351 cy/B	2.1979167 ins/B	3.196721 ipc
BenchmarkOverhead/128B	 437277015	4.7842252 ns/op	26754.594 MB/s	0.14517982 cy/B	0.50000001 ins/B	3.4440049 ipc
BenchmarkScalar/128B	   7257283	289.44225 ns/op	442.22985 MB/s	8.7845778 cy/B	33.039063 ins/B	3.7610303 ipc
BenchmarkAvx512bw_harvey_seal_1KB/128B	   9397639	223.27815 ns/op	573.27598 MB/s	6.0836335 cy/B	16.382813 ins/B	2.6929323 ipc
BenchmarkAvx512bw_harvey_seal_512B/128B	   9499581	221.15431 ns/op	578.78138 MB/s	6.0248014 cy/B	16.453126 ins/B	2.7308992 ipc
BenchmarkAvx512bw_harvey_seal_256B/128B	  11306905	185.88873 ns/op	688.58396 MB/s	5.0625379 cy/B	13.523438 ins/B	2.6712764 ipc
BenchmarkCount16avx512/128B	 154888050	13.57527 ns/op	9428.9101 MB/s	0.36971137 cy/B	1.0234375 ins/B	2.7682068 ipc
BenchmarkCount16avx2/128B	  99518333	21.110498 ns/op	6063.3339 MB/s	0.64077573 cy/B	2.0234376 ins/B	3.1577937 ipc
BenchmarkOverhead/192B	 389577709	5.3499066 ns/op	35888.477 MB/s	0.10818762 cy/B	0.37500001 ins/B	3.4662006 ipc
BenchmarkScalar/192B	   4827011	435.20146 ns/op	441.17499 MB/s	8.8054539 cy/B	32.859376 ins/B	3.7317072 ipc
BenchmarkAvx512bw_harvey_seal_1KB/192B	   8449880	248.62176 ns/op	772.25742 MB/s	4.5136145 cy/B	12.015625 ins/B	2.662085 ipc
BenchmarkAvx512bw_harvey_seal_512B/192B	   8607559	243.99148 ns/op	786.91272 MB/s	4.4308883 cy/B	12.0625 ins/B	2.7223662 ipc
BenchmarkAvx512bw_harvey_seal_256B/192B	   9971861	210.39824 ns/op	912.55515 MB/s	3.8200673 cy/B	10.109375 ins/B	2.6463867 ipc
BenchmarkCount16avx512/192B	 115114985	18.245963 ns/op	10522.876 MB/s	0.33117637 cy/B	0.89062503 ins/B	2.6892771 ipc
BenchmarkCount16avx2/192B	  71539568	29.34507 ns/op	6542.8366 MB/s	0.59381821 cy/B	1.8489584 ins/B	3.1136775 ipc
BenchmarkOverhead/256B	 370959615	5.6668196 ns/op	45175.252 MB/s	0.086003915 cy/B	0.31250001 ins/B	3.6335556 ipc
BenchmarkScalar/256B	   3643896	576.35506 ns/op	444.17065 MB/s	8.7485967 cy/B	32.769532 ins/B	3.7456901 ipc
BenchmarkAvx512bw_harvey_seal_1KB/256B	   7687871	272.44131 ns/op	939.65193 MB/s	3.7099454 cy/B	9.8320316 ins/B	2.6501823 ipc
BenchmarkAvx512bw_harvey_seal_512B/256B	   7857776	267.27259 ns/op	957.82363 MB/s	3.6405502 cy/B	9.8671879 ins/B	2.7103562 ipc
BenchmarkAvx512bw_harvey_seal_256B/256B	  10512444	199.54721 ns/op	1282.9044 MB/s	2.7181534 cy/B	6.855469 ins/B	2.5221053 ipc
BenchmarkCount16avx512/256B	  92047905	22.852803 ns/op	11202.127 MB/s	0.3111697 cy/B	0.82421878 ins/B	2.6487758 ipc
BenchmarkCount16avx2/256B	  47814025	43.774222 ns/op	5848.1907 MB/s	0.6640982 cy/B	1.7617188 ins/B	2.6527986 ipc
BenchmarkOverhead/384B	 298467610	7.0361446 ns/op	54575.342 MB/s	0.071190004 cy/B	0.25000001 ins/B	3.511729 ipc
BenchmarkScalar/384B	   2444519	858.77102 ns/op	447.15063 MB/s	8.6901754 cy/B	32.679688 ins/B	3.7605326 ipc
BenchmarkAvx512bw_harvey_seal_1KB/384B	   6539493	321.66897 ns/op	1193.7738 MB/s	2.9200978 cy/B	7.6484378 ins/B	2.6192403 ipc
BenchmarkAvx512bw_harvey_seal_512B/384B	   6709014	312.71781 ns/op	1227.9441 MB/s	2.8380901 cy/B	7.6718753 ins/B	2.7031824 ipc
BenchmarkAvx512bw_harvey_seal_256B/384B	   7704206	272.43504 ns/op	1409.5103 MB/s	2.4733217 cy/B	6.2395836 ins/B	2.5227546 ipc
BenchmarkCount16avx512/384B	  62974084	33.362424 ns/op	11509.955 MB/s	0.30289363 cy/B	0.75781253 ins/B	2.5019098 ipc
BenchmarkCount16avx2/384B	  34774261	60.422882 ns/op	6355.2082 MB/s	0.61137385 cy/B	1.6744792 ins/B	2.7388794 ipc
BenchmarkOverhead/512B	 157727018	13.321471 ns/op	38434.195 MB/s	0.10106302 cy/B	0.21875001 ins/B	2.1644911 ipc
BenchmarkScalar/512B	   1841424	1140.53 ns/op	448.91412 MB/s	8.6550654 cy/B	32.634766 ins/B	3.7705973 ipc
BenchmarkAvx512bw_harvey_seal_1KB/512B	   5659281	370.10899 ns/op	1383.3763 MB/s	2.5208685 cy/B	6.5566409 ins/B	2.6009452 ipc
BenchmarkAvx512bw_harvey_seal_512B/512B	   8736560	240.55526 ns/op	2128.4091 MB/s	1.6379781 cy/B	4.1796877 ins/B	2.551736 ipc
BenchmarkAvx512bw_harvey_seal_256B/512B	  10101501	207.9472 ns/op	2462.1635 MB/s	1.4162375 cy/B	3.5859376 ins/B	2.5320172 ipc
BenchmarkCount16avx512/512B	  43873729	47.791661 ns/op	10713.166 MB/s	0.32533914 cy/B	0.72460941 ins/B	2.2272433 ipc
BenchmarkCount16avx2/512B	  71134822	29.505605 ns/op	17352.635 MB/s	0.22380641 cy/B	0.55273439 ins/B	2.4696987 ipc
BenchmarkOverhead/768B	 189797406	11.069311 ns/op	69381.014 MB/s	0.056001841 cy/B	0.1875 ins/B	3.3481043 ipc
BenchmarkScalar/768B	   1231182	1704.3834 ns/op	450.60285 MB/s	8.6226118 cy/B	32.589844 ins/B	3.7795792 ipc
BenchmarkAvx512bw_harvey_seal_1KB/768B	   4458843	469.77067 ns/op	1634.8402 MB/s	2.1329498 cy/B	5.464844 ins/B	2.5621062 ipc
BenchmarkAvx512bw_harvey_seal_512B/768B	   5916115	354.92938 ns/op	2163.8107 MB/s	1.6116256 cy/B	4.1757814 ins/B	2.5910369 ipc
BenchmarkAvx512bw_harvey_seal_256B/768B	   9597321	218.73204 ns/op	3511.1454 MB/s	0.99306394 cy/B	2.4960938 ins/B	2.5135278 ipc
BenchmarkCount16avx512/768B	  29761175	70.518814 ns/op	10890.711 MB/s	0.32011132 cy/B	0.69140628 ins/B	2.1598932 ipc
BenchmarkCount16avx2/768B	  41755499	50.358356 ns/op	15250.696 MB/s	0.25465628 cy/B	0.86848961 ins/B	3.4104386 ipc
BenchmarkOverhead/1024B	  92486186	22.678641 ns/op	45152.618 MB/s	0.086080862 cy/B	0.17187501 ins/B	1.9966692 ipc
BenchmarkScalar/1024B	    924728	2271.5485 ns/op	450.79382 MB/s	8.6225887 cy/B	32.567384 ins/B	3.7769844 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1024B	   8493631	247.22522 ns/op	4141.9723 MB/s	0.84167015 cy/B	2.1210938 ins/B	2.5201011 ipc
BenchmarkAvx512bw_harvey_seal_512B/1024B	   8385558	250.36773 ns/op	4089.9839 MB/s	0.85250607 cy/B	2.1845704 ins/B	2.5625277 ipc
BenchmarkAvx512bw_harvey_seal_256B/1024B	   9290606	225.84983 ns/op	4533.9862 MB/s	0.76915141 cy/B	1.9511719 ins/B	2.5367853 ipc
BenchmarkCount16avx512/1024B	  83369116	24.930047 ns/op	41074.933 MB/s	0.084902811 cy/B	0.22753907 ins/B	2.6799945 ipc
BenchmarkCount16avx2/1024B	  53410524	39.317546 ns/op	26044.352 MB/s	0.14921313 cy/B	0.40625001 ins/B	2.7226158 ipc
BenchmarkOverhead/1536B	 115439554	18.21047 ns/op	84347.082 MB/s	0.046055589 cy/B	0.15625 ins/B	3.3926394 ipc
BenchmarkScalar/1536B	    617331	3400.8004 ns/op	451.65839 MB/s	8.6036225 cy/B	32.544923 ins/B	3.7827 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1536B	   4496200	467.06125 ns/op	3288.6479 MB/s	1.0600727 cy/B	2.6497397 ins/B	2.4995829 ipc
BenchmarkAvx512bw_harvey_seal_512B/1536B	   8127786	258.54809 ns/op	5940.8677 MB/s	0.58698979 cy/B	1.5195313 ins/B	2.5886844 ipc
BenchmarkAvx512bw_harvey_seal_256B/1536B	   8658730	242.6448 ns/op	6330.2407 MB/s	0.55077673 cy/B	1.4062501 ins/B	2.5532125 ipc
BenchmarkCount16avx512/1536B	  26533003	79.095999 ns/op	19419.44 MB/s	0.17955869 cy/B	0.36653648 ins/B	2.0413185 ipc
BenchmarkCount16avx2/1536B	  38178797	55.06468 ns/op	27894.469 MB/s	0.13931434 cy/B	0.37239585 ins/B	2.6730618 ipc
BenchmarkOverhead/2048B	  89518256	23.432188 ns/op	87401.143 MB/s	0.044457434 cy/B	0.1484375 ins/B	3.338868 ipc
BenchmarkScalar/2048B	    463112	4532.193 ns/op	451.87838 MB/s	8.6006358 cy/B	32.533692 ins/B	3.7827078 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2048B	   8121595	258.53294 ns/op	7921.6212 MB/s	0.44007713 cy/B	1.1235352 ins/B	2.5530415 ipc
BenchmarkAvx512bw_harvey_seal_512B/2048B	   7823335	268.26365 ns/op	7634.2806 MB/s	0.45675101 cy/B	1.1870118 ins/B	2.5988159 ipc
BenchmarkAvx512bw_harvey_seal_256B/2048B	   8083153	259.75337 ns/op	7884.402 MB/s	0.44226178 cy/B	1.1337891 ins/B	2.5636154 ipc
BenchmarkCount16avx512/2048B	  53410390	38.959136 ns/op	52567.901 MB/s	0.066284254 cy/B	0.16650391 ins/B	2.5119678 ipc
BenchmarkCount16avx2/2048B	  30888722	68.009673 ns/op	30113.363 MB/s	0.12901841 cy/B	0.34375001 ins/B	2.6643485 ipc
BenchmarkOverhead/3072B	  46968720	44.670408 ns/op	68770.36 MB/s	0.056493882 cy/B	0.14062501 ins/B	2.4892077 ipc
BenchmarkScalar/3072B	    308927	6796.756 ns/op	451.98033 MB/s	8.5954868 cy/B	32.522462 ins/B	3.7836672 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3072B	   7750391	271.03708 ns/op	11334.242 MB/s	0.30760736 cy/B	0.79101566 ins/B	2.5715108 ipc
BenchmarkAvx512bw_harvey_seal_512B/3072B	   7275838	288.87994 ns/op	10634.176 MB/s	0.32788095 cy/B	0.85449222 ins/B	2.6061051 ipc
BenchmarkAvx512bw_harvey_seal_256B/3072B	   7120008	294.84865 ns/op	10418.905 MB/s	0.33471947 cy/B	0.86132816 ins/B	2.5732837 ipc
BenchmarkCount16avx512/3072B	  43598169	48.23328 ns/op	63690.464 MB/s	0.054752201 cy/B	0.14127605 ins/B	2.5802807 ipc
BenchmarkCount16avx2/3072B	  22069870	95.092081 ns/op	32305.529 MB/s	0.12026379 cy/B	0.31510418 ins/B	2.6201084 ipc
BenchmarkOverhead/4096B	  37989312	55.32489 ns/op	74035.393 MB/s	0.052467606 cy/B	0.13671875 ins/B	2.6057746 ipc
BenchmarkScalar/4096B	    232050	9057.3543 ns/op	452.22919 MB/s	8.5898296 cy/B	32.516846 ins/B	3.7855054 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4096B	   7312127	286.75653 ns/op	14283.894 MB/s	0.24411508 cy/B	0.62475588 ins/B	2.5592679 ipc
BenchmarkAvx512bw_harvey_seal_512B/4096B	   6778808	309.91715 ns/op	13216.435 MB/s	0.26381525 cy/B	0.68823245 ins/B	2.6087667 ipc
BenchmarkAvx512bw_harvey_seal_256B/4096B	   6332382	331.42766 ns/op	12358.655 MB/s	0.28221096 cy/B	0.72509769 ins/B	2.5693463 ipc
BenchmarkCount16avx512/4096B	  35283772	59.358091 ns/op	69004.914 MB/s	0.050534798 cy/B	0.12866211 ins/B	2.5460103 ipc
BenchmarkCount16avx2/4096B	  17229327	121.51993 ns/op	33706.405 MB/s	0.11525972 cy/B	0.30078126 ins/B	2.6095956 ipc
BenchmarkOverhead/6144B	  27279355	76.695901 ns/op	80108.584 MB/s	0.048509042 cy/B	0.1328125 ins/B	2.7378917 ipc
BenchmarkScalar/6144B	    154623	13578.539 ns/op	452.47874 MB/s	8.5893784 cy/B	32.511231 ins/B	3.7850505 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6144B	   6764528	310.51096 ns/op	19786.741 MB/s	0.17620058 cy/B	0.45849611 ins/B	2.602126 ipc
BenchmarkAvx512bw_harvey_seal_512B/6144B	   6027468	348.42331 ns/op	17633.723 MB/s	0.1977481 cy/B	0.52197268 ins/B	2.6395837 ipc
BenchmarkAvx512bw_harvey_seal_256B/6144B	   5259902	398.92259 ns/op	15401.484 MB/s	0.22632438 cy/B	0.58886721 ins/B	2.6018727 ipc
BenchmarkCount16avx512/6144B	  27119337	77.396793 ns/op	79383.134 MB/s	0.043939362 cy/B	0.11604818 ins/B	2.6410985 ipc
BenchmarkCount16avx2/6144B	  11931374	176.97172 ns/op	34717.411 MB/s	0.11192641 cy/B	0.28645834 ins/B	2.5593453 ipc
BenchmarkOverhead/8192B	  21641676	97.017703 ns/op	84438.198 MB/s	0.046020699 cy/B	0.13085938 ins/B	2.8434896 ipc
BenchmarkScalar/8192B	    116134	18109.087 ns/op	452.36958 MB/s	8.5880902 cy/B	32.508424 ins/B	3.7852914 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8192B	   6254056	336.16197 ns/op	24369.205 MB/s	0.14299364 cy/B	0.37536623 ins/B	2.6250553 ipc
BenchmarkAvx512bw_harvey_seal_512B/8192B	   5416000	387.69011 ns/op	21130.279 MB/s	0.16500567 cy/B	0.43884279 ins/B	2.659562 ipc
BenchmarkAvx512bw_harvey_seal_256B/8192B	   4491840	467.71996 ns/op	17514.754 MB/s	0.19903541 cy/B	0.52075197 ins/B	2.6163785 ipc
BenchmarkCount16avx512/8192B	  21566536	97.383301 ns/op	84121.198 MB/s	0.04144089 cy/B	0.10974122 ins/B	2.6481384 ipc
BenchmarkCount16avx2/8192B	   9105661	230.7007 ns/op	35509.211 MB/s	0.10941692 cy/B	0.27929689 ins/B	2.5525931 ipc
BenchmarkOverhead/12288B	  15042968	139.86035 ns/op	87859.07 MB/s	0.044163182 cy/B	0.12890625 ins/B	2.9188624 ipc
BenchmarkScalar/12288B	     77344	27150.46 ns/op	452.58901 MB/s	8.5835776 cy/B	32.505616 ins/B	3.7869543 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12288B	   5383516	391.46971 ns/op	31389.402 MB/s	0.11105353 cy/B	0.29223634 ins/B	2.6314907 ipc
BenchmarkAvx512bw_harvey_seal_512B/12288B	   4498451	466.455 ns/op	26343.377 MB/s	0.13238905 cy/B	0.3557129 ins/B	2.6868756 ipc
BenchmarkAvx512bw_harvey_seal_256B/12288B	   3457209	607.26861 ns/op	20234.868 MB/s	0.17231677 cy/B	0.45263674 ins/B	2.6267712 ipc
BenchmarkCount16avx512/12288B	  15501865	136.70941 ns/op	89884.083 MB/s	0.038795888 cy/B	0.10343425 ins/B	2.6661137 ipc
BenchmarkCount16avx2/12288B	   6223919	336.41721 ns/op	36526.074 MB/s	0.10638661 cy/B	0.27213543 ins/B	2.5579858 ipc
BenchmarkOverhead/16384B	  11564330	181.69524 ns/op	90172.971 MB/s	0.043088127 cy/B	0.12792969 ins/B	2.9690242 ipc
BenchmarkScalar/16384B	     58016	36217.675 ns/op	452.37581 MB/s	8.5900902 cy/B	32.504212 ins/B	3.7839198 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16384B	   4780766	439.46388 ns/op	37281.789 MB/s	0.093534523 cy/B	0.2506714 ins/B	2.679988 ipc
BenchmarkAvx512bw_harvey_seal_512B/16384B	   3847479	545.72415 ns/op	30022.494 MB/s	0.11611044 cy/B	0.31414796 ins/B	2.7055962 ipc
BenchmarkAvx512bw_harvey_seal_256B/16384B	   2811022	747.60743 ns/op	21915.245 MB/s	0.15911218 cy/B	0.41857912 ins/B	2.6307171 ipc
BenchmarkCount16avx512/16384B	  12050974	172.60411 ns/op	94922.418 MB/s	0.036744346 cy/B	0.10028077 ins/B	2.7291482 ipc
BenchmarkCount16avx2/16384B	   4714775	445.56746 ns/op	36771.087 MB/s	0.10567074 cy/B	0.2685547 ins/B	2.5414292 ipc
BenchmarkOverhead/24576B	   7868014	266.7653 ns/op	92125.927 MB/s	0.04217542 cy/B	0.12695313 ins/B	3.0101213 ipc
BenchmarkScalar/24576B	     38609	54373.766 ns/op	451.98267 MB/s	8.5973658 cy/B	32.502808 ins/B	3.7805543 ipc
BenchmarkAvx512bw_harvey_seal_1KB/24576B	   3844397	548.97887 ns/op	44766.75 MB/s	0.077900409 cy/B	0.20910645 ins/B	2.6842793 ipc
BenchmarkAvx512bw_harvey_seal_512B/24576B	   2994057	702.13322 ns/op	35001.904 MB/s	0.099595597 cy/B	0.27258302 ins/B	2.7368983 ipc
BenchmarkAvx512bw_harvey_seal_256B/24576B	   2048302	1023.8619 ns/op	24003.237 MB/s	0.14513475 cy/B	0.3845215 ins/B	2.6494104 ipc
BenchmarkCount16avx512/24576B	   8297841	251.94497 ns/op	97545.109 MB/s	0.035681369 cy/B	0.097127282 ins/B	2.7220727 ipc
BenchmarkCount16avx2/24576B	   3163796	663.83924 ns/op	37021.011 MB/s	0.10489282 cy/B	0.26497397 ins/B	2.5261402 ipc
BenchmarkOverhead/32768B	   5979021	351.23521 ns/op	93293.607 MB/s	0.04162813 cy/B	0.12646485 ins/B	3.0379661 ipc
BenchmarkScalar/32768B	     28870	72766.446 ns/op	450.31745 MB/s	8.6169576 cy/B	32.502107 ins/B	3.7718773 ipc
BenchmarkAvx512bw_harvey_seal_1KB/32768B	   3058784	684.03607 ns/op	47903.906 MB/s	0.072753743 cy/B	0.18832398 ins/B	2.5885126 ipc
BenchmarkAvx512bw_harvey_seal_512B/32768B	   2419085	868.38222 ns/op	37734.536 MB/s	0.092318741 cy/B	0.25180055 ins/B	2.7275128 ipc
BenchmarkAvx512bw_harvey_seal_256B/32768B	   1612089	1302.8354 ns/op	25151.297 MB/s	0.13849211 cy/B	0.36749269 ins/B	2.653528 ipc
BenchmarkCount16avx512/32768B	   6274772	333.18735 ns/op	98347.072 MB/s	0.035413092 cy/B	0.095550541 ins/B	2.6981699 ipc
BenchmarkCount16avx2/32768B	   2370578	886.14451 ns/op	36978.167 MB/s	0.10505161 cy/B	0.2631836 ins/B	2.5052791 ipc
BenchmarkOverhead/49152B	   3990589	526.02381 ns/op	93440.637 MB/s	0.041578267 cy/B	0.12597657 ins/B	3.0298657 ipc
BenchmarkScalar/49152B	     19178	109470.6 ns/op	448.99727 MB/s	8.6533281 cy/B	32.501405 ins/B	3.7559427 ipc
BenchmarkAvx512bw_harvey_seal_1KB/49152B	   2164745	965.77661 ns/op	50893.757 MB/s	0.068490539 cy/B	0.16754151 ins/B	2.4461993 ipc
BenchmarkAvx512bw_harvey_seal_512B/49152B	   1768291	1187.3855 ns/op	41395.149 MB/s	0.084212414 cy/B	0.23101808 ins/B	2.7432781 ipc
BenchmarkAvx512bw_harvey_seal_256B/49152B	   1130835	1857.4438 ns/op	26462.173 MB/s	0.13174869 cy/B	0.35046388 ins/B	2.6600939 ipc
BenchmarkCount16avx512/49152B	   4051315	518.34682 ns/op	94824.543 MB/s	0.036769639 cy/B	0.093973799 ins/B	2.5557444 ipc
BenchmarkCount16avx2/49152B	   1574806	1333.4279 ns/op	36861.385 MB/s	0.10540821 cy/B	0.26139324 ins/B	2.4798185 ipc
BenchmarkOverhead/65536B	   3014881	696.67481 ns/op	94069.714 MB/s	0.0413051 cy/B	0.12573243 ins/B	3.0439928 ipc
BenchmarkScalar/65536B	     14396	145689.58 ns/op	449.83313 MB/s	8.6362508 cy/B	32.501054 ins/B	3.763329 ipc
BenchmarkAvx512bw_harvey_seal_1KB/65536B	   1761784	1194.4434 ns/op	54867.396 MB/s	0.063534228 cy/B	0.15715028 ins/B	2.4734742 ipc
BenchmarkAvx512bw_harvey_seal_512B/65536B	   1398820	1501.444 ns/op	43648.646 MB/s	0.079846577 cy/B	0.22062684 ins/B	2.7631346 ipc
BenchmarkAvx512bw_harvey_seal_256B/65536B	    871380	2410.7567 ns/op	27184.826 MB/s	0.12825517 cy/B	0.34194948 ins/B	2.6661652 ipc
BenchmarkCount16avx512/65536B	   3051048	688.37252 ns/op	95204.265 MB/s	0.036626368 cy/B	0.093185429 ins/B	2.544217 ipc
BenchmarkCount16avx2/65536B	   1183561	1772.3191 ns/op	36977.539 MB/s	0.10504829 cy/B	0.26049806 ins/B	2.4797935 ipc
BenchmarkOverhead/98304B	   2018864	1040.3162 ns/op	94494.348 MB/s	0.041124372 cy/B	0.12548829 ins/B	3.0514335 ipc
BenchmarkScalar/98304B	      9581	219478.36 ns/op	447.89838 MB/s	8.6746754 cy/B	32.500703 ins/B	3.7466189 ipc
BenchmarkAvx512bw_harvey_seal_1KB/98304B	   1250835	1678.4555 ns/op	58568.128 MB/s	0.059527256 cy/B	0.14675904 ins/B	2.4654091 ipc
BenchmarkAvx512bw_harvey_seal_512B/98304B	    984112	2136.8311 ns/op	46004.573 MB/s	0.075792948 cy/B	0.2102356 ins/B	2.7738148 ipc
BenchmarkAvx512bw_harvey_seal_256B/98304B	    596643	3519.3945 ns/op	27932.078 MB/s	0.12483453 cy/B	0.33343507 ins/B	2.6710164 ipc
BenchmarkCount16avx512/98304B	   2061599	1018.1984 ns/op	96546.999 MB/s	0.036116957 cy/B	0.092397058 ins/B	2.5582736 ipc
BenchmarkCount16avx2/98304B	    791615	2657.4799 ns/op	36991.437 MB/s	0.10502653 cy/B	0.25960287 ins/B	2.4717837 ipc
BenchmarkOverhead/131072B	   1519258	1383.0504 ns/op	94770.229 MB/s	0.040990898 cy/B	0.12536621 ins/B	3.0583915 ipc
BenchmarkScalar/131072B	      7099	295546.47 ns/op	443.49032 MB/s	8.7626594 cy/B	32.500527 ins/B	3.7089799 ipc
BenchmarkAvx512bw_harvey_seal_1KB/131072B	    960051	2186.3774 ns/op	59949.393 MB/s	0.058174637 cy/B	0.14156342 ins/B	2.4334217 ipc
BenchmarkAvx512bw_harvey_seal_512B/131072B	    757256	2774.3504 ns/op	47244.213 MB/s	0.073798292 cy/B	0.20503999 ins/B	2.7783839 ipc
BenchmarkAvx512bw_harvey_seal_256B/131072B	    453360	4632.9473 ns/op	28291.278 MB/s	0.12325737 cy/B	0.32917787 ins/B	2.6706546 ipc
BenchmarkCount16avx512/131072B	   1557955	1348.8539 ns/op	97172.867 MB/s	0.035881627 cy/B	0.092002872 ins/B	2.5640663 ipc
BenchmarkCount16avx2/131072B	    596928	3520.0764 ns/op	37235.556 MB/s	0.10438508 cy/B	0.25915528 ins/B	2.4826852 ipc
BenchmarkOverhead/196608B	   1015605	2068.3192 ns/op	95056.894 MB/s	0.040868276 cy/B	0.12524414 ins/B	3.064581 ipc
BenchmarkScalar/196608B	      4757	440542.42 ns/op	446.28619 MB/s	8.7052181 cy/B	32.500352 ins/B	3.7334334 ipc
BenchmarkAvx512bw_harvey_seal_1KB/196608B	    666517	3139.8227 ns/op	62617.548 MB/s	0.05568593 cy/B	0.1363678 ins/B	2.4488736 ipc
BenchmarkAvx512bw_harvey_seal_512B/196608B	    521040	4031.5547 ns/op	48767.291 MB/s	0.071505947 cy/B	0.19984437 ins/B	2.7947937 ipc
BenchmarkAvx512bw_harvey_seal_256B/196608B	    306924	6846.1396 ns/op	28718.082 MB/s	0.12138684 cy/B	0.32492067 ins/B	2.6767372 ipc
BenchmarkCount16avx512/196608B	   1043141	2009.9352 ns/op	97818.078 MB/s	0.035654571 cy/B	0.091608687 ins/B	2.5693392 ipc
BenchmarkCount16avx2/196608B	    398302	5271.449 ns/op	37296.766 MB/s	0.10415657 cy/B	0.25870769 ins/B	2.4838347 ipc
BenchmarkOverhead/262144B	    762905	2752.1806 ns/op	95249.564 MB/s	0.040801979 cy/B	0.12518311 ins/B	3.0680646 ipc
BenchmarkScalar/262144B	      3554	589285.38 ns/op	444.85068 MB/s	8.734539 cy/B	32.500264 ins/B	3.7208906 ipc
BenchmarkAvx512bw_harvey_seal_1KB/262144B	    515641	4073.2936 ns/op	64356.765 MB/s	0.054190024 cy/B	0.13376999 ins/B	2.4685354 ipc
BenchmarkAvx512bw_harvey_seal_512B/262144B	    394420	5324.1446 ns/op	49236.829 MB/s	0.070812426 cy/B	0.19724656 ins/B	2.7854795 ipc
BenchmarkAvx512bw_harvey_seal_256B/262144B	    231546	9070.1952 ns/op	28901.693 MB/s	0.12063013 cy/B	0.32279207 ins/B	2.6758825 ipc
BenchmarkCount16avx512/262144B	    783262	2683.5206 ns/op	97686.6 MB/s	0.035690725 cy/B	0.091411594 ins/B	2.5612143 ipc
BenchmarkCount16avx2/262144B	    299303	7038.2921 ns/op	37245.399 MB/s	0.10427629 cy/B	0.2584839 ins/B	2.4788367 ipc
BenchmarkOverhead/393216B	    508928	4125.2389 ns/op	95319.57 MB/s	0.04076261 cy/B	0.12512207 ins/B	3.0695305 ipc
BenchmarkScalar/393216B	      2378	881794.92 ns/op	445.92682 MB/s	8.7131514 cy/B	32.500176 ins/B	3.7300139 ipc
BenchmarkAvx512bw_harvey_seal_1KB/393216B	    337638	6226.9992 ns/op	63146.949 MB/s	0.055214054 cy/B	0.13117219 ins/B	2.3757029 ipc
BenchmarkAvx512bw_harvey_seal_512B/393216B	    264596	7939.6228 ns/op	49525.778 MB/s	0.070419173 cy/B	0.19464875 ins/B	2.7641442 ipc
BenchmarkAvx512bw_harvey_seal_256B/393216B	    154278	13598.761 ns/op	28915.575 MB/s	0.12058439 cy/B	0.32066346 ins/B	2.6592453 ipc
BenchmarkCount16avx512/393216B	    518142	4049.1365 ns/op	97111.075 MB/s	0.035907725 cy/B	0.091214502 ins/B	2.5402473 ipc
BenchmarkCount16avx2/393216B	    199525	10523.168 ns/op	37366.695 MB/s	0.10397728 cy/B	0.2582601 ins/B	2.4838128 ipc
BenchmarkOverhead/524288B	    381766	5497.2744 ns/op	95372.353 MB/s	0.040743249 cy/B	0.12509156 ins/B	3.0702401 ipc
BenchmarkScalar/524288B	      1787	1174022.8 ns/op	446.57395 MB/s	8.6961557 cy/B	32.500132 ins/B	3.7372988 ipc
BenchmarkAvx512bw_harvey_seal_1KB/524288B	    254376	8236.0188 ns/op	63657.941 MB/s	0.054734877 cy/B	0.12987328 ins/B	2.3727701 ipc
BenchmarkAvx512bw_harvey_seal_512B/524288B	    199254	10523.439 ns/op	49820.978 MB/s	0.069987613 cy/B	0.19334985 ins/B	2.7626295 ipc
BenchmarkAvx512bw_harvey_seal_256B/524288B	    115918	18116.006 ns/op	28940.596 MB/s	0.1204743 cy/B	0.31959916 ins/B	2.6528409 ipc
BenchmarkCount16avx512/524288B	    388735	5396.425 ns/op	97154.691 MB/s	0.035866507 cy/B	0.091154102 ins/B	2.5414826 ipc
BenchmarkCount16avx2/524288B	    149847	14013.432 ns/op	37413.247 MB/s	0.10384866 cy/B	0.25820542 ins/B	2.4863626 ipc
BenchmarkOverhead/786432B	    205088	10239.083 ns/op	76806.877 MB/s	0.0505923 cy/B	0.12506104 ins/B	2.4719382 ipc
BenchmarkScalar/786432B	      1199	1757936.2 ns/op	447.36096 MB/s	8.6845408 cy/B	32.500089 ins/B	3.7422921 ipc
BenchmarkAvx512bw_harvey_seal_1KB/786432B	    148013	14270.447 ns/op	55109.136 MB/s	0.063247027 cy/B	0.12857438 ins/B	2.0328921 ipc
BenchmarkAvx512bw_harvey_seal_512B/786432B	    122305	17179.891 ns/op	45776.31 MB/s	0.076153328 cy/B	0.19205094 ins/B	2.5218982 ipc
BenchmarkAvx512bw_harvey_seal_256B/786432B	     75127	27956.311 ns/op	28130.751 MB/s	0.12395462 cy/B	0.31853486 ins/B	2.56977 ipc
BenchmarkCount16avx512/786432B	    202875	10387.802 ns/op	75707.255 MB/s	0.046058078 cy/B	0.091042841 ins/B	1.9766965 ipc
BenchmarkCount16avx2/786432B	     95807	21984.323 ns/op	35772.4 MB/s	0.10859448 cy/B	0.25807445 ins/B	2.3764971 ipc
BenchmarkOverhead/1048576B	    126248	16631.8 ns/op	63046.454 MB/s	0.061620111 cy/B	0.12504578 ins/B	2.0293015 ipc
BenchmarkScalar/1048576B	       898	2341729 ns/op	447.77855 MB/s	8.6767771 cy/B	32.500067 ins/B	3.7456381 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1048576B	     98036	21441.142 ns/op	48904.858 MB/s	0.071289832 cy/B	0.12792493 ins/B	1.7944344 ipc
BenchmarkAvx512bw_harvey_seal_512B/1048576B	     84176	24924.028 ns/op	42070.889 MB/s	0.082876371 cy/B	0.19140149 ins/B	2.309482 ipc
BenchmarkAvx512bw_harvey_seal_256B/1048576B	     55087	38219.446 ns/op	27435.667 MB/s	0.12709623 cy/B	0.31800271 ins/B	2.5020626 ipc
BenchmarkCount16avx512/1048576B	    122511	17165.411 ns/op	61086.564 MB/s	0.057075292 cy/B	0.091006285 ins/B	1.5944953 ipc
BenchmarkCount16avx2/1048576B	     69349	30253.326 ns/op	34659.859 MB/s	0.11211331 cy/B	0.25803758 ins/B	2.3015785 ipc
BenchmarkOverhead/1572864B	     42162	49782.947 ns/op	31594.433 MB/s	0.12297595 cy/B	0.12503053 ins/B	1.0167071 ipc
BenchmarkScalar/1572864B	       599	3505224.2 ns/op	448.71994 MB/s	8.6577109 cy/B	32.500045 ins/B	3.7538842 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1572864B	     40260	52168.323 ns/op	30149.791 MB/s	0.11564751 cy/B	0.12727548 ins/B	1.1005466 ipc
BenchmarkAvx512bw_harvey_seal_512B/1572864B	     39437	53245.933 ns/op	29539.608 MB/s	0.11802613 cy/B	0.19075204 ins/B	1.6161849 ipc
BenchmarkAvx512bw_harvey_seal_256B/1572864B	     33095	63391.61 ns/op	24811.864 MB/s	0.14046026 cy/B	0.31747057 ins/B	2.2602162 ipc
BenchmarkCount16avx512/1572864B	     41473	50632.239 ns/op	31064.476 MB/s	0.11223079 cy/B	0.090957017 ins/B	0.81044623 ipc
BenchmarkCount16avx2/1572864B	     38559	54545.919 ns/op	28835.595 MB/s	0.13472803 cy/B	0.25798163 ins/B	1.9148326 ipc
BenchmarkOverhead/2097152B	     27888	75319.57 ns/op	27843.388 MB/s	0.13948526 cy/B	0.1250229 ins/B	0.8963162 ipc
BenchmarkScalar/2097152B	       449	4684669.3 ns/op	447.66276 MB/s	8.6786574 cy/B	32.500034 ins/B	3.7448228 ipc
BenchmarkAvx512bw_harvey_seal_1KB/2097152B	     27469	76471.65 ns/op	27423.915 MB/s	0.12710582 cy/B	0.12695075 ins/B	0.99878006 ipc
BenchmarkAvx512bw_harvey_seal_512B/2097152B	     27350	76769.805 ns/op	27317.407 MB/s	0.12764571 cy/B	0.19042732 ins/B	1.4918427 ipc
BenchmarkAvx512bw_harvey_seal_256B/2097152B	     24406	85595.008 ns/op	24500.868 MB/s	0.14230859 cy/B	0.31720449 ins/B	2.2289904 ipc
BenchmarkCount16avx512/2097152B	     27552	76211.545 ns/op	27517.51 MB/s	0.12658176 cy/B	0.090932382 ins/B	0.71836874 ipc
BenchmarkCount16avx2/2097152B	     27555	76204.719 ns/op	27519.976 MB/s	0.14115214 cy/B	0.25795366 ins/B	1.8274867 ipc
BenchmarkOverhead/3145728B	     18277	114904.19 ns/op	27376.965 MB/s	0.14187363 cy/B	0.12501527 ins/B	0.8811734 ipc
BenchmarkScalar/3145728B	       300	7002812.3 ns/op	449.20924 MB/s	8.6492623 cy/B	32.500023 ins/B	3.7575485 ipc
BenchmarkAvx512bw_harvey_seal_1KB/3145728B	     18039	116451.19 ns/op	27013.275 MB/s	0.12897628 cy/B	0.12662603 ins/B	0.98177762 ipc
BenchmarkAvx512bw_harvey_seal_512B/3145728B	     18028	116493.31 ns/op	27003.508 MB/s	0.12907358 cy/B	0.19010259 ins/B	1.4728234 ipc
BenchmarkAvx512bw_harvey_seal_256B/3145728B	     16305	128745.5 ns/op	24433.693 MB/s	0.14266341 cy/B	0.31693842 ins/B	2.2215816 ipc
BenchmarkCount16avx512/3145728B	     18076	116157.74 ns/op	27081.518 MB/s	0.12873936 cy/B	0.090907746 ins/B	0.70613794 ipc
BenchmarkCount16avx2/3145728B	     18218	115234.15 ns/op	27298.575 MB/s	0.14233283 cy/B	0.25792568 ins/B	1.8121306 ipc
BenchmarkOverhead/4194304B	     13223	158785.02 ns/op	26414.985 MB/s	0.14710268 cy/B	0.12501146 ins/B	0.84982446 ipc
BenchmarkScalar/4194304B	       225	9368489.5 ns/op	447.70334 MB/s	8.6679965 cy/B	32.500017 ins/B	3.7494267 ipc
BenchmarkAvx512bw_harvey_seal_1KB/4194304B	     12917	162567.51 ns/op	25800.382 MB/s	0.13508907 cy/B	0.12646319 ins/B	0.9361467 ipc
BenchmarkAvx512bw_harvey_seal_512B/4194304B	     12837	164022.08 ns/op	25571.582 MB/s	0.13547767 cy/B	0.18993975 ins/B	1.4020004 ipc
BenchmarkAvx512bw_harvey_seal_256B/4194304B	     12177	172129.39 ns/op	24367.158 MB/s	0.14306524 cy/B	0.3168049 ins/B	2.2144086 ipc
BenchmarkCount16avx512/4194304B	     12935	162357.21 ns/op	25833.802 MB/s	0.1349414 cy/B	0.090895428 ins/B	0.67359184 ipc
BenchmarkCount16avx2/4194304B	     13151	159745.63 ns/op	26256.143 MB/s	0.14791743 cy/B	0.2579117 ins/B	1.7436194 ipc
BenchmarkOverhead/6291456B	      9055	231859.17 ns/op	27134.816 MB/s	0.14311616 cy/B	0.12500764 ins/B	0.87346979 ipc
BenchmarkScalar/6291456B	       150	14032600 ns/op	448.34569 MB/s	8.6643375 cy/B	32.500012 ins/B	3.7510094 ipc
BenchmarkAvx512bw_harvey_seal_1KB/6291456B	      8748	239977.33 ns/op	26216.877 MB/s	0.13289759 cy/B	0.12639254 ins/B	0.95105211 ipc
BenchmarkAvx512bw_harvey_seal_512B/6291456B	      8722	240783.93 ns/op	26129.053 MB/s	0.13337824 cy/B	0.1898691 ins/B	1.4235388 ipc
BenchmarkAvx512bw_harvey_seal_256B/6291456B	      7903	266317.66 ns/op	23623.879 MB/s	0.147528 cy/B	0.31676358 ins/B	2.147142 ipc
BenchmarkCount16avx512/6291456B	      8942	234894.03 ns/op	26784.231 MB/s	0.13007932 cy/B	0.09088311 ins/B	0.69867455 ipc
BenchmarkCount16avx2/6291456B	      8835	237860.77 ns/op	26450.163 MB/s	0.14674006 cy/B	0.25789771 ins/B	1.7575139 ipc
BenchmarkOverhead/8388608B	      6394	328462.49 ns/op	25539.014 MB/s	0.1519989 cy/B	0.12500574 ins/B	0.82241211 ipc
BenchmarkScalar/8388608B	       112	18741956 ns/op	447.58445 MB/s	8.6802659 cy/B	32.500009 ins/B	3.744126 ipc
BenchmarkAvx512bw_harvey_seal_1KB/8388608B	      5988	351241.11 ns/op	23882.762 MB/s	0.14588397 cy/B	0.12628831 ins/B	0.86567639 ipc
BenchmarkAvx512bw_harvey_seal_512B/8388608B	      5851	358910.23 ns/op	23372.44 MB/s	0.14900275 cy/B	0.18976487 ins/B	1.2735662 ipc
BenchmarkAvx512bw_harvey_seal_256B/8388608B	      4946	423755.84 ns/op	19795.852 MB/s	0.17597581 cy/B	0.31667401 ins/B	1.7995315 ipc
BenchmarkCount16avx512/8388608B	      6263	335273.51 ns/op	25020.193 MB/s	0.139247 cy/B	0.090876951 ins/B	0.6526313 ipc
BenchmarkCount16avx2/8388608B	      5743	366028.62 ns/op	22917.902 MB/s	0.16941797 cy/B	0.25789072 ins/B	1.5222158 ipc
BenchmarkOverhead/12582912B	      4140	507431.57 ns/op	24797.259 MB/s	0.15650578 cy/B	0.12500383 ins/B	0.79871701 ipc
BenchmarkScalar/12582912B	        75	28091299 ns/op	447.92917 MB/s	8.6739241 cy/B	32.500006 ins/B	3.7468631 ipc
BenchmarkAvx512bw_harvey_seal_1KB/12582912B	      3518	597061.74 ns/op	21074.725 MB/s	0.16530804 cy/B	0.12623002 ins/B	0.76360481 ipc
BenchmarkAvx512bw_harvey_seal_512B/12582912B	      3323	632344.48 ns/op	19898.825 MB/s	0.17502556 cy/B	0.18970658 ins/B	1.0838793 ipc
BenchmarkAvx512bw_harvey_seal_256B/12582912B	      2730	771509.39 ns/op	16309.474 MB/s	0.21356423 cy/B	0.31663039 ins/B	1.4826003 ipc
BenchmarkCount16avx512/12582912B	      3960	530643.62 ns/op	23712.547 MB/s	0.14681178 cy/B	0.090870793 ins/B	0.6189612 ipc
BenchmarkCount16avx2/12582912B	      3154	665727.9 ns/op	18900.983 MB/s	0.2053304 cy/B	0.25788373 ins/B	1.2559452 ipc
BenchmarkOverhead/16777216B	      2765	760908.9 ns/op	22048.915 MB/s	0.17601345 cy/B	0.12500288 ins/B	0.71018936 ipc
BenchmarkScalar/16777216B	        56	37509602 ns/op	447.2779 MB/s	8.6822799 cy/B	32.500005 ins/B	3.743257 ipc
BenchmarkAvx512bw_harvey_seal_1KB/16777216B	      2402	877139.71 ns/op	19127.188 MB/s	0.18195603 cy/B	0.12620087 ins/B	0.69357894 ipc
BenchmarkAvx512bw_harvey_seal_512B/16777216B	      2295	914176.93 ns/op	18352.264 MB/s	0.18979643 cy/B	0.18967744 ins/B	0.99937307 ipc
BenchmarkAvx512bw_harvey_seal_256B/16777216B	      1891	1111039.5 ns/op	15100.467 MB/s	0.23074621 cy/B	0.31660857 ins/B	1.3721073 ipc
BenchmarkCount16avx512/16777216B	      2616	801405.26 ns/op	20934.746 MB/s	0.16636423 cy/B	0.090867715 ins/B	0.54619743 ipc
BenchmarkCount16avx2/16777216B	      2225	942703.56 ns/op	17796.916 MB/s	0.21810617 cy/B	0.25788023 ins/B	1.182361 ipc
BenchmarkOverhead/25165824B	      1647	1272861.9 ns/op	19771.056 MB/s	0.19632343 cy/B	0.12500193 ins/B	0.63671426 ipc
BenchmarkScalar/25165824B	        38	56256701 ns/op	447.33913 MB/s	8.6841607 cy/B	32.500004 ins/B	3.7424461 ipc
BenchmarkAvx512bw_harvey_seal_1KB/25165824B	      1480	1435991.1 ns/op	17525.056 MB/s	0.19868285 cy/B	0.12617173 ins/B	0.63504087 ipc
BenchmarkAvx512bw_harvey_seal_512B/25165824B	      1430	1466079.2 ns/op	17165.392 MB/s	0.20294565 cy/B	0.18964829 ins/B	0.93447823 ipc
BenchmarkAvx512bw_harvey_seal_256B/25165824B	      1209	1736963.5 ns/op	14488.401 MB/s	0.24042259 cy/B	0.31658676 ins/B	1.3167929 ipc
BenchmarkCount16avx512/25165824B	      1567	1339490.9 ns/op	18787.603 MB/s	0.18540753 cy/B	0.090864638 ins/B	0.49008063 ipc
BenchmarkCount16avx2/25165824B	      1377	1521092.2 ns/op	16544.575 MB/s	0.23461179 cy/B	0.25787674 ins/B	1.0991636 ipc
BenchmarkOverhead/33554432B	      1160	1809470 ns/op	18543.79 MB/s	0.20929917 cy/B	0.12500145 ins/B	0.59723814 ipc
BenchmarkScalar/33554432B	        28	75226831 ns/op	446.0434 MB/s	8.7086406 cy/B	32.500003 ins/B	3.731926 ipc
BenchmarkAvx512bw_harvey_seal_1KB/33554432B	      1052	1975323.7 ns/op	16986.802 MB/s	0.20502106 cy/B	0.12615715 ins/B	0.61533754 ipc
BenchmarkAvx512bw_harvey_seal_512B/33554432B	      1011	2064941 ns/op	16249.584 MB/s	0.21429799 cy/B	0.18963372 ins/B	0.88490666 ipc
BenchmarkAvx512bw_harvey_seal_256B/33554432B	       832	2526067.9 ns/op	13283.266 MB/s	0.26209774 cy/B	0.31657585 ins/B	1.2078542 ipc
BenchmarkCount16avx512/33554432B	      1125	1871715.4 ns/op	17927.102 MB/s	0.19427174 cy/B	0.090862501 ins/B	0.46770828 ipc
BenchmarkCount16avx2/33554432B	       989	2104846.7 ns/op	15941.509 MB/s	0.24347118 cy/B	0.25787499 ins/B	1.0591602 ipc
BenchmarkOverhead/50331648B	       736	2848667 ns/op	17668.491 MB/s	0.21961027 cy/B	0.12500097 ins/B	0.56919457 ipc
BenchmarkScalar/50331648B	        19	1.12646e+08 ns/op	446.81255 MB/s	8.6918115 cy/B	32.500002 ins/B	3.7391517 ipc
BenchmarkAvx512bw_harvey_seal_1KB/50331648B	       681	3078842.1 ns/op	16347.59 MB/s	0.21301568 cy/B	0.12614258 ins/B	0.5921751 ipc
BenchmarkAvx512bw_harvey_seal_512B/50331648B	       642	3274126.2 ns/op	15372.544 MB/s	0.22659006 cy/B	0.18961915 ins/B	0.83683788 ipc
BenchmarkAvx512bw_harvey_seal_256B/50331648B	       540	3900360.5 ns/op	12904.358 MB/s	0.26992944 cy/B	0.31656494 ins/B	1.1727693 ipc
BenchmarkCount16avx512/50331648B	       714	2934992.8 ns/op	17148.815 MB/s	0.20308901 cy/B	0.090861161 ins/B	0.44739576 ipc
BenchmarkCount16avx2/50331648B	       634	3315582.6 ns/op	15180.333 MB/s	0.25566981 cy/B	0.25787324 ins/B	1.0086182 ipc
BenchmarkOverhead/67108864B	       538	3891699.4 ns/op	17244.103 MB/s	0.22495276 cy/B	0.12500073 ins/B	0.55567549 ipc
BenchmarkScalar/67108864B	        14	1.502221e+08 ns/op	446.73097 MB/s	8.6898389 cy/B	32.500002 ins/B	3.7400005 ipc
BenchmarkAvx512bw_harvey_seal_1KB/67108864B	       503	4172742 ns/op	16082.678 MB/s	0.21659701 cy/B	0.1261353 ins/B	0.58235013 ipc
BenchmarkAvx512bw_harvey_seal_512B/67108864B	       478	4384688.9 ns/op	15305.274 MB/s	0.2276336 cy/B	0.18961186 ins/B	0.83296956 ipc
BenchmarkAvx512bw_harvey_seal_256B/67108864B	       404	5204159.8 ns/op	12895.235 MB/s	0.27025044 cy/B	0.31655949 ins/B	1.1713561 ipc
BenchmarkCount16avx512/67108864B	       524	4018118.5 ns/op	16701.564 MB/s	0.20858724 cy/B	0.090860491 ins/B	0.43559946 ipc
BenchmarkCount16avx2/67108864B	       463	4510384.5 ns/op	14878.746 MB/s	0.26086333 cy/B	0.25787237 ins/B	0.98853436 ipc
BenchmarkOverhead/100663296B	       352	5964236.3 ns/op	16877.818 MB/s	0.23003923 cy/B	0.1250005 ins/B	0.54338773 ipc
BenchmarkScalar/100663296B	        10	2.2560827e+08 ns/op	446.1862 MB/s	8.7060173 cy/B	32.500001 ins/B	3.7330504 ipc
BenchmarkAvx512bw_harvey_seal_1KB/100663296B	       328	6389797.4 ns/op	15753.754 MB/s	0.22106511 cy/B	0.12612801 ins/B	0.57054689 ipc
BenchmarkAvx512bw_harvey_seal_512B/100663296B	       312	6740560.4 ns/op	14933.965 MB/s	0.23327897 cy/B	0.18960457 ins/B	0.81278038 ipc
BenchmarkAvx512bw_harvey_seal_256B/100663296B	       267	7881221.2 ns/op	12772.551 MB/s	0.2727643 cy/B	0.31655404 ins/B	1.1605406 ipc
BenchmarkCount16avx512/100663296B	       342	6157109.7 ns/op	16349.115 MB/s	0.21312895 cy/B	0.090859821 ins/B	0.42631384 ipc
BenchmarkCount16avx2/100663296B	       303	6914519.8 ns/op	14558.248 MB/s	0.26678394 cy/B	0.25787149 ins/B	0.966593 ipc
BenchmarkOverhead/134217728B	       261	8043037.8 ns/op	16687.442 MB/s	0.23262954 cy/B	0.12500038 ins/B	0.53733665 ipc
BenchmarkScalar/134217728B	         7	3.0125897e+08 ns/op	445.52276 MB/s	8.7198412 cy/B	32.500001 ins/B	3.7271323 ipc
BenchmarkAvx512bw_harvey_seal_1KB/134217728B	       245	8565065.4 ns/op	15670.368 MB/s	0.22238426 cy/B	0.12612437 ins/B	0.5671461 ipc
BenchmarkAvx512bw_harvey_seal_512B/134217728B	       234	8965786.9 ns/op	14969.989 MB/s	0.23274522 cy/B	0.18960093 ins/B	0.81462866 ipc
BenchmarkAvx512bw_harvey_seal_256B/134217728B	       199	10561823 ns/op	12707.818 MB/s	0.27416157 cy/B	0.31655131 ins/B	1.1546159 ipc
BenchmarkCount16avx512/134217728B	       253	8319631.8 ns/op	16132.652 MB/s	0.21596268 cy/B	0.090859635 ins/B	0.42071914 ipc
BenchmarkCount16avx2/134217728B	       225	9307048.7 ns/op	14421.084 MB/s	0.26922499 cy/B	0.25787105 ins/B	0.95782732 ipc
BenchmarkOverhead/201326592B	       173	12151222 ns/op	16568.423 MB/s	0.23427442 cy/B	0.12500026 ins/B	0.53356341 ipc
BenchmarkScalar/201326592B	         5	4.5094162e+08 ns/op	446.45821 MB/s	8.699053 cy/B	32.500001 ins/B	3.736039 ipc
BenchmarkAvx512bw_harvey_seal_1KB/201326592B	       163	12863858 ns/op	15650.561 MB/s	0.22267573 cy/B	0.12612072 ins/B	0.56638737 ipc
BenchmarkAvx512bw_harvey_seal_512B/201326592B	       154	13691149 ns/op	14704.872 MB/s	0.23703596 cy/B	0.18959729 ins/B	0.7998672 ipc
BenchmarkAvx512bw_harvey_seal_256B/201326592B	       133	15905468 ns/op	12657.697 MB/s	0.2753541 cy/B	0.31654858 ins/B	1.1496055 ipc
BenchmarkCount16avx512/201326592B	       167	12592347 ns/op	15988.011 MB/s	0.21792168 cy/B	0.09085925 ins/B	0.41693535 ipc
BenchmarkCount16avx2/201326592B	       149	14105065 ns/op	14273.354 MB/s	0.27209785 cy/B	0.25787062 ins/B	0.94771282 ipc
BenchmarkOverhead/268435456B	       129	16321136 ns/op	16447.106 MB/s	0.23604767 cy/B	0.1250002 ins/B	0.5295549 ipc
BenchmarkScalar/268435456B	         4	6.0371797e+08 ns/op	444.63718 MB/s	8.7351418 cy/B	32.500001 ins/B	3.7206037 ipc
BenchmarkAvx512bw_harvey_seal_1KB/268435456B	       121	17322200 ns/op	15496.615 MB/s	0.22479029 cy/B	0.1261189 ins/B	0.56105137 ipc
BenchmarkAvx512bw_harvey_seal_512B/268435456B	       114	18410810 ns/op	14580.318 MB/s	0.23894695 cy/B	0.18959546 ins/B	0.79346257 ipc
BenchmarkAvx512bw_harvey_seal_256B/268435456B	        99	21266986 ns/op	12622.167 MB/s	0.27595846 cy/B	0.31654722 ins/B	1.1470828 ipc
BenchmarkCount16avx512/268435456B	       125	16840904 ns/op	15939.492 MB/s	0.21858453 cy/B	0.090859132 ins/B	0.41567046 ipc
BenchmarkCount16avx2/268435456B	       111	18962468 ns/op	14156.145 MB/s	0.27427307 cy/B	0.25787051 ins/B	0.94019624 ipc
BenchmarkOverhead/402653184B	        86	24662053 ns/op	16326.831 MB/s	0.23783542 cy/B	0.12500014 ins/B	0.52557412 ipc
BenchmarkScalar/402653184B	         3	9.0147722e+08 ns/op	446.6593 MB/s	8.6954953 cy/B	32.500001 ins/B	3.7375675 ipc
BenchmarkAvx512bw_harvey_seal_1KB/402653184B	        80	26262217 ns/op	15332.033 MB/s	0.22727865 cy/B	0.12611708 ins/B	0.5549007 ipc
BenchmarkAvx512bw_harvey_seal_512B/402653184B	        76	27858412 ns/op	14453.559 MB/s	0.2410021 cy/B	0.18959364 ins/B	0.78668877 ipc
BenchmarkAvx512bw_harvey_seal_256B/402653184B	        66	31963250 ns/op	12597.379 MB/s	0.27655743 cy/B	0.31654586 ins/B	1.1445936 ipc
BenchmarkCount16avx512/402653184B	        83	25428596 ns/op	15834.661 MB/s	0.22005297 cy/B	0.090858965 ins/B	0.41289589 ipc
BenchmarkCount16avx2/402653184B	        74	28622236 ns/op	14067.845 MB/s	0.27597902 cy/B	0.25787026 ins/B	0.93438356 ipc
BenchmarkOverhead/536870912B	        64	32977787 ns/op	16279.774 MB/s	0.23848601 cy/B	0.12500011 ins/B	0.52414023 ipc
BenchmarkScalar/536870912B	         2	1.2046579e+09 ns/op	445.66255 MB/s	8.7124075 cy/B	32.500001 ins/B	3.7303123 ipc
BenchmarkAvx512bw_harvey_seal_1KB/536870912B	        61	34803115 ns/op	15425.944 MB/s	0.22582542 cy/B	0.12611617 ins/B	0.55846754 ipc
BenchmarkAvx512bw_harvey_seal_512B/536870912B	        58	36783521 ns/op	14595.419 MB/s	0.23861646 cy/B	0.18959273 ins/B	0.7945501 ipc
BenchmarkAvx512bw_harvey_seal_256B/536870912B	        50	42675593 ns/op	12580.28 MB/s	0.2768043 cy/B	0.31654517 ins/B	1.1435703 ipc
BenchmarkCount16avx512/536870912B	        62	33953896 ns/op	15811.762 MB/s	0.22023851 cy/B	0.090858881 ins/B	0.41254766 ipc
BenchmarkCount16avx2/536870912B	        55	38286336 ns/op	14022.52 MB/s	0.27661563 cy/B	0.25787018 ins/B	0.93223287 ipc
BenchmarkOverhead/805306368B	        43	49370665 ns/op	16311.434 MB/s	0.23779078 cy/B	0.12500008 ins/B	0.52567253 ipc
BenchmarkScalar/805306368B	         2	1.8088676e+09 ns/op	445.19919 MB/s	8.7157378 cy/B	32.500001 ins/B	3.7288869 ipc
BenchmarkAvx512bw_harvey_seal_1KB/805306368B	        41	52403273 ns/op	15367.482 MB/s	0.22662961 cy/B	0.12611526 ins/B	0.55648183 ipc
BenchmarkAvx512bw_harvey_seal_512B/805306368B	        38	55642198 ns/op	14472.943 MB/s	0.24069089 cy/B	0.18959182 ins/B	0.78769838 ipc
BenchmarkAvx512bw_harvey_seal_256B/805306368B	        33	64057326 ns/op	12571.651 MB/s	0.27719509 cy/B	0.31654449 ins/B	1.1419556 ipc
BenchmarkCount16avx512/805306368B	        42	50957784 ns/op	15803.402 MB/s	0.22038803 cy/B	0.090858797 ins/B	0.41226739 ipc
BenchmarkCount16avx2/805306368B	        37	57162396 ns/op	14088.044 MB/s	0.2755416 cy/B	0.25787007 ins/B	0.93586621 ipc
BenchmarkOverhead/1073741824B	        32	66231449 ns/op	16211.963 MB/s	0.23932529 cy/B	0.12500007 ins/B	0.52230194 ipc
BenchmarkScalar/1073741824B	         1	2.4135859e+09 ns/op	444.87409 MB/s	8.7231818 cy/B	32.500001 ins/B	3.7257049 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1073741824B	        30	70411623 ns/op	15249.497 MB/s	0.22834565 cy/B	0.1261148 ins/B	0.55229782 ipc
BenchmarkAvx512bw_harvey_seal_512B/1073741824B	        29	74525187 ns/op	14407.771 MB/s	0.24172031 cy/B	0.18959137 ins/B	0.78434189 ipc
BenchmarkAvx512bw_harvey_seal_256B/1073741824B	        25	85524719 ns/op	12554.754 MB/s	0.27730938 cy/B	0.31654415 ins/B	1.1414837 ipc
BenchmarkCount16avx512/1073741824B	        31	68186048 ns/op	15747.237 MB/s	0.22116546 cy/B	0.090858755 ins/B	0.41081802 ipc
BenchmarkCount16avx2/1073741824B	        28	76656680 ns/op	14007.153 MB/s	0.27706536 cy/B	0.25787002 ins/B	0.93071908 ipc
BenchmarkOverhead/1610612736B	        22	99663390 ns/op	16160.525 MB/s	0.23995706 cy/B	0.12500005 ins/B	0.52092675 ipc
BenchmarkScalar/1610612736B	         1	3.6060623e+09 ns/op	446.6403 MB/s	8.6911936 cy/B	32.500001 ins/B	3.7394174 ipc
BenchmarkAvx512bw_harvey_seal_1KB/1610612736B	        20	1.059282e+08 ns/op	15204.759 MB/s	0.22856233 cy/B	0.12611435 ins/B	0.55177223 ipc
BenchmarkAvx512bw_harvey_seal_512B/1610612736B	        19	1.1172712e+08 ns/op	14415.594 MB/s	0.24147832 cy/B	0.18959091 ins/B	0.78512601 ipc
BenchmarkAvx512bw_harvey_seal_256B/1610612736B	        17	1.283642e+08 ns/op	12547.211 MB/s	0.27745493 cy/B	0.31654381 ins/B	1.1408837 ipc
BenchmarkCount16avx512/1610612736B	        21	1.0288547e+08 ns/op	15654.423 MB/s	0.22233349 cy/B	0.090858713 ins/B	0.40865959 ipc
BenchmarkCount16avx2/1610612736B	        19	1.1540549e+08 ns/op	13956.119 MB/s	0.27801169 cy/B	0.25786996 ins/B	0.92755078 ipc

